Single-stage gradient-based stellarator coil design: stochastic optimization

We extend the single-stage stellarator coil design approach for quasi-symmetry on axis from [Giuliani et al, 2020] to additionally take into account coil manufacturing errors. By modeling coil errors independently from the coil discretization, we have the flexibility to consider realistic forms of coil errors. The corresponding stochastic optimization problems are formulated using a risk-neutral approach and risk-averse approaches. We present an efficient, gradient-based descent algorithm which relies on analytical derivatives to solve these problems. In a comprehensive numerical study, we compare the coil designs resulting from deterministic and risk-neutral stochastic optimization and find that the risk-neutral formulation results in more robust configurations and reduces the number of local minima of the optimization problem. We also compare deterministic and risk-neutral approaches in terms of quasi-symmetry on and away from the magnetic axis, and in terms of the confinement of particles released close to the axis. Finally, we show that for the optimization problems we consider, a risk-averse objective using the Conditional Value-at-Risk leads to results which are similar to the risk-neutral objective.

==> plots/confinement_1000.txt <==
t;NCSX_Initial_(Perturbed);Deterministic_(ig_0)_Perturbed;Deterministic_(ig_1)_Perturbed;Deterministic_(ig_2)_Perturbed;Deterministic_(ig_3)_Perturbed;Deterministic_(ig_4)_Perturbed;Deterministic_(ig_5)_Perturbed;Deterministic_(ig_6)_Perturbed;Stochastic_(ig_0)_Perturbed;Stochastic_(ig_1)_Perturbed;Stochastic_(ig_2)_Perturbed;Stochastic_(ig_3)_Perturbed;Stochastic_(ig_4)_Perturbed;Stochastic_(ig_5)_Perturbed;Stochastic_(ig_6)_Perturbed;Stochastic_(ig_7)_Perturbed
1.000000000000000082e-05;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00
1.072267222010323074e-05;3.050116291611351896e-07;4.447822521407383950e-07;3.066131002763308798e-07;4.547806489552050580e-07;3.702146653068414033e-07;3.044069357714434191e-07;5.783996997075289612e-07;2.538048039207951856e-07;2.890982547608358377e-07;2.922651343963296673e-07;2.723972967254594356e-07;2.654412773689747516e-07;2.737437850268899413e-07;2.744574294729741202e-07;2.887575770900054544e-07;2.805083447726567213e-07
1.149756995397735701e-05;6.320656014425898542e-07;9.217076820431849376e-07;6.353842775416062264e-07;9.424270320344566477e-07;7.671837160228913283e-07;6.308125151517652618e-07;1.198598738924528760e-06;5.259513759538221293e-07;5.990888372812712294e-07;6.056514581459570863e-07;5.644799893683907184e-07;5.500652584602781324e-07;5.672702729402654443e-07;5.687491349340554076e-07;5.983828621107384880e-07;5.812882483727484785e-07
1.232846739442065846e-05;9.827548557482652706e-07;1.433099187870758767e-06;9.879148344649053844e-07;1.465314264542226069e-06;1.192840617258264046e-06;9.808065190025718350e-07;1.863617839799210371e-06;8.177652247273072582e-07;9.314815780498191762e-07;9.416853409289967196e-07;8.776706868059206651e-07;8.552582239825678102e-07;8.820091047215863887e-07;8.843084844094883526e-07;9.303839063440735494e-07;9.038046800425507691e-07
1.321941148466028649e-05;1.358787448251484307e-06;1.981447537184168425e-06;1.365921795410803877e-06;2.025989104767998451e-06;1.649258560275440136e-06;1.356093617231947115e-06;2.576696023677909172e-06;1.130667649695793197e-06;1.287895418810108121e-06;1.302003458922109748e-06;1.213494805906737132e-06;1.182506637300246017e-06;1.219493237534518089e-06;1.222672431450895973e-06;1.286377743748678579e-06;1.249628478281812135e-06
1.417474162926804794e-05;1.761994871600250909e-06;2.569423498396404456e-06;1.771246269324827712e-06;2.627182358147970066e-06;2.138660560110134222e-06;1.758501671506674996e-06;3.341306386981688494e-06;1.466182663677045441e-06;1.670066297728173194e-06;1.688360766342573143e-06;1.573588001179033806e-06;1.533404384355679326e-06;1.581366411098403876e-06;1.585489000973434632e-06;1.668098266835309400e-06;1.620444001724884051e-06
1.519911082952933216e-05;2.194340975328373482e-06;3.199890848934298412e-06;2.205862416981413411e-06;3.271822177841060135e-06;2.663430282919177852e-06;2.189990637978416670e-06;4.161173017161735776e-06;1.825944415661477494e-06;2.079855604398890346e-06;2.102639043073701881e-06;1.959704131338479774e-06;1.909660536800489864e-06;1.969391153635811023e-06;1.974525316074682302e-06;2.077404671709738128e-06;2.018057332925490237e-06
1.629750834620643444e-05;2.657931530919913590e-06;3.875920323463773992e-06;2.671887066269968541e-06;3.963048326500604277e-06;3.226123655790757623e-06;2.652662113385175659e-06;5.040289131123858566e-06;2.211705150047390837e-06;2.519259245872236024e-06;2.546856060003412251e-06;2.373723801597924872e-06;2.313107676146778771e-06;2.385457366387666653e-06;2.391676204929428905e-06;2.516290513415474051e-06;2.444405075006234306e-06
1.747528400007683074e-05;3.155024488114277204e-06;4.600804570114593729e-06;3.171590022350943392e-06;4.704227468704670325e-06;3.829481315563386616e-06;3.148769571022999992e-06;5.982936524466537133e-06;2.625343741068036909e-06;2.990417367856081156e-06;3.023175406716346835e-06;2.817663523284650995e-06;2.745710819481636268e-06;2.831591528507456059e-06;2.838973429680846686e-06;2.986893415680946813e-06;2.901563784017528300e-06
1.873817422860383000e-05;3.688040972405973641e-06;5.378074187549913142e-06;3.707405122898236105e-06;5.498969568527816650e-06;4.476441957286431476e-06;3.680729336442912977e-06;6.993706426261360348e-06;3.068874843978008245e-06;3.495624778443298853e-06;3.533917029405996019e-06;3.293685535397712095e-06;3.209576990218237097e-06;3.309966567167544837e-06;3.318595582277975188e-06;3.491505482363139678e-06;3.391760082946893167e-06
2.009233002565045763e-05;4.259577077303139130e-06;6.211514920990309913e-06;4.281942092273263249e-06;6.351145472119832977e-06;5.170156647336817604e-06;4.251132356330985642e-06;8.077521860950543180e-06;3.544458707570458410e-06;4.037342125132683157e-06;4.081568530332470597e-06;3.804108335941948055e-06;3.706965480498538151e-06;3.822912440950678951e-06;3.832878695457909060e-06;4.032584461297342874e-06;3.917381506639625502e-06
2.154434690031882321e-05;4.872416508779825425e-06;7.105186100946692454e-06;4.897999252367255472e-06;7.264905760928582984e-06;5.914004170904898986e-06;4.862756817892670027e-06;9.239661626276627569e-06;4.054411695817672516e-06;4.618207879582114487e-06;4.668797283860686776e-06;4.351417974332246708e-06;4.240298855231306547e-06;4.372927488073779815e-06;4.384327620554179274e-06;4.612765714927304614e-06;4.480988130451743732e-06
2.310129700083158002e-05;5.529544143507716520e-06;8.063440414469208838e-06;5.558577152020807941e-06;8.244700967392889281e-06;6.711607488600501775e-06;5.518581680204976488e-06;1.048578600403055258e-05;4.601217569881373972e-06;5.241051188466534800e-06;5.298463428090970564e-06;4.938280159868485255e-06;4.812174751361401701e-06;4.962690594716342025e-06;4.975628227547734980e-06;5.234875056019568784e-06;5.085325039273380015e-06
2.477076355991708820e-05;6.234160566903606975e-06;9.090945105209406130e-06;6.266893181403737216e-06;9.295303251567403450e-06;7.566851382332183831e-06;6.221801183441895431e-06;1.182196432884409866e-05;5.187539585442586374e-06;5.908905653031749703e-06;5.973633795358729205e-06;5.567553245256335438e-06;5.425378529839482612e-06;5.595074242720141021e-06;5.609660486781732500e-06;5.901942510979243382e-06;5.733335697653862022e-06
2.656087782946684139e-05;6.989697661801168714e-06;1.019270470555197608e-05;7.026397242535554501e-06;1.042182964425691215e-05;8.483901376405149526e-06;6.975840406641228100e-06;1.325470454930232957e-05;5.816233464271903242e-06;6.625024104458287466e-06;6.697596849452619623e-06;6.242302148411032156e-06;6.082896841914409869e-06;6.273158500209930496e-06;6.289512496055501090e-06;6.617217077802352749e-06;6.428176286148583430e-06
2.848035868435804817e-05;7.799835323672749747e-06;1.137408541153453940e-05;7.840788552270948412e-06;1.162976696986743284e-05;9.467224025994374305e-06;7.784371949788018632e-06;1.479098492535557403e-05;6.490361303219126219e-06;7.392894446999774536e-06;7.473878702304004105e-06;6.965813280351249499e-06;6.787932175823926931e-06;7.000246023277458446e-06;7.018495521417640572e-06;7.384182550544424474e-06;7.173231073713855385e-06
3.053855508833412132e-05;8.668519383813678273e-06;1.264084121927498488e-05;8.714033659590217788e-06;1.292499857036233404e-05;1.052160867180918751e-05;8.651333821465699822e-06;1.643828801641507024e-05;7.213206488366847065e-06;8.216256646060803490e-06;8.306260288157939813e-06;7.741610551890287925e-06;7.543918454734163392e-06;7.779878141795398719e-06;7.800160124915339445e-06;8.206574487379353667e-06;7.972128901021916972e-06
3.274549162877731943e-05;9.599980827785697176e-06;1.399914195020635783e-05;9.650385764949615829e-06;1.431383296048506971e-05;1.165219076690744140e-05;9.580948619198453368e-06;1.820463712567455930e-05;7.988289686988778290e-06;9.099120943956339266e-06;9.198795778874139332e-06;8.573472537086690394e-06;8.354537761899213019e-06;8.615852107708704818e-06;8.638313457851667864e-06;9.088398404893085938e-06;8.828760854979666184e-06
3.511191734215127295e-05;1.059875640272323664e-05;1.545560330161664157e-05;1.065440543578679062e-05;1.580303455381428540e-05;1.286447688927298236e-05;1.057774409590298025e-05;2.009863537816052582e-05;8.819385995201940191e-06;1.004578739207281903e-05;1.015583233004996011e-05;9.465450877049173489e-06;9.223738274500959021e-06;9.512239589811464016e-06;9.537037803777944213e-06;1.003394928722773872e-05;9.747299220535161313e-06
3.764935806792471469e-05;1.166971071387334058e-05;1.701731906885884464e-05;1.173098281907915484e-05;1.739985660930684413e-05;1.416437156198362795e-05;1.164657521262146287e-05;2.212950762284618037e-05;9.710543324832758390e-06;1.106086679456511908e-05;1.118203125414166025e-05;1.042189001373418549e-05;1.015575349351844091e-05;1.047340650509067461e-05;1.050071046153741428e-05;1.104783250509818635e-05;1.073221780207931311e-05
4.037017258596558043e-05;1.281805991799020641e-05;1.869189569616931107e-05;1.288536145914116521e-05;1.911207655879461879e-05;1.555820601159704924e-05;1.279264778494334889e-05;2.430714536291307502e-05;1.066610211905010454e-05;1.214930316559540426e-05;1.228239072370741888e-05;1.144744834984934347e-05;1.115512286328562688e-05;1.150403428322531526e-05;1.153402506520043573e-05;1.213498624656698791e-05;1.178831371341797809e-05
4.328761281083061836e-05;1.404939712898636676e-05;2.048748932437892078e-05;1.412316383666851423e-05;2.094803388750252835e-05;1.705276900482632154e-05;1.402154383828916383e-05;2.664215493299944049e-05;1.169071649279307255e-05;1.331639780949504596e-05;1.346227011535144663e-05;1.254712093792507320e-05;1.222671388116809711e-05;1.260914266781241809e-05;1.264201444473288226e-05;1.330070556882986810e-05;1.292073074244555092e-05
4.641588833612781789e-05;1.536971965957915353e-05;2.241284551595867442e-05;1.545041875341753395e-05;2.291667075208564784e-05;1.865533991369570138e-05;1.533924879554972746e-05;2.914590915808346609e-05;1.278937690095828941e-05;1.456783514113244036e-05;1.472741611293681655e-05;1.372626380906193726e-05;1.337574580504414623e-05;1.379411416537394580e-05;1.383007513874107947e-05;1.455066818815644327e-05;1.413498440431812519e-05
4.977023564332113960e-05;1.678545823161552725e-05;2.447734185088427976e-05;1.687359069589955188e-05;2.502757553401931009e-05;2.037372417022363414e-05;1.675218062950074833e-05;3.183060274561092835e-05;1.396743444475433821e-05;1.590971037224728221e-05;1.608399069720516504e-05;1.499062005984914218e-05;1.460781507405989579e-05;1.506472026122566023e-05;1.510399367868490732e-05;1.589096213359849881e-05;1.543698880515009732e-05
5.336699231206312347e-05;1.830350829734582756e-05;2.669103360078544247e-05;1.839961132110777718e-05;2.729102954047161789e-05;2.221629128331711309e-05;1.826722112198135464e-05;3.470931168065792256e-05;1.523062693460882949e-05;1.734855919859925444e-05;1.753860115812839099e-05;1.634634782451212156e-05;1.592892256647170077e-05;1.642714952989395710e-05;1.646997477257791982e-05;1.732811539915490349e-05;1.683308544707540972e-05
5.722367659350220323e-05;1.993126362419904877e-05;2.906470270383914274e-05;2.003591321763026353e-05;2.971805708011837822e-05;2.419201560304144337e-05;1.989174938208669154e-05;3.779605691341706249e-05;1.658510683656941160e-05;1.889138963252449949e-05;1.909833227616969918e-05;1.780005026852956549e-05;1.734550282733713476e-05;1.788803777699447291e-05;1.793467152544520681e-05;1.886912773881613904e-05;1.833007411497060570e-05
6.135907273413175307e-05;2.167665230663645115e-05;3.160991027894225868e-05;2.179046610658464720e-05;3.232047915779794788e-05;2.631052003081048088e-05;2.163367778662710059e-05;4.110587264920130665e-05;1.803747123831349425e-05;2.054571613594249552e-05;2.077078082919490065e-05;1.935880774980575967e-05;1.886445540840996860e-05;1.945450035938046853e-05;1.950521784372974987e-05;2.052150475934831430e-05;1.993524599527551888e-05
6.579332246575682688e-05;2.354817538048187129e-05;3.433905293493772154e-05;2.367181565869395539e-05;3.511097104952976754e-05;2.858212288839096280e-05;2.350149051790452744e-05;4.465487957357674336e-05;1.959479398071831249e-05;2.231959622006057047e-05;2.256409259310242853e-05;2.103021230404159906e-05;2.049317847288235209e-05;2.113416684097862207e-05;2.118926318147525991e-05;2.229329447686805244e-05;2.165641918821916090e-05
7.054802310718645520e-05;2.555494822780231430e-05;3.726542314915184321e-05;2.568912511656456723e-05;3.810312403831936747e-05;3.101788817399949393e-05;2.550428488650688012e-05;4.846036336927219215e-05;2.126466011149022087e-05;2.422166969003729535e-05;2.448700201638597771e-05;2.282240462226746362e-05;2.223960482864829086e-05;2.293521815310572105e-05;2.299500979751907442e-05;2.419312651525939306e-05;2.350197678641547549e-05
7.564633275546290073e-05;2.770674497400435214e-05;4.040327400932096954e-05;2.785221992489063627e-05;4.131151161143867734e-05;3.362967945026812898e-05;2.765181564038604213e-05;5.254085890728783754e-05;2.305520282866214220e-05;2.626120072574876803e-05;2.654887476186770253e-05;2.474411370063974970e-05;2.411224056559104669e-05;2.486642644025829405e-05;2.493125270515891473e-05;2.623025413735148077e-05;2.548090770529347717e-05
8.111308307896872023e-05;3.001404609338526736e-05;4.376788863423722927e-05;3.017163558595938500e-05;4.475176044159977115e-05;3.643021762654350375e-05;2.995454247602979313e-05;5.691624052226140458e-05;2.497514309389489487e-05;2.844812300361495281e-05;2.875975332280419192e-05;2.680469935561802285e-05;2.612020648507990987e-05;2.693719778544670157e-05;2.700742250887107755e-05;2.841459931357266560e-05;2.760285046422913545e-05
8.697490026177834418e-05;3.248808945500514852e-05;4.737565461123149246e-05;3.265866897354081314e-05;4.844062649774086234e-05;3.943314291695215111e-05;3.242368098313413809e-05;6.160781881178415819e-05;2.703383210852178272e-05;3.079308807925501161e-05;3.113040593554174042e-05;2.901419781159589675e-05;2.827328252346163827e-05;2.915761802317045690e-05;2.923363133671923780e-05;3.075680104759100634e-05;2.987814013161799043e-05
9.326033468832199040e-05;3.514092505750237932e-05;5.124414381304648596e-05;3.532543335508967175e-05;5.239607665612745443e-05;4.265308127600317319e-05;3.507125727090563256e-05;6.663844443113465664e-05;2.924129685921892543e-05;3.330751726662280275e-05;3.367237902695334960e-05;3.138337058302338890e-05;3.058195538591420421e-05;3.153850186317000816e-05;3.162072209217083935e-05;3.326826719431460734e-05;3.231785866253783073e-05
1.000000000000000048e-04;3.798547371944216899e-05;5.539219798285358916e-05;3.818491739024914699e-05;5.663737620926093488e-05;4.610571563530729995e-05;3.791016654205477251e-05;7.203261938896958851e-05;3.160828895513466055e-05;3.600365726630334824e-05;3.639805345210627281e-05;3.392375688910444524e-05;3.305746962266684362e-05;3.409144556421559862e-05;3.418032126520545959e-05;3.596123002263490156e-05;3.493388887417435781e-05
1.072267222010323142e-04;4.103559001105352576e-05;5.984002050426097798e-05;4.125104839301245896e-05;6.118518269881299202e-05;4.980786228837571843e-05;4.095423589976921591e-05;7.781661638604488130e-05;3.414633699434261601e-05;3.889463981391170789e-05;3.932070479606957224e-05;3.664772985635904849e-05;3.571188239635659611e-05;3.682888341448449613e-05;3.692489555993520481e-05;3.884880579353496309e-05;3.773897232190092852e-05
1.149756995397735633e-04;4.430612973386807008e-05;6.460927480328543747e-05;4.453876016566520269e-05;6.606164652960550411e-05;5.377755279553621070e-05;4.421829169357242238e-05;8.401860677821486637e-05;3.686780271467288036e-05;4.199454563911605461e-05;4.245456803356583965e-05;3.956855678278835666e-05;3.855812220726962579e-05;3.976414829361825094e-05;3.986781261454601599e-05;4.194505864374228644e-05;4.074677135790184048e-05
1.232846739442066016e-04;4.781302227692483652e-05;6.972318986156118869e-05;4.806406573489820972e-05;7.129051885468320701e-05;5.803412180788995354e-05;4.771823173208049806e-05;9.066879778696170281e-05;3.978594120240774542e-05;4.531847304680154784e-05;4.581490686139624467e-05;4.270046375716366057e-05;4.161005186249252765e-05;4.291153661143146738e-05;4.302340610930035413e-05;4.526506908607564721e-05;4.397193567459987588e-05
1.321941148466028784e-04;5.157334820195702308e-05;7.520667335469528273e-05;5.184413534435718872e-05;7.689726725694093548e-05;6.259830123806171614e-05;5.147110271437425340e-05;9.779957962574868701e-05;4.291496545209260311e-05;4.888261145440443326e-05;4.941808804132737538e-05;4.605870494817182291e-05;4.488253599566931142e-05;4.628637793956078163e-05;4.640704557971442567e-05;4.882500746012169370e-05;4.743017365699248424e-05
1.417474162926804862e-04;5.560542243544468443e-05;8.108643296681764727e-05;5.589738008349742792e-05;8.290919979074064825e-05;6.749232123640864557e-05;5.549518325712153051e-05;3.303866630331467823e-04;4.627011559190512301e-05;5.270432024358508399e-05;5.328166111553200255e-05;4.965963690089478965e-05;4.839151346622363900e-05;4.990510967519963781e-05;5.003521127493980845e-05;5.264221269098799937e-05;5.113832889142320087e-05
1.519911082952933080e-04;5.992888347272589788e-05;8.739110647219656904e-05;6.024354156006327262e-05;8.935559798767153368e-05;7.274001846449907932e-05;5.981007292183893498e-05;1.190391791541933406e-03;4.986773311174942999e-05;5.680221331029224323e-05;5.742444388284328061e-05;5.352079820248924213e-05;5.215407499067173548e-05;5.378535710057370122e-05;5.392557442595227583e-05;5.673527673973228369e-05;5.511446220342925849e-05
1.629750834620643444e-04;6.456478902864130659e-05;9.415140121749133247e-05;6.490378805294883663e-05;9.626785947426698951e-05;7.836695219321487534e-05;6.443678767590653249e-05;2.449476544391602020e-03;5.372534045560856808e-05;6.119624972502570764e-05;6.186661405214040040e-05;5.766099490508369904e-05;5.618854638413463048e-05;5.794601922809226684e-05;5.809708331449975203e-05;6.112413515678964291e-05;5.937793962423670510e-05
1.747528400007682938e-04;6.953571860058493849e-05;1.014002436839995180e-04;6.990081761375857583e-05;1.036796508963076313e-04;8.440052879094116103e-05;6.939786225228476311e-05;4.253619927919306647e-03;5.786172636581502372e-05;6.590783094486414963e-05;6.662980751926972931e-05;6.210039212195094926e-05;6.051457781748320207e-05;6.240736084929014650e-05;6.257005556201392560e-05;6.583016417944437054e-05;6.394952671434963318e-05
1.873817422860383000e-04;7.486588344350190202e-05;5.298631688447841747e-04;7.525896861923151143e-05;2.861802348169122535e-04;9.087013520817161980e-05;7.471745990648390482e-05;7.646152420114751824e-03;6.229703739491475063e-05;7.095990505073633678e-05;7.173722374616622877e-05;6.686061224308157043e-05;6.515323952484921883e-05;6.719111123589105038e-05;6.736627708798521147e-05;7.087628484626630173e-05;6.885148970364329964e-05
2.009233002565045966e-04;8.058124449247358232e-05;1.404954743138029771e-03;8.100433831298179473e-05;7.903576396066504077e-04;9.780728210867548446e-05;8.042149010536463910e-05;1.063194207538848378e-02;6.705287603083925397e-05;7.637707851763018659e-05;7.721373875543098217e-05;7.196484024852393426e-05;7.012712442765223783e-05;7.232056997372239321e-05;7.250910821978456713e-05;7.628707463560834554e-05;7.410770394057061622e-05
2.154434690031884489e-04;8.670963880724051641e-05;3.670686894744217346e-03;8.716490991392179149e-05;1.665531377197621921e-03;3.196282062083689803e-04;8.653773472098156595e-05;1.422770327438455107e-02;7.215240591331146364e-05;8.218573606212458121e-05;8.308602629071322866e-05;7.743793663242699702e-05;7.546045817497998363e-05;7.782072044495347469e-05;7.802359747074733703e-05;8.208888717190803070e-05;7.974377017869188492e-05
2.310129700083160510e-04;9.328091515451944092e-05;6.392461955125418316e-03;9.377068891045733142e-05;3.880784640300579454e-03;2.541943666441238633e-03;9.309598334410464581e-05;1.722296806194581476e-02;7.762046465394848837e-05;8.841416915096879619e-05;8.938268773301607671e-05;8.330655848778939943e-05;8.117921713628095041e-05;8.371835151137911374e-05;8.393660354068290257e-05;8.830998058283068427e-05;8.578713926690825114e-05
2.477076355991711192e-04;1.003270793884783387e-04;8.325715293783350970e-03;1.008538492042866208e-04;5.760794697299255300e-03;4.333615808759489797e-03;1.001281783764738302e-04;1.928102672532370360e-02;8.348368480956060730e-05;9.509271379662094861e-05;9.613439140569366142e-05;8.959928934166790126e-05;8.731125492106176292e-05;9.004218799141710031e-05;9.027692613302286590e-05;9.498065513242743532e-05;9.226724585071306782e-05
2.656087782946686443e-04;1.095472923586104192e-03;9.667649142314034202e-03;1.834153513193664256e-04;5.905109467243785729e-03;6.617381933661250180e-03;3.184349142924327593e-04;2.121538183079849094e-02;8.977062359785376413e-05;1.022538983108863008e-04;1.033740219466325436e-04;9.634677837321484303e-05;9.388643804181101007e-05;9.682303056631497303e-05;9.707544622576053995e-05;1.021334008006584968e-04;9.921565173566026326e-05
2.848035868435802175e-04;2.031503200719686833e-02;1.079058704893076301e-02;4.619454168178015836e-04;7.031977163337949956e-03;8.986613498620845200e-03;4.135855525955889757e-04;2.237466982869355109e-02;9.651190198732582449e-05;1.847046792820586066e-04;2.454748431475721883e-04;1.035818896926168437e-04;1.009367913809060079e-04;1.040939057969900747e-04;1.404706577539468918e-04;1.897737585935562583e-04;2.948440563325837780e-04
3.053855508833415791e-04;2.878422944784193513e-02;1.149854873269794825e-02;2.494422744291547277e-03;7.740180020853024319e-03;1.012673332037289028e-02;1.187529018940810394e-03;2.507500707907758114e-02;1.037403538388032481e-04;7.096692771499527388e-04;6.353445173126843690e-04;3.293344622044753513e-03;4.242464656883485909e-04;8.489409466473066181e-04;2.963945830864640491e-03;5.800126348843530734e-04;3.318569152301708083e-03
3.274549162877728420e-04;2.918738227552634609e-02;1.301083496372194316e-02;7.776958589714146053e-03;1.107209178276903280e-02;1.069298904638008203e-02;2.181630906858530485e-03;3.016836300490519096e-02;1.075129749447554725e-02;4.974293314643421851e-03;4.562608088781255899e-03;5.472968181159758132e-03;4.737322598614988715e-03;4.235596802471945123e-03;5.467350448903045106e-03;3.847449216840244726e-03;6.187112119094707874e-03
3.511191734215130954e-04;3.002250401156584050e-02;1.579778983559256347e-02;1.155474494803297031e-02;1.346341451489932277e-02;1.327404980405307543e-02;5.355529996577948135e-03;3.206756447469796822e-02;1.603719743896263317e-02;8.048297847948712377e-03;8.168308759780919595e-03;6.450746626971875716e-03;8.347905561333105948e-03;7.726495125397657426e-03;5.842868567761735389e-03;6.629182765688297445e-03;6.411728615534222769e-03
3.764935806792467539e-04;3.092653939826234266e-02;1.930430306925226894e-02;1.415119942560871466e-02;1.604843994488625372e-02;1.485883696391812614e-02;7.397430651143622506e-03;3.605033694146515810e-02;2.038435414636291174e-02;9.706378217408538969e-03;9.826763509340610131e-03;7.086458562194582894e-03;1.020882920472491844e-02;9.121116751716685719e-03;6.406005788809589034e-03;7.832792498191576414e-03;7.028533682405508839e-03
4.037017258596558179e-04;3.240437824668102040e-02;1.939837313797725810e-02;1.668662130228362739e-02;1.607906670153046516e-02;1.537228138916411566e-02;8.182630680471418561e-03;4.085584265511635338e-02;2.553572351832474746e-02;9.915675428846602857e-03;1.034531817095244756e-02;8.570638562547243378e-03;1.029665953634232613e-02;1.010450792349681937e-02;7.961329815673141505e-03;8.335963177124565068e-03;8.288603752421179471e-03
4.328761281083061429e-04;3.585589052138142552e-02;1.942585403046121276e-02;1.679602653325829031e-02;1.611190676879653907e-02;1.545060683386636179e-02;1.002965594492560321e-02;4.498030586986189600e-02;2.693803198817319722e-02;1.022566399778354271e-02;1.045264428772448018e-02;9.715952134529448267e-03;1.053771114234989224e-02;1.017262336811194240e-02;9.079797514556451829e-03;8.386299137511708454e-03;9.612430891547700182e-03
4.641588833612782196e-04;3.765988510872978617e-02;1.945532089070334952e-02;1.684495416534253706e-02;1.616630789812143615e-02;1.550452248098624017e-02;1.059463838528466699e-02;5.334602343741545044e-02;2.781291722218542234e-02;1.036800338198129272e-02;1.085363507859579690e-02;9.785912774514064771e-03;1.061030343871068211e-02;1.040490470998460364e-02;9.256624273339762038e-03;8.528753457417924747e-03;9.730195820140107379e-03
4.977023564332114366e-04;4.002439425751785906e-02;1.980618084068571857e-02;1.699925705649766097e-02;1.756908604048158448e-02;1.566360594258683556e-02;1.086055576696501671e-02;5.881700174396502223e-02;2.786256360539132726e-02;1.115628071147926025e-02;1.181864112736545104e-02;1.126487545023535132e-02;1.117370942339200590e-02;1.146119199360485195e-02;1.055654979439153360e-02;9.083688541556316637e-03;1.054881508604684978e-02
5.336699231206312212e-04;4.454518448527203245e-02;2.354024118757110443e-02;1.731150545289941722e-02;1.928509944916980204e-02;1.577544163023095539e-02;1.115964754072226034e-02;6.399725208210756133e-02;2.791579779479438569e-02;1.137457875297414461e-02;1.202250930097520029e-02;1.141435524041661299e-02;1.128974942942353836e-02;1.153585350341126796e-02;1.089386432650428504e-02;9.131076317222435942e-03;1.079371986905642948e-02
5.722367659350220594e-04;5.059513741573719997e-02;2.681694862676215277e-02;1.812537705112306913e-02;2.214374491856886326e-02;1.717133877528786642e-02;1.150968910257640920e-02;6.741447510217468686e-02;2.882527817746479912e-02;1.172669976718195180e-02;1.287715215535080449e-02;1.174167862455394000e-02;1.151508032651192906e-02;1.228561762364786987e-02;1.099895696139454107e-02;9.294429814593016190e-03;1.086455279122535388e-02
6.135907273413176120e-04;5.604950958196686095e-02;3.029179890290652905e-02;1.931342151996400663e-02;2.627666144806478643e-02;2.098822557237932374e-02;1.173251055127313980e-02;7.160775960205677249e-02;2.989454720780528041e-02;1.213608123059419820e-02;1.359033505420700200e-02;1.210101089902701661e-02;1.175766372102190864e-02;1.303724943903783462e-02;1.141335573010775033e-02;9.672336646330111087e-03;1.092952607895399109e-02
6.579332246575682417e-04;5.960616499508800820e-02;3.398679909683056943e-02;2.245125849453317307e-02;2.925827383770508716e-02;2.540760109365002017e-02;1.249143649208633161e-02;7.615449082263943403e-02;3.308706348445268619e-02;1.270384952008127462e-02;1.526048221231229851e-02;1.365823085821517638e-02;1.258712063526366831e-02;1.400230248727227407e-02;1.293839909425949404e-02;1.094728770066943913e-02;1.165869997453023235e-02
7.054802310718645249e-04;6.173973201666303756e-02;3.745158546508482039e-02;2.579962055709216634e-02;3.276337379101131042e-02;2.883227364876320836e-02;1.646130872576545903e-02;8.340095603880127995e-02;3.744557801711585060e-02;1.620129361380606009e-02;1.767978139445841590e-02;1.660922667476001299e-02;1.574209315936710846e-02;1.601394470529813804e-02;1.590494439957293796e-02;1.358857862903491143e-02;1.433690283278924241e-02
7.564633275546290073e-04;6.446478049760427653e-02;3.881110162873414871e-02;2.857240898996872211e-02;3.472596362896151340e-02;3.285499276801778085e-02;1.979682717473372350e-02;9.221002146167868452e-02;4.191193639880422955e-02;1.928138239849647856e-02;2.084756383973598859e-02;1.837312120858028766e-02;1.920268239608096186e-02;1.880752354381146421e-02;1.793530526371830969e-02;1.563978172042946799e-02;1.628335781116062655e-02
8.111308307896872294e-04;6.594543935258732892e-02;4.106602338538738878e-02;2.978837163553779699e-02;3.603615799360784105e-02;3.503995314205687883e-02;2.090274380097219623e-02;9.939711091255944153e-02;4.432530650955529561e-02;2.178754728206559743e-02;2.300056424569273811e-02;2.004500698035881559e-02;2.164227949954139127e-02;2.147826195830092322e-02;1.884511452566387663e-02;1.760609640083345834e-02;1.768407891332426582e-02
8.697490026177834418e-04;6.641872169437915141e-02;4.543961520941985910e-02;3.136330341500890434e-02;3.922758490872092774e-02;3.712430127932106472e-02;2.221081455379011679e-02;1.031948951529686326e-01;4.566564109257951337e-02;2.228463175334861185e-02;2.462940867749136009e-02;2.209564717412089777e-02;2.278714299273515084e-02;2.308136540971775577e-02;2.052433576346650648e-02;1.823656958595665234e-02;1.942713652729736312e-02
9.326033468832199040e-04;6.736062347786063442e-02;4.959238233237250881e-02;3.283265981800563560e-02;4.291265929488030650e-02;3.945312278929025140e-02;2.284001147128634363e-02;1.089481478141180598e-01;4.727345167573877849e-02;2.292618888946029373e-02;2.582889135412788986e-02;2.376889759208898958e-02;2.372048969974623403e-02;2.502624193041368128e-02;2.176022758209194413e-02;1.892995763992658120e-02;2.103407537599051233e-02
1.000000000000000021e-03;6.892202852305480409e-02;5.375972729051604893e-02;3.642395718954922340e-02;4.652453442011916795e-02;4.450073020910168958e-02;2.393957646719612614e-02;1.143384225690387279e-01;5.001523695982448836e-02;2.341044232398693109e-02;2.760674451962848511e-02;2.510029443558727327e-02;2.442071024143666058e-02;2.618049508932677669e-02;2.357433822963089093e-02;2.035667339940089651e-02;2.223288569562889561e-02
1.072267222010323115e-03;7.110826190270246039e-02;5.714694311149878803e-02;3.904593478207356999e-02;4.980856486072327005e-02;4.762796116184964818e-02;2.693074827092547044e-02;1.201219313217368745e-01;5.548559281009417948e-02;2.594688083000656550e-02;2.939573184013867177e-02;2.740282529506343420e-02;2.763223817986865810e-02;2.856400569684157051e-02;2.569671319059052550e-02;2.284002915308539286e-02;2.490905359334143199e-02
1.149756995397735633e-03;7.232303754966803999e-02;6.133505949089842341e-02;4.258434784739034001e-02;5.387957104837389627e-02;5.020790909017325970e-02;3.017165124483107627e-02;1.246013026680104080e-01;5.915979140786500196e-02;2.954927227390637817e-02;3.210558916495100806e-02;3.031720071174799983e-02;3.025509290667341422e-02;3.186093481817581230e-02;2.851638867618622522e-02;2.579944135553748422e-02;2.712806314835906549e-02
1.232846739442065853e-03;7.342126670186607806e-02;6.689516836101232211e-02;4.493538970299514740e-02;5.868894599578850652e-02;5.270794959195904128e-02;3.351465798138068136e-02;1.295946001280325888e-01;6.018160202121479452e-02;3.171296244185603519e-02;3.478035189658390536e-02;3.328288703425587997e-02;3.250763237321895732e-02;3.404897880215405209e-02;3.147729769215838747e-02;2.908894982211543759e-02;2.942907129125849758e-02
1.321941148466028622e-03;7.509144708037154836e-02;7.216863050410862734e-02;4.763929781207237174e-02;6.327776720564447233e-02;5.717814232176877953e-02;3.720679648119826211e-02;1.366622674083304012e-01;6.307890764331361422e-02;3.356662116767142323e-02;3.710060442507837758e-02;3.615035623864076147e-02;3.401797128107662133e-02;3.674259663005577381e-02;3.471594969551100585e-02;3.171141336292007673e-02;3.234313290105816224e-02
1.417474162926804808e-03;7.845665388954171926e-02;7.649310499212526315e-02;5.258857749695416972e-02;6.695770296746259009e-02;6.238764988630596253e-02;4.003810940257357398e-02;1.422737137383866535e-01;6.820136362104700645e-02;3.558913858075984926e-02;4.028127841582598845e-02;3.856163338541345603e-02;3.795280740150589610e-02;3.960984190770772129e-02;3.785996963862117010e-02;3.671570511620026595e-02;3.466973497377735108e-02
1.519911082952933243e-03;8.243994932984240187e-02;8.101226186667047358e-02;5.705234778308354571e-02;7.150431787314880105e-02;6.607142848436781124e-02;4.411873219275251612e-02;1.467749568017332196e-01;7.349991745843946489e-02;3.943906845546173850e-02;4.308159738938946437e-02;4.239659647055891295e-02;4.188754670905288358e-02;4.418511662259763662e-02;4.062036158572041034e-02;4.152647033127945808e-02;3.900439729770890235e-02
1.629750834620645071e-03;8.419892231294362483e-02;8.489636252852957032e-02;6.003271426624164769e-02;7.570343399479632918e-02;7.000216863776297094e-02;4.817851976797137004e-02;1.517827250390439697e-01;7.685828699106972417e-02;4.224104632942891208e-02;4.564352060931758243e-02;4.556894110054905689e-02;4.419599227134422131e-02;4.696242944712042400e-02;4.433162617653527843e-02;4.499184540382689113e-02;4.153458941660075759e-02
1.747528400007684673e-03;8.554810655119286789e-02;8.971270128362908436e-02;6.426280794249916717e-02;7.973213469885966076e-02;7.524743638875681928e-02;5.098268170252988341e-02;1.564039341392972349e-01;8.236745024673740312e-02;4.614788689036892350e-02;4.885431874194286900e-02;4.844283574630776912e-02;4.765418967508473075e-02;5.056173124199214025e-02;4.640230071570958237e-02;4.989064218891289121e-02;4.524588368983813863e-02
1.873817422860385006e-03;8.710050031298720297e-02;9.510826486392533197e-02;6.914774709647093787e-02;8.445733277504453851e-02;7.953013428898679515e-02;5.450691082251254982e-02;1.629844259316833577e-01;8.715668796868346335e-02;4.839585333728951833e-02;5.318888214093233507e-02;5.127158982405637111e-02;5.118416165609160351e-02;5.358791011193780873e-02;4.923199169779964718e-02;5.380158644188322986e-02;4.902788508017299346e-02
2.009233002565048026e-03;8.905736620765478118e-02;9.880668271926021373e-02;7.410655521312041472e-02;9.008351917579780765e-02;8.348946926181673167e-02;5.841040385851727079e-02;1.671250889879682122e-01;9.108806803497972171e-02;5.138142530601385455e-02;5.708077119874983840e-02;5.445425445303821166e-02;5.493052589428268351e-02;5.730197332428520196e-02;5.288290770898931153e-02;5.700362351686445728e-02;5.245284074141957215e-02
2.154434690031884272e-03;9.174942890145704188e-02;1.045964746656381922e-01;7.869211660131146535e-02;9.416778722747863595e-02;8.851375389163891605e-02;6.219976367103680764e-02;1.728205530719884309e-01;9.738168289263982036e-02;5.513800905585175549e-02;6.091474150468536436e-02;5.802286488512624352e-02;5.793114029540149396e-02;6.093733665998130739e-02;5.669503814896736937e-02;6.010253880327689341e-02;5.513231919626836869e-02
2.310129700083160455e-03;9.393256099991627306e-02;1.098564440367903322e-01;8.373110179515363960e-02;1.004371211187844865e-01;9.226932914331953395e-02;6.615805470302726921e-02;1.802967797123700144e-01;1.026687310357638494e-01;5.943971140575835671e-02;6.518846194235081160e-02;6.251359228697521420e-02;6.147633696045228663e-02;6.438958692606810974e-02;6.121607049288860236e-02;6.377852424023756905e-02;5.885367278125432783e-02
2.477076355991711300e-03;9.661493064895386451e-02;1.151426390982201314e-01;8.983045601679885694e-02;1.062987101979407795e-01;9.685123524403634054e-02;7.088885324371362040e-02;1.838822257732604937e-01;1.087804219637417968e-01;6.308158604548021187e-02;6.916892173020768031e-02;6.640516495482197412e-02;6.489825515282461599e-02;6.704253312598829062e-02;6.502651084186381047e-02;6.765012369861406194e-02;6.178920577604705283e-02
2.656087782946686768e-03;9.998547898603793449e-02;1.197982897313124434e-01;9.445437088730598840e-02;1.111932061576865749e-01;1.015201832449115771e-01;7.722076975125424791e-02;1.897481127560036729e-01;1.137928282429863241e-01;6.613614235615546122e-02;7.379483993609455006e-02;7.042429602987321235e-02;6.945002273655392910e-02;7.174962157411118868e-02;6.922512306597113085e-02;7.126815280885914761e-02;6.546204126967959669e-02
2.848035868435802066e-03;1.041732662479247784e-01;1.240735687558821021e-01;1.011618814954740320e-01;1.165987854693351644e-01;1.067684378892430203e-01;8.138794226879050853e-02;1.947354074950335412e-01;1.185974033893061885e-01;6.940808535558411208e-02;7.687230740911567273e-02;7.527008337191802567e-02;7.476310221788819155e-02;7.660244198639336310e-02;7.198548882609114019e-02;7.452382268689909661e-02;6.874887288370180871e-02
3.053855508833415357e-03;1.071060361683070783e-01;1.281344667798274828e-01;1.060993791033165434e-01;1.212391279841999320e-01;1.106297268533544820e-01;8.508706860413486894e-02;1.983634000685924603e-01;1.224327156122583665e-01;7.327110365245326218e-02;8.103102482938256967e-02;7.911332332060723449e-02;7.956193968572235209e-02;8.109990872034493481e-02;7.674136370968455412e-02;7.739421577870035651e-02;7.298196986120419893e-02
3.274549162877728528e-03;1.115503777594503559e-01;1.331217172845060304e-01;1.116503631335058616e-01;1.269155814492590462e-01;1.148773454865385651e-01;9.118826385399407541e-02;2.023087891526722804e-01;1.252560509712584425e-01;7.797658121024624023e-02;8.621300892384164971e-02;8.314656242841635125e-02;8.353140887723686792e-02;8.514740177185781134e-02;8.100165078747743885e-02;8.051081337776587465e-02;7.801958479328789664e-02
3.511191734215130845e-03;1.137437922385849814e-01;1.373464330803708389e-01;1.185954650398150928e-01;1.321424441561430962e-01;1.198995846656547015e-01;9.642323750210794742e-02;2.066780675557748914e-01;1.297165534514079233e-01;8.182117369476828161e-02;9.180388057510383004e-02;8.636636004090814112e-02;8.719691258559514324e-02;8.839359803556996742e-02;8.444154131007428066e-02;8.440464642572712006e-02;8.254223551899203537e-02
3.764935806792467539e-03;1.161205752143615461e-01;1.406953418982925530e-01;1.248150539907517259e-01;1.379159433777595867e-01;1.248532309683812319e-01;1.015749259999747106e-01;2.099502420712192341e-01;1.332271860076612302e-01;8.565900498807177410e-02;9.592485863864692874e-02;9.047739452104311408e-02;9.250853696560686068e-02;9.159556609814452355e-02;8.825007584573373032e-02;8.866651601345998390e-02;8.645795691867752542e-02
4.037017258596553408e-03;1.201988968053241263e-01;1.454503595069572830e-01;1.305400841792449806e-01;1.422202012453642472e-01;1.295728882753302003e-01;1.067075481941685278e-01;2.119236602408220427e-01;1.367776893666352300e-01;9.015013009335748340e-02;1.008847130336475856e-01;9.484198631846711691e-02;9.842168101365129929e-02;9.622554687681289520e-02;9.387083269879166469e-02;9.277044215002479277e-02;9.127154318010705092e-02
4.328761281083057418e-03;1.233250056964690089e-01;1.497443970776117239e-01;1.353398969659004858e-01;1.459920610170690469e-01;1.354012250596443034e-01;1.120786173486393311e-01;2.147964890838028051e-01;1.400752714325696202e-01;9.503670234025711483e-02;1.039427485515496269e-01;9.832475786726209421e-02;1.029427042059420511e-01;1.002298356489954578e-01;9.843116771357239558e-02;9.779045275063884268e-02;9.518000350102133467e-02
4.641588833612782412e-03;1.274478480541290371e-01;1.531577034343856170e-01;1.404460830047248587e-01;1.509017081503464253e-01;1.394197301167737491e-01;1.174634572558409390e-01;2.172411481370213060e-01;1.440336119671718484e-01;9.945638679470257537e-02;1.084940304107403636e-01;1.024095530371153945e-01;1.066752331207371646e-01;1.052370293941400914e-01;1.033663210117456571e-01;1.021505517943091246e-01;1.005017956682460745e-01
4.977023564332113716e-03;1.314858584492646365e-01;1.574560964005026209e-01;1.448481316052509238e-01;1.561795449651812717e-01;1.429281863410620523e-01;1.229000141287423520e-01;2.202169936472364309e-01;1.475897903386499399e-01;1.043026464306860829e-01;1.135477507329477886e-01;1.067844564386263018e-01;1.112209522916929316e-01;1.098510399706201235e-01;1.070153794668555342e-01;1.067859633338072850e-01;1.043842492342796219e-01
5.336699231206312212e-03;1.351298055912262819e-01;1.607112827390205778e-01;1.502362856904631838e-01;1.604704142297027347e-01;1.461774302449650731e-01;1.279632385852527143e-01;2.223405910135213270e-01;1.505526356519295006e-01;1.088971672734949797e-01;1.175277034920189367e-01;1.113171023081665073e-01;1.146591069880557590e-01;1.134729544719045718e-01;1.112607831072701253e-01;1.109775481917919387e-01;1.089719917365866986e-01
5.722367659350220161e-03;1.387071249918322702e-01;1.634525081476679853e-01;1.540607361850389323e-01;1.646089603815986124e-01;1.500368240263504904e-01;1.338448187877180062e-01;2.239008173239684374e-01;1.536956491983125228e-01;1.138393309414175991e-01;1.220335843261587949e-01;1.163182796648755540e-01;1.192809015249695764e-01;1.184460759959783116e-01;1.148077090623003949e-01;1.154710276928378049e-01;1.147523212933034553e-01
6.135907273413176120e-03;1.420208363861172052e-01;1.661788772117527291e-01;1.573002144705923921e-01;1.684105382788247396e-01;1.527172335358975841e-01;1.391253392971214808e-01;2.251771441201389501e-01;1.566100571264108510e-01;1.189403546714164900e-01;1.243884996222411471e-01;1.192069691152682770e-01;1.249357705009898761e-01;1.223809279077196221e-01;1.189050788298963574e-01;1.201511136641189581e-01;1.199939677498792212e-01
6.579332246575681983e-03;1.450710645770325602e-01;1.690500358047810070e-01;1.615379717168086149e-01;1.715255381269945034e-01;1.558675117506764518e-01;1.440840985116105255e-01;2.268236065811342905e-01;1.591253360790188809e-01;1.236509604534989648e-01;1.283523485559368293e-01;1.234724835075265842e-01;1.297497744348888593e-01;1.264112814445429167e-01;1.247061406950622370e-01;1.244818588081040428e-01;1.250330201009687836e-01
7.054802310718645032e-03;1.484065226508866076e-01;1.716630197080738496e-01;1.637628149895696272e-01;1.753580032347493156e-01;1.575221167385938426e-01;1.489872812116961043e-01;2.278756282706768388e-01;1.613333867707235914e-01;1.288782157576913723e-01;1.332350917757850195e-01;1.284547644673579847e-01;1.337407504970313521e-01;1.309288013506137716e-01;1.294496574438714076e-01;1.286811510641662770e-01;1.289435650478569229e-01
7.564633275546290940e-03;1.515086987426041976e-01;1.738086633705018813e-01;1.675668759960716181e-01;1.781208297435386001e-01;1.595385570195361757e-01;1.524631786099457376e-01;2.288787475338855404e-01;1.632192135680786138e-01;1.332853720730516611e-01;1.380294728235436086e-01;1.314348778862687861e-01;1.372259168909244487e-01;1.349981905498017498e-01;1.333223372473275603e-01;1.329156055592677910e-01;1.332758925524497318e-01
8.111308307896872294e-03;1.545097154367151560e-01;1.763752042110625917e-01;1.703002399554288948e-01;1.799523151982448388e-01;1.619668563399865313e-01;1.563168936197550929e-01;2.302615016668783099e-01;1.642997551256051569e-01;1.373695497529549281e-01;1.418057274254617139e-01;1.357642682687196234e-01;1.415399118076572926e-01;1.399284284482126828e-01;1.364463230551918871e-01;1.370242380700918972e-01;1.377971588427121807e-01
8.697490026177834635e-03;1.574521738219065159e-01;1.779864766893826389e-01;1.725610275125353810e-01;1.812996160735717566e-01;1.634285154808949314e-01;1.606938311317281376e-01;2.313145955928496145e-01;1.654650612717685765e-01;1.413190088271091827e-01;1.444342296437362283e-01;1.395791416942422092e-01;1.457949434288559054e-01;1.431700885617405161e-01;1.400015017351566582e-01;1.402946819074684381e-01;1.414786735851358834e-01
9.326033468832199691e-03;1.600813556674588189e-01;1.797718771654540637e-01;1.741283156993166381e-01;1.827438296624718517e-01;1.646579336895433454e-01;1.631608926224104028e-01;2.319650804588482274e-01;1.665144027711971675e-01;1.454191701146634874e-01;1.470105239422527243e-01;1.436147468710274322e-01;1.493163395104704083e-01;1.474214735316237979e-01;1.430581252144991766e-01;1.432121027956964887e-01;1.443889084877252593e-01
1.000000000000000021e-02;1.633333333333333304e-01;1.808333333333333459e-01;1.759374999999999967e-01;1.840624999999999900e-01;1.659374999999999878e-01;1.660416666666666707e-01;2.325000000000000122e-01;1.671874999999999889e-01;1.482291666666666619e-01;1.501041666666666774e-01;1.467708333333333226e-01;1.527083333333333348e-01;1.508333333333333470e-01;1.463541666666666741e-01;1.477083333333333304e-01;1.471874999999999989e-01


==> plots/confinement_250.txt <==
t;NCSX_Initial_(Perturbed);Deterministic_(ig_0)_Perturbed;Deterministic_(ig_1)_Perturbed;Deterministic_(ig_2)_Perturbed;Deterministic_(ig_3)_Perturbed;Deterministic_(ig_4)_Perturbed;Deterministic_(ig_5)_Perturbed;Deterministic_(ig_6)_Perturbed;Deterministic_(ig_7)_Perturbed;Stochastic_(ig_0)_Perturbed;Stochastic_(ig_1)_Perturbed;Stochastic_(ig_2)_Perturbed;Stochastic_(ig_3)_Perturbed;Stochastic_(ig_4)_Perturbed;Stochastic_(ig_5)_Perturbed;Stochastic_(ig_6)_Perturbed;Stochastic_(ig_7)_Perturbed
1.000000000000000082e-05;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00
1.072267222010323074e-05;7.359089756146527578e-08;1.099155995386407888e-07;6.764797002080554623e-08;1.095884627506842830e-07;8.839686205889923973e-08;6.721304352832429872e-08;1.302036289839884005e-07;6.224409230710245003e-08;8.077900364099018027e-08;6.328202576706931323e-08;6.326169920977772254e-08;6.765557110920898958e-08;6.334504316038567491e-08;6.352243473052170322e-08;6.741962986700920856e-08;6.379978348817315459e-08;6.737618212236906886e-08
1.149756995397735701e-05;1.525000048549442452e-07;2.277744941115387847e-07;1.401846709096526388e-07;2.270965792687427688e-07;1.831819197732252254e-07;1.392833869952998057e-07;2.698167125303129825e-07;1.289863922517936001e-07;1.673956814718768468e-07;1.311372677395106716e-07;1.310951456810990012e-07;1.402004223960026666e-07;1.312678566180967383e-07;1.316354593543505404e-07;1.397114890934716738e-07;1.322102000938969390e-07;1.396214537563836455e-07
1.232846739442065846e-05;2.371116541238371713e-07;3.541507235844272766e-07;2.179633976655301865e-07;3.530966809312263074e-07;2.848168302966534050e-07;2.165620539739632540e-07;4.195192457808252007e-07;2.005519728040670810e-07;2.602719059893645676e-07;2.038962195481384345e-07;2.038307268882884075e-07;2.179878885564447126e-07;2.040992631155217228e-07;2.046708230504640127e-07;2.172276801601916868e-07;2.055644474642850235e-07;2.170876904747694101e-07
1.321941148466028649e-05;3.278379522351049382e-07;4.896598120894607197e-07;3.013629769355551320e-07;4.882024599138759869e-07;3.937966134628776064e-07;2.994254355358356753e-07;5.800403652372601209e-07;2.772893990544094861e-07;3.598600372435383004e-07;2.819132586803588074e-07;2.818227064906277814e-07;3.013968388035240446e-07;2.821939930356203228e-07;2.829842495894093236e-07;3.003457510161251299e-07;2.842198025147892597e-07;3.001521969203871350e-07
1.417474162926804794e-05;4.251207878741545522e-07;6.349617659779040502e-07;3.907896121162545733e-07;6.330719582211426728e-07;5.106520628138124198e-07;3.882771234895661700e-07;7.521619000707989744e-07;3.595724259240862558e-07;4.666451260886506943e-07;3.655683725001355082e-07;3.654509497979140706e-07;3.908335221757571436e-07;3.659324121406909645e-07;3.669571699104337861e-07;3.894705339516741078e-07;3.685593615710290854e-07;3.892195444944882798e-07
1.519911082952933216e-05;5.294339837941250384e-07;7.907642884265371637e-07;4.866788617951936957e-07;7.884107727251046174e-07;6.359523308661070789e-07;4.835498761026407913e-07;9.367221800749107002e-07;4.478018185642353312e-07;5.811472766567248714e-07;4.552690090026247746e-07;4.551227739306212444e-07;4.867335462011183022e-07;4.557223741700212073e-07;4.569985799071528672e-07;4.850361173622483080e-07;4.589939062658389515e-07;4.847235418495976001e-07
1.629750834620643444e-05;6.412856046022502544e-07;9.578262263547338143e-07;5.894977611690840375e-07;9.549754918236445619e-07;7.703077012076898767e-07;5.857077258803389456e-07;1.134620118808366776e-06;5.424073043101458901e-07;7.039241795605614131e-07;5.514520613177066960e-07;5.512749316859974050e-07;5.895639985535154809e-07;5.520012073196234396e-07;5.535470324702272806e-07;5.875079600057002765e-07;5.559639042795110097e-07;5.871293477844417694e-07
1.747528400007683074e-05;7.612204313235310218e-07;1.136961266440662721e-06;6.997470967708844767e-07;1.133577380456366253e-06;9.143725609260273161e-07;6.952482396680195216e-07;1.346819591815659255e-06;6.438496656978507921e-07;8.355738281642895838e-07;6.545859956280733067e-07;6.543757387726530901e-07;6.998257220354854726e-07;6.552378442793430459e-07;6.570727734894307187e-07;6.973851580512738010e-07;6.599416546679779477e-07;6.969357368319256744e-07
1.873817422860383000e-05;8.898226147942478815e-07;1.329041898238309170e-06;8.179638455851106383e-07;1.325086331426371286e-06;1.068848587845515489e-06;8.127049420847189634e-07;1.574354131249242690e-06;7.526229847372122111e-07;9.767374311512441334e-07;7.651731328660450727e-07;7.649273547744834021e-07;8.180557539675677016e-07;7.659351062018296573e-07;7.680800322186519103e-07;8.152028759618787504e-07;7.714335882279018497e-07;8.146775285748556578e-07
2.009233002565045763e-05;1.027718520808855450e-06;1.535003663697959139e-06;9.447237904312331974e-07;1.530435102273089833e-06;1.234488168097667197e-06;9.386499140915664950e-07;1.818331959759089768e-06;8.692570493723908672e-07;1.128102535575034185e-06;8.837520953022793626e-07;8.834682289535179458e-07;9.448299418655732495e-07;8.846321517276034409e-07;8.871094771592152109e-07;9.415349530494790672e-07;8.909827341027610508e-07;9.409281925215652505e-07
2.154434690031882321e-05;1.175579780877735501e-06;1.755849713787720320e-06;1.080644324353566940e-06;1.750623858332135761e-06;1.412098060669598129e-06;1.073696579351517155e-06;2.079941388167455007e-06;9.943199338505266878e-07;1.290406375604834151e-06;1.010900429942646980e-06;1.010575722804146961e-06;1.080765748145582666e-06;1.011907102994357953e-06;1.014740849423064001e-06;1.076996698398994561e-06;1.019171364643703547e-06;1.076302641228662812e-06
2.310129700083158002e-05;1.334126563454739136e-06;1.992655694409420999e-06;1.226387457676627440e-06;1.986725044109477074e-06;1.602543326779253950e-06;1.218502691951562087e-06;2.360456603218600477e-06;1.128420765566495117e-06;1.464439463275195512e-06;1.147237421510712914e-06;1.146868922132054666e-06;1.226525257517181442e-06;1.148379861420659844e-06;1.151595786401786137e-06;1.222247887773588931e-06;1.156623831407147367e-06;1.221460225275000790e-06
2.477076355991708820e-05;1.504131081567257872e-06;2.246574985406082004e-06;1.382663042372025862e-06;2.239888606696290200e-06;1.806751543215671623e-06;1.373773540039326498e-06;2.661243873593121103e-06;1.272212691859850305e-06;1.651049438729372795e-06;1.293427108716647736e-06;1.293011652354289814e-06;1.382818401712653566e-06;1.294715126978516698e-06;1.298340849494358472e-06;1.377995977097980850e-06;1.304009606102051418e-06;1.377107944674097970e-06
2.656087782946684139e-05;1.686421353932972189e-06;2.518844318177903562e-06;1.550232229441400004e-06;2.511347596665489500e-06;2.025717320165632293e-06;1.540265380977580931e-06;2.983768204413676902e-06;1.426396061213940001e-06;1.851145198709038575e-06;1.450181518503513846e-06;1.449715711706690381e-06;1.550406417258391739e-06;1.451625635660383021e-06;1.455690770640361005e-06;1.544999548171262524e-06;1.462046541297996029e-06;1.544003892366410245e-06
2.848035868435804817e-05;1.881885237882066924e-06;2.810789799267756217e-06;1.729911176154810559e-06;2.802424173729498623e-06;2.260507145531105093e-06;1.718789124747832154e-06;3.329600472653381603e-06;1.591721834351445349e-06;2.065701323398484754e-06;1.618264134023548946e-06;1.617744338106233700e-06;1.730105553129847703e-06;1.619875630908918922e-06;1.624411933471132903e-06;1.724072003391818296e-06;1.631504366775581404e-06;1.722960946563231019e-06
3.053855508833412132e-05;2.091474753727499244e-06;3.123833369254422737e-06;1.922575021200929283e-06;3.114536046410179614e-06;2.512264579332015328e-06;1.910214283543231639e-06;3.700425078200278282e-06;1.768995241840297467e-06;2.295762823184524892e-06;1.798493613235436020e-06;1.797915926553872872e-06;1.922791046348378679e-06;1.800284585917306434e-06;1.805326106034026097e-06;1.916085527489721284e-06;1.813208438548332039e-06;1.914850729925995868e-06
3.274549162877731943e-05;2.316210721645583294e-06;3.459499728412239866e-06;2.129162147110371247e-06;3.449203377085953744e-06;2.782215823494181180e-06;2.115473206787671938e-06;4.098048147843146588e-06;1.959079706024684111e-06;2.542450228451645682e-06;1.991747776234345227e-06;1.991108015183821653e-06;2.129401384883514485e-06;1.993731194929947245e-06;1.999314443270347556e-06;2.121975335562604119e-06;2.008043758816075376e-06;2.120607854864563120e-06
3.511191734215127295e-05;2.557187733650892859e-06;3.819423762868689700e-06;2.350678750712371221e-06;3.808056186047253959e-06;3.071675694150159338e-06;2.335565622207804018e-06;4.524406332136296001e-06;2.162901046382984949e-06;2.806965047202339575e-06;2.198967880735103038e-06;2.198261559373415940e-06;2.350942878623183015e-06;2.201157652983235743e-06;2.207321778741126339e-06;2.342744228105139193e-06;2.216959286429047200e-06;2.341234475631258016e-06
3.764935806792471469e-05;2.815579484882190636e-06;4.205358507430078380e-06;2.588203743885864511e-06;4.192842290622812101e-06;3.382054025541931861e-06;2.571563505075905734e-06;4.981576237989704601e-06;2.381451988795413798e-06;3.090595617084727630e-06;2.421163206532833215e-06;2.420385514731198561e-06;2.588494560675449520e-06;2.423574244931490317e-06;2.430361226504161858e-06;2.579467475218032952e-06;2.440972558857443182e-06;2.577805169382301251e-06
4.037017258596558043e-05;3.092644490165348950e-06;4.619183683858169697e-06;2.842894008474019326e-06;4.605435818044206757e-06;3.714862536715577081e-06;2.824616299339195580e-06;5.471784542925845873e-06;2.615797000683720052e-06;3.394723380329711365e-06;2.659415971269636762e-06;2.658561751284626049e-06;2.843213442873505267e-06;2.662064266108841265e-06;2.669519115555740868e-06;2.833298053785031906e-06;2.681174648177673835e-06;2.831472169979780019e-06
4.328761281083061836e-05;3.389732213696596283e-06;5.062914856184651433e-06;3.115990030957034940e-06;5.047846333511787067e-06;4.071722194453133145e-06;3.095956516065843158e-06;5.997418840266111607e-06;2.867077475573170434e-06;3.720829612160623991e-06;2.914886601450248227e-06;2.913950322802643729e-06;3.116340151081589373e-06;2.917789298593862606e-06;2.925960280870931492e-06;3.105472263126340500e-06;2.938735475214153182e-06;3.103470980026129475e-06
4.641588833612781789e-05;3.708289641700817421e-06;5.538713247654550953e-06;3.408821944326965582e-06;5.522228627920362303e-06;4.454371108302936978e-06;3.386905736475003982e-06;6.561039268068505574e-06;3.136517292328315901e-06;4.070502635446209925e-06;3.188819384379238546e-06;3.187795116917452582e-06;3.409204967748695201e-06;3.191994868775075924e-06;3.200933736812539763e-06;3.397315746479601289e-06;3.214909507719239596e-06;3.395126388464641526e-06
4.977023564332113960e-05;4.049868330077657745e-06;6.048896267112961927e-06;3.722816006592109909e-06;6.030893212916730714e-06;4.864672996161934137e-06;3.698881048789204878e-06;7.165390978456449249e-06;3.425428776139326804e-06;4.445445556736597968e-06;3.482548528548065012e-06;3.481429913564928428e-06;3.723234311140896138e-06;3.486016513773042747e-06;3.495778760541626835e-06;3.710249947636619468e-06;3.511041870344858432e-06;3.707858923055292055e-06
5.336699231206312347e-05;4.416131961361421499e-06;6.595948796104469873e-06;4.059501547464891970e-06;6.576317574405819039e-06;5.304626261642091920e-06;4.033401950260155878e-06;7.813417508071315940e-06;3.735219090292239330e-06;4.847484561361075714e-06;3.797504661989441133e-06;3.796284881251682792e-06;4.059957682809776735e-06;3.801286286265917465e-06;3.811931415059182628e-06;4.045799034183273333e-06;3.828574896164783122e-06;4.043191769153055248e-06
5.722367659350220323e-05;4.808864447801477101e-06;7.182535291659917080e-06;4.420518417067593721e-06;7.161158239316479422e-06;5.776373727432871491e-06;4.392097747984801408e-06;8.508275114770441332e-06;4.067397089854688577e-06;5.278577807989561720e-06;4.135221800249739311e-06;4.133893542789309351e-06;4.421015117135117207e-06;4.139339729400679542e-06;4.150931543649912398e-06;4.405597321062757233e-06;4.169055151657247668e-06;4.402758188487120135e-06
6.135907273413175307e-05;5.229978620029761198e-06;7.811512763717925125e-06;4.807624972935345333e-06;7.788263714398902456e-06;6.282213072066759488e-06;4.776715494557783081e-06;9.253348150398453144e-06;4.423580670658462090e-06;5.740824965979297971e-06;4.497344817917384499e-06;4.495900244422883796e-06;4.808165169225324468e-06;4.501823355761814605e-06;4.514430269795035218e-06;4.791397230619092881e-06;4.534140969363516249e-06;4.788309474074655603e-06
6.579332246575682688e-05;5.681525543634162298e-06;8.485944690388643754e-06;5.222706644217644217e-06;8.460688360072996737e-06;6.824608020920862596e-06;5.189128497211466367e-06;1.005226554450610032e-05;4.805504649372614254e-06;6.236477441959120961e-06;4.885637460097866408e-06;4.884068164732636584e-06;5.223293480081243687e-06;4.890502666824297895e-06;4.904198039082958163e-06;5.205077827890900438e-06;4.925610524910785266e-06;5.201723480014112567e-06
7.054802310718645520e-05;6.165704509014758966e-06;9.209115938834924248e-06;5.667785114790915502e-06;9.181707266901233317e-06;7.406200345961081916e-06;5.631345441887866464e-06;1.090891847930163402e-05;5.215029213047567706e-06;6.767949345460543451e-06;5.301990932855779354e-06;5.300287902316699103e-06;5.668421960740557360e-06;5.307270751950152731e-06;5.322133242286479599e-06;5.648653972727112692e-06;5.345370497739069827e-06;5.645013767702971935e-06
7.564633275546290073e-05;6.684873743179244331e-06;9.984548764444153734e-06;6.145028170009120792e-06;9.954832207142865245e-06;8.029822732674482652e-06;6.105520176681922248e-06;1.182747934192182952e-05;5.654148979284299520e-06;7.337829247004551291e-06;5.748433114464257426e-06;5.746586684081827344e-06;6.145718640134795282e-06;5.754157508810614259e-06;5.770271461605838799e-06;6.124286133300685213e-06;5.795465357714784257e-06;6.120339413027262826e-06
8.111308307896872023e-05;7.241561895650023877e-06;1.081601996621577834e-05;6.656760255051665494e-06;1.078382873908265872e-05;8.698512576859107940e-06;6.613962202307026163e-06;1.281242204633099259e-05;6.125002711156782412e-06;7.948892785912661709e-06;6.227138432325808395e-06;6.225138238991713716e-06;6.657508224623607228e-06;6.233339530142585429e-06;6.250795385112061642e-06;6.634290908817678811e-06;6.278087322862068249e-06;6.630015522289404292e-06
8.697490026177834418e-05;7.838480354425927225e-06;1.170757928192102387e-05;7.205473796293785866e-06;1.167273454744193449e-05;9.415526778469473349e-06;7.159147920677358661e-06;1.386854382382714346e-05;6.629883734204884047e-06;8.604116189249459343e-06;6.740438453670783521e-06;6.738273385363658187e-06;7.206283420637243570e-06;6.747150704993508948e-06;6.766045437679580957e-06;7.181152312673284230e-06;6.795587036711710732e-06;7.176524508092950210e-06
9.326033468832199040e-05;8.478536451984246774e-06;1.266356911262971050e-05;7.793841340840920186e-06;1.262587910920017339e-05;1.018435760457216928e-05;7.743732696394016953e-06;1.500098858828754453e-05;7.171251106234400848e-06;9.306690767741555582e-06;7.290833241616198175e-06;7.288491383279763494e-06;7.794717075574954414e-06;7.298093586088768924e-06;7.318531180186827014e-06;7.767533871010198600e-06;7.350485017272402766e-06;7.762528180104197708e-06
1.000000000000000048e-04;9.164847625643875669e-06;1.368864567267383523e-05;8.424728573353512786e-06;1.364790478061093034e-05;1.100874969867320973e-05;8.370563789881246930e-06;1.621527198995563308e-05;7.751741594327521111e-06;1.006003845927635053e-05;7.881003531895390706e-06;7.878472107405347377e-06;8.425675196092395925e-06;7.888851578687147302e-06;7.910943532505383774e-06;8.396291595606207591e-06;7.945483933387355413e-06;8.390880709579547357e-06
1.072267222010323142e-04;9.900756601258531127e-06;1.478780166806024418e-05;9.101208273561569334e-06;1.474378940811777473e-05;1.189271831926220300e-05;9.042694225164490791e-06;1.751730827979551899e-05;8.374182517398547014e-06;1.086782849568625347e-05;8.513823789566084315e-06;8.511089099503125793e-06;9.102230907184486589e-06;8.522302010291004951e-06;8.546167879810600860e-06;9.070487894276301451e-06;8.583481768269087965e-06;9.064642530803239978e-06
1.149756995397735633e-04;1.068984767419331881e-05;1.596639061378922112e-05;9.826575282450037904e-06;1.591887057329835554e-05;1.284056889640546045e-05;9.763397659834244935e-06;1.891343911525876238e-05;9.041605516845457535e-06;1.173399527399511878e-05;9.192376209290497422e-06;9.189423564216337283e-06;9.827679420052422274e-06;9.201530144868114738e-06;9.227298126048888967e-06;9.793406486540925547e-06;9.267585934326324538e-06;9.787095247143383283e-06
1.232846739442066016e-04;1.153596416688225088e-05;1.723015290851811191e-05;1.060436255000881545e-05;1.717887158992319405e-05;1.385691800163974601e-05;1.053618432962088132e-05;2.041046444776388816e-05;9.757261322368194039e-06;1.266275751916999938e-05;9.919965727376776110e-06;9.916779376288232828e-06;1.060555408165684559e-05;9.929844209842366595e-06;9.957651763010025490e-06;1.056856839720812652e-05;1.000112840803020729e-05;1.056175761432724358e-05
1.321941148466028784e-04;1.244322714799492833e-05;1.858524379356844497e-05;1.143835834270906517e-05;1.852992937974969127e-05;1.494671583330198728e-05;1.136481814523960538e-05;2.201567564232824001e-05;1.052463558487161841e-05;1.365863883171173628e-05;1.070013611869898026e-05;1.069669917231162720e-05;1.143964358412763796e-05;1.071079150904335328e-05;1.074078602839947881e-05;1.139974910576746016e-05;1.078768195853524949e-05;1.139240267878342008e-05
1.417474162926804862e-04;1.341605550438542341e-05;2.003826333245287594e-05;1.233262469451605937e-05;1.997862436282235601e-05;1.611527032681133457e-05;1.225333502477691054e-05;2.373689099066362515e-05;1.134746585356838441e-05;1.472648972016285853e-05;1.153668725689674653e-05;1.153298160538448904e-05;1.233401041784996874e-05;1.154817570009405811e-05;1.158051523160972248e-05;1.229099693512295121e-05;1.163107754909764775e-05;1.228307615452443100e-05
1.519911082952933080e-04;1.445918746358512648e-05;2.159628855693920517e-05;1.329151719130544847e-05;2.153201250786197419e-05;1.736827300733427925e-05;1.320606255090765378e-05;2.558249379070473987e-05;1.222975977996987315e-05;1.587151122584359733e-05;1.243369362192163760e-05;1.242969984671155876e-05;1.329301065810357852e-05;1.244607532038735874e-05;1.248092933157691075e-05;1.324665276922869025e-05;1.253542299604574514e-05;1.323811612807552357e-05
1.629750834620643444e-04;1.557770367166637970e-05;2.326690793622117464e-05;1.431970618504435337e-05;2.319765969884737681e-05;1.871182671075011019e-05;1.422764104868463787e-05;2.756147317803930169e-05;1.317581463742897959e-05;1.709928025488196423e-05;1.339552414507245745e-05;1.339122142426532249e-05;1.432131518162755095e-05;1.340886365188338339e-05;1.344641385720765722e-05;1.427137119566321078e-05;1.350512297618246699e-05;1.426217418742396547e-05
1.747528400007682938e-04;1.677705193887918440e-05;2.505825833708045990e-05;1.542219954106235628e-05;2.498367858517459118e-05;2.015247530793348035e-05;1.532304618656144066e-05;2.968346790811222309e-05;1.419023825130602797e-05;1.841577674091924658e-05;1.442686348817612229e-05;1.442222949513187764e-05;1.542393241644724917e-05;1.444123002148057797e-05;1.448167126739969011e-05;1.537014317611894412e-05;1.454490048006713447e-05;1.536023807789880431e-05
1.873817422860383000e-04;1.806307377358635724e-05;2.697906465505692651e-05;1.660436702920461811e-05;2.689876809487464236e-05;2.169723557712836378e-05;1.649761321072843614e-05;3.195881330244806082e-05;1.527797144169964428e-05;1.982741277078879313e-05;1.553273486055584270e-05;1.552774565515018288e-05;1.660623273576807273e-05;1.554820264070544536e-05;1.559174385469190330e-05;1.654832035522499467e-05;1.565981981566637603e-05;1.653765599532810394e-05
2.009233002565045966e-04;1.944203283373243144e-05;2.903868230965343043e-05;1.787196647766584455e-05;2.895225580334183333e-05;2.335363137964988170e-05;1.775706293079691548e-05;3.439859158754653330e-05;1.644431208805143359e-05;2.134106381502669618e-05;1.671852448491818497e-05;1.671315439694052895e-05;1.787397461474813160e-05;1.673517309596318298e-05;1.678203830409753715e-05;1.781164112610099953e-05;1.685531127441496931e-05;1.780016263479520389e-05
2.154434690031884489e-04;2.092064543442125440e-05;3.124714281055107146e-05;1.923117181688920336e-05;3.115414336393231844e-05;2.512973030536921770e-05;1.910752958339643839e-05;3.701468587163022381e-05;1.769494093283280578e-05;2.296410221532471787e-05;1.799000783132187999e-05;1.798422933544683520e-05;1.923333267754824292e-05;1.800792260863074801e-05;1.805835202673604115e-05;1.916625857959617353e-05;1.813719757982441163e-05;1.915390712186619665e-05
2.310129700083160510e-04;2.250611326019129625e-05;3.361520261676807911e-05;2.068860315011981048e-05;3.351515522170574174e-05;2.703418296646577888e-05;2.055559070939689279e-05;3.981983802214168359e-05;1.903594924999249346e-05;2.470443309202833445e-05;1.935337774700254102e-05;1.934716132872591775e-05;2.069092777126423660e-05;1.937265019289377115e-05;1.942690139652326632e-05;2.061877047334212062e-05;1.951172224745885111e-05;2.060548296232957982e-05
2.477076355991711192e-04;2.420615844131647853e-05;3.615439552673469593e-05;2.225135899707379215e-05;3.604679084757387046e-05;2.907626513082995349e-05;2.210829919027453393e-05;4.282771072588689070e-05;2.047386851292604576e-05;2.657053284657010474e-05;2.081527461906188925e-05;2.080858863094826584e-05;2.225385921321895361e-05;2.083600284847233799e-05;2.089435202744899009e-05;2.217625136658603980e-05;2.098557999440789162e-05;2.216196015632054993e-05
2.656087782946686443e-04;2.602906116497361662e-05;3.887708885445290304e-05;2.392705086776753104e-05;3.876138074726585245e-05;3.126592290032955638e-05;2.377321759965707445e-05;4.605295403409244106e-05;2.201570220646693595e-05;2.857149044636675788e-05;2.238281871693054441e-05;2.237562922447226813e-05;2.392973936867633068e-05;2.240510793529099445e-05;2.246785123890901204e-05;2.384628707731885146e-05;2.256594934636733477e-05;2.383091963324366887e-05
2.848035868435802175e-04;2.798370000446451865e-05;4.179654366535135590e-05;2.572384033490159296e-05;4.167214651790587083e-05;3.361382115398422424e-05;2.555845503735954306e-05;4.951127671648940422e-05;2.366895993784195131e-05;3.071705169326116673e-05;2.406364487213085687e-05;2.405591548846766362e-05;2.572673072739084882e-05;2.408760788777631492e-05;2.415506286721668994e-05;2.563701162952436514e-05;2.426052760114314489e-05;2.562049017521183045e-05
3.053855508833415791e-04;3.007959516291890199e-05;4.492697936521811088e-05;2.765047878536283527e-05;4.479326524471277985e-05;3.613139549199339943e-05;2.747270662531359127e-05;5.321952277195847350e-05;2.544169401273052331e-05;3.301766669112163332e-05;2.586593966424977886e-05;2.585763137294410321e-05;2.765358565957621575e-05;2.589169743786024129e-05;2.596420459284567355e-05;2.755714687050345093e-05;2.607756831887070461e-05;2.753938800883953738e-05
3.274549162877728420e-04;3.232695484209966965e-05;4.828364295679617375e-05;2.971635004445718714e-05;4.813993855147040933e-05;3.883090793361497494e-05;2.952529585775792904e-05;5.719575346838703120e-05;2.734253865457433088e-05;3.548454074379276161e-05;2.779848129423881164e-05;2.778955225924352834e-05;2.971968904492750435e-05;2.782616352798658672e-05;2.790408796520882291e-05;2.961604495123221236e-05;2.802592152154807529e-05;2.959695925822514214e-05
3.511191734215130954e-04;3.473672496215283729e-05;5.188288330136077458e-05;3.193151608047725210e-05;5.172846664108351821e-05;4.172550664017484547e-05;3.172622001195932184e-05;6.145933531131865068e-05;2.938075205815739770e-05;3.812968893129978524e-05;2.987068233924644904e-05;2.986108770113953388e-05;3.193510398232425487e-05;2.990042810851953608e-05;2.998416131991667681e-05;3.182373387665762832e-05;3.011507679767785536e-05;3.180322546589215885e-05
3.764935806792467539e-04;3.732064247446574052e-05;5.574223074697454958e-05;3.430676601221211640e-05;5.557632768683898528e-05;4.482928995409247498e-05;3.408619884064026785e-05;6.603103436985260455e-05;3.156626148228162352e-05;4.096599463012357516e-05;3.209263559722368050e-05;3.208232725471729825e-05;3.431062080284684793e-05;3.212459402800201235e-05;3.221455579754696339e-05;3.419096634778650239e-05;3.235520952196174911e-05;3.416893240340252260e-05
4.037017258596558179e-04;4.009129252729736094e-05;5.988048251125552881e-05;3.685366865809370520e-05;5.970226296105299622e-05;4.815737506582897377e-05;3.661672678327320188e-05;7.093311741921408842e-05;3.390971160116472248e-05;4.400727226257346249e-05;3.447516324459175155e-05;3.446408962025160957e-05;3.685780962482744266e-05;3.450949423977555487e-05;3.460613468806279330e-05;3.672927213345652327e-05;3.475723041516408699e-05;3.670560240937734077e-05
4.328761281083061429e-04;4.306216976260982834e-05;6.431779423452034278e-05;3.958462888292385118e-05;6.412636811572877899e-05;5.172597164320453102e-05;3.933012895053967004e-05;7.618946039261674237e-05;3.642251635005921783e-05;4.726833458088258028e-05;3.702986954639786535e-05;3.701797533543177789e-05;3.958907670690828458e-05;3.706674456462576828e-05;3.717054634121469192e-05;3.945101422686960667e-05;3.733283868552887707e-05;3.942559050984083702e-05
4.641588833612782196e-04;4.624774404265204734e-05;6.907577814921934815e-05;4.251294801662316606e-05;6.887019105981455845e-05;5.555246078170258120e-05;4.223962115463128421e-05;8.182566467064068035e-05;3.911691451761067673e-05;5.076506481373845486e-05;3.976919737568777955e-05;3.975642327657987320e-05;4.251772487357934624e-05;3.980880026643790400e-05;3.992028090063078310e-05;4.236944906040221963e-05;4.009457901057974968e-05;4.234214459422596516e-05
4.977023564332114366e-04;4.966353092642045142e-05;7.417760834380345111e-05;4.565288863927461526e-05;7.395683690977823579e-05;5.965547966029255449e-05;4.535937427777329486e-05;8.786918177452012727e-05;4.200602935572078661e-05;5.451449402664232852e-05;4.270648881737603575e-05;4.269277124305463335e-05;4.565801830750135731e-05;4.274901671641757731e-05;4.286873113792165297e-05;4.549879107197240397e-05;4.305590263683593550e-05;4.546946994013247045e-05
5.336699231206312212e-04;5.332616723925808389e-05;7.964813363371853227e-05;4.901974404800242909e-05;7.941108052466911565e-05;6.405501231509411707e-05;4.870458329248279555e-05;9.434944707066878909e-05;4.510393249724991356e-05;5.853488407288710767e-05;4.585605015178979442e-05;4.584132091992217106e-05;4.902525202419015819e-05;4.590171444134632026e-05;4.603025768309720243e-05;4.885428193743894092e-05;4.623123289503518494e-05;4.882279840111009814e-05
5.722367659350220594e-04;5.725349210365864667e-05;8.551399858927300434e-05;5.262991274402945338e-05;8.525948717377571779e-05;6.877248697300191956e-05;5.229154126972925762e-05;1.012980231376600464e-04;4.842571249287441027e-05;6.284581653917196942e-05;4.923322153439278043e-05;4.921740753529844258e-05;5.263582636744356969e-05;4.928224887269394441e-05;4.942025896900450267e-05;5.245226480623377653e-05;4.963603544995983210e-05;5.241846259445074701e-05
6.135907273413176120e-04;6.146463382594149951e-05;9.180377330985309834e-05;5.650097830270696950e-05;9.153054192459996168e-05;7.383088041934080122e-05;5.613771873545908282e-05;2.180883657858924234e-04;5.198754830091214878e-05;6.746828811906933193e-05;5.285445171106923739e-05;5.283747455163418364e-05;5.650732688834564230e-05;5.290708513630530013e-05;5.305524623045573595e-05;5.631026390179714487e-05;5.328689362702251621e-05;5.627397545032611186e-05
6.579332246575682417e-04;6.598010306198548848e-05;9.854809257656027446e-05;6.065179501552994310e-05;9.825478838134089432e-05;7.925482990788182045e-05;6.026184876199590552e-05;6.129430866468426036e-04;5.580678808805366535e-05;7.242481287886755336e-05;5.673737813287404801e-05;5.671915375473170814e-05;6.065860999690482941e-05;5.679387824693012625e-05;5.695292392333496033e-05;6.044706987451521027e-05;5.720158918249520130e-05;6.040811550972066625e-05
7.054802310718645249e-04;7.082189271579145855e-05;2.179291597026712332e-04;6.510257972126266780e-05;2.225394866054517386e-04;8.507075315828401365e-05;6.468401820875990479e-05;1.296451619635317128e-03;5.990203372480319309e-05;7.773953191388177826e-05;6.090091286045317917e-05;6.088135113057233333e-05;6.510989480349796952e-05;6.096155909818867292e-05;6.113227595537017807e-05;6.488283132287732435e-05;6.139918891077805199e-05;6.484101838660926331e-05
7.564633275546290073e-04;7.601358505743631389e-05;3.024339305268340899e-04;6.987501027344472410e-05;3.166939102578322156e-04;9.130697702541803117e-05;6.942576555670046433e-05;1.541721815261933937e-03;6.429323138717050784e-05;8.343833092932185158e-05;6.536533467653795650e-05;6.534433894822361743e-05;6.988286159744034535e-05;6.543042666679328820e-05;6.561365814856377516e-05;6.963915292861305294e-05;6.590013751053518782e-05;6.959427483985216884e-05
8.111308307896872294e-04;8.158046658214411105e-05;6.079367731692890105e-04;7.499233112387017450e-05;3.290502740405639522e-04;9.799387546726429760e-05;7.451018581295150856e-05;2.479597541951053530e-03;6.900176870589535031e-05;8.954896631840297101e-05;7.015238785515347296e-05;7.012985449732248792e-05;7.500075744232846990e-05;7.022224688011299821e-05;7.041889738362600189e-05;7.473920068378299062e-05;7.072635716200804468e-05;7.469103593247358351e-05
8.697490026177834418e-04;8.754965116990313944e-05;1.147327420306531185e-03;8.047946653629136976e-05;3.422995979080226906e-04;1.190224172297966510e-04;7.996204299665483862e-05;4.453114961410963198e-03;7.405057893637636158e-05;9.610120035177093379e-05;7.528538806860322083e-05;7.526120596104193263e-05;8.048850940246482315e-05;7.536035862862223848e-05;7.557139790930119674e-05;8.020781472233904480e-05;7.590135430050445257e-05;8.015612579050905454e-05
9.326033468832199040e-04;9.395021214548633832e-05;1.162542305144515474e-03;8.636314198176271804e-05;3.565064136048977047e-04;3.298043884206120283e-04;8.580789075382141138e-05;5.769620138716947261e-03;7.946425265667152790e-05;1.031269461366919030e-04;8.078933594805736567e-05;8.076338594020297215e-05;8.637284595184193498e-05;8.086978743957483654e-05;8.109625533437365052e-05;8.607163030570820375e-05;8.145033410611137630e-05;8.601616251062152105e-05
1.000000000000000021e-03;1.008133238820826374e-04;1.178856727442947937e-03;9.267201430688862371e-05;3.717399164057985758e-04;4.206973633545808399e-04;9.207620168869371793e-05;6.109372239858923588e-03;8.526915753760272714e-05;4.387973887240731062e-04;8.669103885084929607e-05;8.666319318145881945e-05;9.268242715701636026e-05;8.677736736555862710e-05;8.702037885755920627e-05;9.235920755166829028e-05;8.740032326726091124e-05;9.229968780537502432e-05
1.072267222010323115e-03;2.300292490606196082e-03;1.196350147719591221e-03;9.943681130896919935e-05;3.880743021356069774e-04;5.288334429819690694e-04;9.879750604152615653e-05;6.990708225789015948e-03;9.149356676831298617e-05;4.844919405865468452e-03;9.301924142755623555e-05;9.298936310243660023e-05;9.944798426793726690e-05;9.311187168159719342e-05;9.337262233061138729e-05;9.910117053836921871e-05;9.378030161607823676e-05;9.903730601761193358e-05
1.149756995397735633e-03;2.630975343832632832e-02;1.215107768883086749e-03;1.986593534698649329e-04;4.055891285453537597e-04;5.615850760705941302e-04;2.534451083668594145e-04;7.276028105277655006e-03;9.816779676278209138e-05;1.220048515751067340e-02;9.980476562480035646e-05;9.977270774956871512e-05;3.062203253643690790e-04;9.990415302736829469e-05;1.001839247929942717e-04;5.272279090689722383e-04;1.006213432766506059e-04;3.966963912755488379e-04
1.232846739442065853e-03;2.832306110738117000e-02;1.235220951219590056e-03;2.059528493905888984e-03;6.682814249204141292e-04;5.967035786988354566e-04;6.249882801753529026e-04;1.084704237590854853e-02;2.214634065225922583e-04;1.381632573882667255e-02;8.743533311341567926e-04;9.106757583225765038e-04;2.992711989492639630e-03;9.073048307258332282e-04;8.994796556439424700e-04;2.856886295700120527e-03;7.617433057890164510e-04;3.137696643331030957e-03
1.321941148466028622e-03;2.922858828998060876e-02;1.561624705552815346e-03;6.172030248060546287e-03;3.294356072566668407e-03;9.187694914535773222e-04;2.099373138745772548e-03;1.434372253141438097e-02;1.164883392466329985e-02;1.527185048316968136e-02;6.616441464720586481e-03;6.012099037065964796e-03;4.583906327692541943e-03;6.452609953662619136e-03;5.538917452627409484e-03;4.499214216130019775e-03;4.560018973304664179e-03;4.385407423892796752e-03
1.417474162926804808e-03;3.002414274954620307e-02;2.927373807606504282e-03;7.442372546835272426e-03;4.681471771980140820e-03;2.117833930643830617e-03;3.289549211897368260e-03;1.526947318269982271e-02;1.365747290502366922e-02;1.562009162562518622e-02;7.572983477405303802e-03;7.002450669454761065e-03;4.834741261069207957e-03;7.075747709753408242e-03;6.629658727385375969e-03;4.626361020285412948e-03;6.881894744227762262e-03;4.522850109342115357e-03
1.519911082952933243e-03;3.102166470189995570e-02;5.209416847495244689e-03;1.013305048149323526e-02;7.109837405591465723e-03;3.137683983658044393e-03;4.091980611154791975e-03;1.597089484855993349e-02;1.609330981405084418e-02;1.601377407944481329e-02;8.599352563738329666e-03;8.125249156746665313e-03;6.039494464081028233e-03;8.290468944113114566e-03;7.797460492790631199e-03;5.365063642670193748e-03;7.220738558392929100e-03;5.558555759831150002e-03
1.629750834620645071e-03;3.250789801485143987e-02;5.237681520843734569e-03;1.105438130086165184e-02;7.286606699897408418e-03;3.247806690240339494e-03;4.670573597366743657e-03;1.702293052177173902e-02;1.864138402061722710e-02;1.696568040193328214e-02;8.666410725816742905e-03;8.353295142761951730e-03;6.920600399397003159e-03;8.367746059510045020e-03;8.143551970201395526e-03;6.689547543905265126e-03;7.303738450645973386e-03;7.199863652053933340e-03
1.747528400007684673e-03;3.645298605564099154e-02;5.267988803616149678e-03;1.109902661454118672e-02;7.351638218723493060e-03;3.273801960748522633e-03;6.185817837569768454e-03;1.887566966952144987e-02;1.936384865119777227e-02;1.785501278233083897e-02;8.694630404407774696e-03;8.378403320792794651e-03;7.619698963996795853e-03;8.416318351348591603e-03;8.167351991350976781e-03;7.034295294419213272e-03;7.327378029673248076e-03;7.441900145695262703e-03
1.873817422860385006e-03;3.927002003225410487e-02;5.300486309521208229e-03;1.114750988682747419e-02;7.511073673482365418e-03;3.301675837241738621e-03;6.390867336661614113e-03;2.046578837349829691e-02;2.011900519782241353e-02;1.870364001512658109e-02;8.724889440776605748e-03;8.405325997099668406e-03;7.726215904194417942e-03;8.464778413909216856e-03;8.192871973912822792e-03;7.176118358249870301e-03;7.352725975406318275e-03;7.537432951637647316e-03
2.009233002565048026e-03;4.174914069385003007e-02;6.016374598403994439e-03;1.122831796336924183e-02;7.908442863528788308e-03;3.331564081355778417e-03;6.447858277453476748e-03;2.252600360376965510e-02;2.055473971200109246e-02;2.058247058493870019e-02;8.780898071225956211e-03;8.434194300432322142e-03;8.044939199711324818e-03;8.514078043648664121e-03;8.220236214720167550e-03;7.627832206115931803e-03;7.379905746761184979e-03;7.776263501949582865e-03
2.154434690031884272e-03;4.595311110752355738e-02;6.559137837909690891e-03;1.182301887428053797e-02;8.341430655591086998e-03;3.416499639624040290e-03;7.043453496251953459e-03;2.470285779755792416e-02;2.211611608070582907e-02;2.196087580787835919e-02;9.097406548380971431e-03;9.023008730788139101e-03;8.301176292169693341e-03;8.771247532626954072e-03;8.585028063474187468e-03;8.289352417896779512e-03;7.638868753676305440e-03;9.223046744924894708e-03
2.310129700083160455e-03;5.025463632349671389e-02;7.089444054768407992e-03;1.225439558121066419e-02;9.150082011410435451e-03;3.936765637721082595e-03;8.382055394136660176e-03;2.630827724153842265e-02;2.538031080737866360e-02;2.366217498561159691e-02;1.190043834329647214e-02;1.031823464080951387e-02;8.990395316492986316e-03;1.103568429581777005e-02;1.005129279219141823e-02;9.313695059538121268e-03;9.095156576898376366e-03;9.831649086076817146e-03
2.477076355991711300e-03;5.420580556209970979e-02;7.303981909276930848e-03;1.257093685522111745e-02;9.298451915582189170e-03;4.257959944736367658e-03;1.024356412770440448e-02;2.877730162752015208e-02;2.812560742706825268e-02;2.468906263796044956e-02;1.327611613275854821e-02;1.178983564874415413e-02;9.420859026792006291e-03;1.194069034201339537e-02;1.158169572159738377e-02;9.606541068646643616e-03;1.008294501513271220e-02;1.029544627954087979e-02
2.656087782946686768e-03;5.712302269842149671e-02;7.533154728405695374e-03;1.268203914179364365e-02;9.355205148866839113e-03;4.818224806844501225e-03;1.096967649534026125e-02;3.057347842595996637e-02;2.858359867978929603e-02;2.598380945427086405e-02;1.351964079912954669e-02;1.195083882908250759e-02;9.941100319634230131e-03;1.232234300743349602e-02;1.190532361912220206e-02;1.004579316198641985e-02;1.085230648384587389e-02;1.074824330889170669e-02
2.848035868435802066e-03;5.892294822296181844e-02;8.344668904351943556e-03;1.353938731833312543e-02;1.012178168500699367e-02;5.431770086802912775e-03;1.140486358224411002e-02;3.394151459230544676e-02;2.942905714178735074e-02;2.762790488307221085e-02;1.377569904541931130e-02;1.219572495348233455e-02;1.051010332739926376e-02;1.261601465029695349e-02;1.233238239940784298e-02;1.048133874096569829e-02;1.113680936309444786e-02;1.118046048173041221e-02
3.053855508833415357e-03;5.981765526999216487e-02;8.697505262804621287e-03;1.441942159529492271e-02;1.061004717520249753e-02;5.631930482371537081e-03;1.232580415133605924e-02;3.652477522391915643e-02;3.024568583446846440e-02;2.891714882390650568e-02;1.415362830679671099e-02;1.248502061201686719e-02;1.128218114376394396e-02;1.321531733737050553e-02;1.295401566429334357e-02;1.118049607416717744e-02;1.159953551466126435e-02;1.178477467317883692e-02
3.274549162877728528e-03;6.016944500081058272e-02;9.893756562422013554e-03;1.582137959587745502e-02;1.142487100684433030e-02;6.334554309859211259e-03;1.337509161712785617e-02;3.941999015297421166e-02;3.223984492163056020e-02;3.031911970630996045e-02;1.454505404149029901e-02;1.299468649754235115e-02;1.205027892904545102e-02;1.378219281167671582e-02;1.393756536877534431e-02;1.199293914884073074e-02;1.249927184932176846e-02;1.197643563363122617e-02
3.511191734215130845e-03;6.065770707466441175e-02;1.097753790121706007e-02;1.699854269122877751e-02;1.220279241691772654e-02;7.327761760974495567e-03;1.478201078043676030e-02;4.282807932767840331e-02;3.394002588973311918e-02;3.137668697665402934e-02;1.571238605855262982e-02;1.398304047218977900e-02;1.241473924321792599e-02;1.439133333087878192e-02;1.457633308351149494e-02;1.247092569701344772e-02;1.354030997871431309e-02;1.233981445935435767e-02
3.764935806792467539e-03;6.217242923504877339e-02;1.146167875627434295e-02;1.804146834441374206e-02;1.298139715574453054e-02;7.694150149558852576e-03;1.632290107883845043e-02;4.747371573000726958e-02;3.587460288724228508e-02;3.337516271632024606e-02;1.647392153875044257e-02;1.435536594596613369e-02;1.293638769940152512e-02;1.508319505825534562e-02;1.524216522606742369e-02;1.355686479236379791e-02;1.402348407281952397e-02;1.307778238998912393e-02
4.037017258596553408e-03;6.424602631106028638e-02;1.260782518192107501e-02;1.979518433005183001e-02;1.413583278228224167e-02;8.338869135374864586e-03;1.710961557098459804e-02;4.958954881624246663e-02;3.890264923956526788e-02;3.555806682134585173e-02;1.700283111409584338e-02;1.513980490899630334e-02;1.371064034353347907e-02;1.629905707491528105e-02;1.615396256569564398e-02;1.450059713474772562e-02;1.478190853477059225e-02;1.411626725264790091e-02
4.328761281083057418e-03;6.499579669477070776e-02;1.333931318861172714e-02;2.039592077765577105e-02;1.520677678544798961e-02;9.177445166766469778e-03;1.841450629782017540e-02;5.407219489231389342e-02;4.103289741775480171e-02;3.768012155076763681e-02;1.802265528317269216e-02;1.662732346240632444e-02;1.444665107805765888e-02;1.750166716636491343e-02;1.757590834390029486e-02;1.528294743126846870e-02;1.546121664500122242e-02;1.488477353718576680e-02
4.641588833612782412e-03;6.645615509688239386e-02;1.424516248318557880e-02;2.201084153636637814e-02;1.635472171537376632e-02;1.021245494972991726e-02;1.984531280079942367e-02;5.770768217671198852e-02;4.307845580884810816e-02;4.056147278884945917e-02;1.872592649296056858e-02;1.733603886182548751e-02;1.544365512151990930e-02;1.797263915972346915e-02;1.835014330600632029e-02;1.582950627469213375e-02;1.615110688056043547e-02;1.576452561894371371e-02
4.977023564332113716e-03;6.751917878016483465e-02;1.575477060292293854e-02;2.422748351959866028e-02;1.754197230025494186e-02;1.159508529158440743e-02;2.210103803142778045e-02;6.173474710069500049e-02;4.555717699769308571e-02;4.269394285779432030e-02;1.992109686863021908e-02;1.898868780314091204e-02;1.629803471927883385e-02;1.891594029251859183e-02;1.996799434464942638e-02;1.708652971956695077e-02;1.690093450552490953e-02;1.672234419029599434e-02
5.336699231206312212e-03;6.840332750511111948e-02;1.699870601086639690e-02;2.626752578089430398e-02;1.925137714595016522e-02;1.249081201319638020e-02;2.363772724711094703e-02;6.531994702427230959e-02;4.759996634392559683e-02;4.621361806459946264e-02;2.086832464578703208e-02;2.054840821077081811e-02;1.738799571012064615e-02;2.045528185087605241e-02;2.150555649608829750e-02;1.841382858171052017e-02;1.943831069516057178e-02;1.780730291188493616e-02
5.722367659350220161e-03;7.044405054620107853e-02;1.806380194103777287e-02;2.705447801601089039e-02;2.040716244103261967e-02;1.411067567966902032e-02;2.525837124199190042e-02;7.029085153879978398e-02;5.040334455540425307e-02;4.874700771970112007e-02;2.253427014979981005e-02;2.251244299026667825e-02;1.851173568024044175e-02;2.179860713408551462e-02;2.328145900811491587e-02;1.932651633611492600e-02;2.072360687398176748e-02;1.927468950087628946e-02
6.135907273413176120e-03;7.223795586604675467e-02;1.916277638381752232e-02;2.869687052073253627e-02;2.216669759167304646e-02;1.514846294487102486e-02;2.745950482513045965e-02;7.494500223675253092e-02;5.445235586172796766e-02;5.076629310927650157e-02;2.450573367094250471e-02;2.425357433155092557e-02;1.950494950941934064e-02;2.326111422445106824e-02;2.439757995352666645e-02;2.034624262542637785e-02;2.185302317701003083e-02;2.080495999339483648e-02
6.579332246575681983e-03;7.516307546546920071e-02;2.149833578626582711e-02;3.077013834608441356e-02;2.381584748248260011e-02;1.640136790710975193e-02;2.914627423156414265e-02;7.934118521815387848e-02;5.768403641231278911e-02;5.393473179092416608e-02;2.537689527958678082e-02;2.621266960625103642e-02;2.119822547899027215e-02;2.478572883204009647e-02;2.641796684428257200e-02;2.219419680606964790e-02;2.356216040040136350e-02;2.200276857578958856e-02
7.054802310718645032e-03;7.719851260476449928e-02;2.264671585967379872e-02;3.456330983040931115e-02;2.513895890847873960e-02;1.839558354999252729e-02;3.085148012567589040e-02;8.434522040976237534e-02;6.109087628780370677e-02;5.622518447603984393e-02;2.684536340805741481e-02;2.792661519702909281e-02;2.212589989258744241e-02;2.636544490640106361e-02;2.805319895857939089e-02;2.442922907287741960e-02;2.557626218907286045e-02;2.415641054437043383e-02
7.564633275546290940e-03;7.878022713198405691e-02;2.429093831605084325e-02;3.742732538373248069e-02;2.719886684086058465e-02;2.030193303189424883e-02;3.200164672473353872e-02;8.890169134122438699e-02;6.487645231986147176e-02;5.990401437723564398e-02;2.915679193502527730e-02;2.971097423048099304e-02;2.399258826638046502e-02;2.864766997802003362e-02;2.917250911482175205e-02;2.574200372216492103e-02;2.734252568456120233e-02;2.533384369594781152e-02
8.111308307896872294e-03;8.055856153441101619e-02;2.711779664044028718e-02;3.965743158340393620e-02;2.968231147004495030e-02;2.262000016753148296e-02;3.463059047146612585e-02;9.366851250844174248e-02;6.839420648046308504e-02;6.371093936765064025e-02;3.078381448678144117e-02;3.184133103373415485e-02;2.594302490618666246e-02;3.053012587962815327e-02;3.089858070810681812e-02;2.741029171555659644e-02;2.959604241426356738e-02;2.672985602541830263e-02
8.697490026177834635e-03;8.244578991226696185e-02;2.959275879405416990e-02;4.217296953590580350e-02;3.207257789872144937e-02;2.425922076076883482e-02;3.765986884851462574e-02;9.855509539921711304e-02;7.251685079488955077e-02;6.641842809270699644e-02;3.337637813976493395e-02;3.454366789138162142e-02;2.726997693957582819e-02;3.270962225103714316e-02;3.341843140918392824e-02;2.864440344069974637e-02;3.201420508681052102e-02;2.852525932561944880e-02
9.326033468832199691e-03;8.375668692055743270e-02;3.220897558593991544e-02;4.466701819736868667e-02;3.508705887372774029e-02;2.610397111640445911e-02;4.106093995929070706e-02;1.021582103597040020e-01;7.575995822936974766e-02;7.037328504901256554e-02;3.523914349727268885e-02;3.741271385167349584e-02;2.924373487849353179e-02;3.421314156053781308e-02;3.557242738162389589e-02;3.058024621575688648e-02;3.333992986948276088e-02;3.115928689133128787e-02
1.000000000000000021e-02;8.635416666666666241e-02;3.541666666666666574e-02;4.875000000000000167e-02;3.739583333333333648e-02;2.916666666666666713e-02;4.427083333333333565e-02;1.060416666666666730e-01;7.937500000000000111e-02;7.468750000000000389e-02;3.687499999999999806e-02;4.000000000000000083e-02;3.145833333333333121e-02;3.583333333333333509e-02;3.802083333333333010e-02;3.229166666666666990e-02;3.562499999999999695e-02;3.291666666666666352e-02


==> plots/confinement_500.txt <==
t;NCSX_Initial_(Perturbed);Deterministic_(ig_0)_Perturbed;Deterministic_(ig_1)_Perturbed;Deterministic_(ig_2)_Perturbed;Deterministic_(ig_3)_Perturbed;Deterministic_(ig_4)_Perturbed;Deterministic_(ig_5)_Perturbed;Deterministic_(ig_6)_Perturbed;Stochastic_(ig_0)_Perturbed;Stochastic_(ig_1)_Perturbed;Stochastic_(ig_2)_Perturbed;Stochastic_(ig_3)_Perturbed;Stochastic_(ig_4)_Perturbed;Stochastic_(ig_5)_Perturbed;Stochastic_(ig_6)_Perturbed;Stochastic_(ig_7)_Perturbed
1.000000000000000082e-05;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00;0.000000000000000000e+00
1.072267222010323074e-05;1.493402163421843719e-07;2.143712945447309800e-07;1.386083427860313178e-07;2.191154943215527971e-07;1.835411075156291691e-07;1.363272997319002319e-07;3.061343203098531783e-07;1.269076186467165154e-07;1.267177356497376939e-07;1.281040816169394609e-07;1.409821756269586312e-07;1.271584858369662438e-07;1.408934922451652703e-07;1.358035093618413134e-07;1.280229654396849162e-07;1.364070096307092208e-07
1.149756995397735701e-05;3.094728352538397252e-07;4.442346070249673393e-07;2.872335254526643469e-07;4.540658567171439303e-07;3.803462209961116862e-07;2.825065946995941435e-07;6.343921175105191532e-07;2.629864983449773055e-07;2.625930100343209652e-07;2.654658893405193917e-07;2.921527414394496621e-07;2.635063622004095771e-07;2.919689657742222507e-07;2.814211610845163826e-07;2.652977949452200187e-07;2.826717749101657595e-07
1.232846739442065846e-05;4.811777936874776283e-07;6.907095025402404351e-07;4.465994371913912879e-07;7.059954291133822795e-07;5.913738933052544955e-07;4.392498612300304228e-07;9.863721938181042559e-07;4.088994206533078590e-07;4.082876130385680392e-07;4.127544533185980959e-07;4.542479840929376465e-07;4.097077208156455278e-07;4.539622440891177762e-07;4.375621959728554334e-07;4.124930950310604471e-07;4.395066884543601188e-07
1.321941148466028649e-05;6.652913924725127940e-07;9.549964540496873924e-07;6.174822806546185142e-07;9.761312518489457907e-07;8.176519492594840918e-07;6.073205282014452112e-07;1.363788892443420599e-06;5.653570645122697690e-07;5.645111602638291535e-07;5.706871526492625883e-07;6.280573996340827384e-07;5.664746454721397957e-07;6.276623266121761919e-07;6.049871096943919601e-07;5.703257905470807138e-07;6.076756255146228189e-07
1.417474162926804794e-05;8.627103695760657731e-07;1.238382689358299240e-06;8.007143525041583369e-07;1.265789040059081891e-06;1.060282491719422509e-06;7.875371953763065751e-07;1.768480447418696219e-06;7.331214676551995366e-07;7.320245492596585295e-07;7.400332094251459371e-07;8.144275387956243310e-07;7.345706802766607312e-07;8.139152315621400166e-07;7.845113568259020930e-07;7.395646165104449789e-07;7.879976644846597704e-07
1.519911082952933216e-05;1.074396267727012134e-06;1.542248460648628246e-06;9.971880971694602469e-07;1.576379591956818830e-06;1.320447269457798373e-06;9.807776204478539742e-07;2.202417936843072778e-06;9.130097381654886884e-07;9.116436655277510607e-07;9.216174352826247483e-07;1.014266130180047791e-06;9.148145485474549212e-07;1.013628116544190557e-06;9.770093225811010910e-07;9.210338622824700986e-07;9.813510762782984139e-07
1.629750834620643444e-05;1.301380117676087218e-06;1.868073767094132867e-06;1.207860453559688792e-06;1.909415660222857691e-06;1.599413432948259428e-06;1.187982994219415874e-06;2.667714883154282586e-06;1.105898034257797798e-06;1.104243356348487663e-06;1.116324248703718451e-06;1.228546501414279565e-06;1.108084140462573682e-06;1.227773696923560682e-06;1.183418581564066483e-06;1.115617386326747963e-06;1.188677602008481139e-06
1.747528400007683074e-05;1.544767459902190491e-06;2.217445563297117074e-06;1.433757515900608291e-06;2.266519319971724787e-06;1.898539706109054378e-06;1.410162524739059612e-06;3.166637547185290820e-06;1.312725831667003024e-06;1.310761691784886417e-06;1.325101982637237303e-06;1.458312319808950328e-06;1.315320788884467517e-06;1.457394983502736632e-06;1.404744464290940370e-06;1.324262921102684781e-06;1.410987039802236356e-06
1.873817422860383000e-05;1.805743729223449670e-06;2.592065488660447140e-06;1.675979531397198415e-06;2.649429869180360660e-06;2.219283004061480453e-06;1.648398352716915473e-06;3.701615966143808784e-06;1.534500499429484979e-06;1.532204533617469391e-06;1.548967503419741328e-06;1.704682675611931863e-06;1.537533854186540883e-06;1.703610362577425519e-06;1.642064953721467667e-06;1.547986689061736565e-06;1.649362163092022617e-06
2.009233002565045763e-05;2.085580028539174125e-06;2.993758155339499665e-06;1.935706259063468492e-06;3.060012300058752397e-06;2.563205529135357475e-06;1.903850822166060183e-06;4.275255789275933681e-06;1.772302206343424125e-06;1.769650434463364457e-06;1.789011163493091429e-06;1.968857532614489802e-06;1.775805640412393797e-06;1.967619043114060777e-06;1.896535935649269374e-06;1.787878352228871370e-06;1.904963994338329962e-06
2.154434690031882321e-05;2.385639319824095809e-06;3.424480035141366931e-06;2.214202715820012295e-06;3.500266382622971974e-06;2.931982379683100494e-06;2.177764131937971824e-06;4.890350968860311695e-06;2.027289182005346883e-06;2.024255890941131653e-06;2.046402112041133236e-06;2.252123572657597377e-06;2.031296666712227138e-06;2.250706897579690538e-06;2.169396828523233287e-06;2.045106319476531275e-06;2.179037459869560056e-06
2.310129700083158002e-05;2.707383062528564524e-06;3.886328988655578171e-06;2.512825337846069244e-06;3.972336404712809974e-06;3.327409708761644152e-06;2.471472395678752376e-06;5.549897368345191960e-06;2.300703358047170371e-06;2.297260976467216503e-06;2.322393989411343442e-06;2.555860462504485094e-06;2.305251319731315428e-06;2.554252724872412887e-06;2.461976620120453798e-06;2.320923437340541848e-06;2.472917453381473321e-06
2.477076355991708820e-05;3.052378331717489476e-06;4.381554483028637191e-06;2.833028587195387910e-06;4.478521615893432286e-06;3.751413472419656063e-06;2.786406139721554808e-06;6.257107353907756399e-06;2.593876417049778177e-06;2.589995381118962659e-06;2.618331033056512989e-06;2.881547573602662620e-06;2.599003914480895362e-06;2.879734965856406032e-06;2.775700340472765427e-06;2.616673092095478491e-06;2.788035337628904595e-06
2.656087782946684139e-05;3.422305450617402643e-06;4.912568548148727157e-06;3.176372035853861810e-06;5.021287426108789119e-06;4.206058810199154951e-06;3.124099270563641109e-06;7.015425440504888973e-06;2.908236278594773458e-06;2.903884887981737205e-06;2.935654624735867335e-06;3.230771187464474152e-06;2.913985193211352444e-06;3.228738904210007618e-06;3.112096002573682634e-06;2.933795752810066757e-06;3.125925915976669320e-06
2.848035868435804817e-05;3.818966174746505061e-06;5.481957524603469324e-06;3.544527961742336503e-06;5.603277413630606193e-06;4.693560103539936128e-06;3.486196545863662993e-06;7.828545068620601659e-06;3.245314054045184155e-06;3.240458317523682808e-06;3.275910310864235098e-06;3.605232221760493821e-06;3.251729293940927811e-06;3.602964387659095549e-06;3.472802044670965951e-06;3.273835987251029748e-06;3.488234907765097340e-06
3.053855508833412132e-05;4.244292467488997261e-06;6.092494660629863241e-06;3.939289493661388338e-06;6.227326200788413011e-06;5.216291761076866130e-06;3.874461585347102891e-06;8.700426593422255206e-06;3.606751503928795211e-06;3.601354973821092118e-06;3.640755330202296348e-06;4.006754514756177095e-06;3.613881222580583591e-06;4.004234107202497499e-06;3.859575310392936760e-06;3.638449984806759728e-06;3.876726963899414478e-06
3.274549162877731943e-05;4.700355909855966571e-06;6.747153619411062504e-06;4.362579344848794764e-06;6.896473260193066701e-06;5.776799783360875912e-06;4.290785460637764827e-06;9.635316573943505526e-06;3.994309034246014341e-06;3.988332628901953489e-06;4.031966685552245852e-06;4.437293708441899949e-06;4.002204865048732085e-06;4.434502474654188041e-06;4.274299605576520312e-06;4.029413623071945166e-06;4.293294261703662752e-06
3.511191734215127295e-05;5.189377790263231511e-06;7.449122962507506182e-06;4.816459177686649803e-06;7.613977718697226837e-06;6.377814163329813427e-06;4.737195905852226963e-06;1.063776845624224799e-05;4.409874270648413845e-06;4.403276084095551148e-06;4.451449798772203379e-06;4.898946773621824632e-06;4.418591578398957682e-06;4.895865141740500417e-06;4.718994873473182655e-06;4.448631117381577511e-06;4.739965720900543080e-06
3.764935806792471469e-05;5.713739923469826420e-06;8.201821679965987238e-06;5.303139645170236491e-06;8.383334231197550989e-06;7.022262182927401885e-06;5.215867193818759207e-06;1.171266475127380788e-05;4.855471252249705144e-06;4.848206350087383276e-06;4.901247791264835874e-06;5.393962223354884165e-06;4.865069402805039577e-06;5.390569207116444481e-06;5.195827033021902998e-06;4.898144295423123465e-06;5.218916885604908863e-06
4.037017258596558043e-05;6.275996251370651224e-06;9.008915842745902214e-06;5.824991158045531867e-06;9.208290001591799091e-06;7.713282670631343144e-06;5.729130726022721437e-06;1.286524081549645153e-05;5.333270289847493251e-06;5.325290490390744437e-06;5.383551435140717285e-06;5.924751064492326836e-06;5.343812939270148465e-06;5.921024161014305979e-06;5.707118528106376579e-06;5.380142542098748699e-06;5.732480520461052974e-06
4.328761281083061836e-05;6.878885282146595233e-06;9.874336458570671043e-06;6.384555430058209093e-06;1.009286303379382616e-05;8.454241289333866132e-06;6.279486387858270149e-06;1.410111035003605908e-05;5.845598536571679659e-06;5.836852176179012919e-06;5.900709823524965453e-06;6.493898540652851478e-06;5.857153941170988116e-06;6.489813620831979437e-06;6.255359639178110791e-06;5.896973463075469383e-06;6.283157972533773744e-06
4.641588833612781789e-05;7.525343428357210906e-06;1.080229861817155442e-05;6.984557857545470502e-06;1.104136170169834029e-05;9.248746929034624531e-06;6.869614724492325082e-06;1.542629274260403374e-05;6.394951322444040926e-06;6.385383003886116061e-06;6.455241811977077694e-06;7.104176723829682373e-06;6.407592671223197053e-06;7.099707914819427814e-06;6.843220612338851076e-06;6.451154318960212484e-06;6.873631354291512903e-06
4.977023564332113960e-05;8.218519308940413579e-06;1.179732202517749857e-05;7.627920793666688402e-06;1.205840573341280825e-05;1.010066928418809519e-05;7.502389996644498132e-06;1.684724238533989076e-05;6.984004308055032075e-06;6.973554630698637420e-06;7.049848286750486296e-06;7.758558015958211512e-06;6.997810079183170850e-06;7.753677575153298195e-06;7.473564664958204796e-06;7.045384285791050826e-06;7.506776607019925832e-06
5.336699231206312347e-05;8.961789084777922794e-06;1.286425300964300550e-05;8.317777781925790901e-06;1.314894871196145672e-05;1.101415770131699797e-05;8.180894179871934076e-06;1.837088011137282759e-05;7.615626516553014712e-06;7.604231787046189742e-06;7.687425319645120115e-06;8.460229626204393723e-06;7.630680859598543736e-06;8.454907806118530276e-06;8.149461931171086827e-06;7.682557601560040158e-06;8.185677508292044652e-06
5.722367659350220323e-05;9.758772902519445303e-06;1.400828813243257796e-05;9.057488818310788231e-06;1.431830220205268284e-05;1.199366138869041418e-05;8.908431975543600932e-06;2.000462690321629298e-05;8.292894307419173351e-06;8.280486229468352131e-06;8.371078273524633204e-06;9.212609094486579620e-06;8.309287453206041948e-06;9.206813997865280095e-06;8.874204415177547545e-06;8.365777662798760627e-06;8.913640691719405405e-06
6.135907273413175307e-05;1.061335252675632657e-05;1.523499949542838798e-05;9.850656716385702895e-06;1.557216162042087613e-05;1.304395108649917238e-05;9.688546906615971859e-06;2.175644003717455829e-05;9.019106360088294673e-06;9.005611701816501434e-06;9.104136927200168726e-06;1.001936093683912241e-05;9.036935060171440688e-06;1.001305836130192483e-05;9.651322025176013435e-06;9.098372139884925648e-06;9.694211752138849597e-06
6.579332246575682688e-05;1.152969024642343632e-05;1.655036188083640583e-05;1.070114465504226251e-05;1.691663397574602094e-05;1.417014230307463621e-05;1.052503857660571939e-05;2.363485183980519372e-05;9.797799740394231934e-06;9.783139977660179222e-06;9.890171693347466785e-06;1.088441449369019408e-05;9.817167738294692365e-06;1.087756776514562075e-05;1.048459976602437312e-05;9.883909184690214749e-06;1.053119251467646319e-05
7.054802310718645520e-05;1.251224914751415992e-05;1.796078185177472976e-05;1.161309499437881694e-05;1.835826761326018501e-05;1.537772023032443148e-05;1.142198117582040062e-05;2.564901124520334424e-05;1.063276712809270379e-05;1.061685806203355231e-05;1.073301100844775993e-05;1.181198306798504112e-05;1.065378566458758342e-05;1.180455286200689985e-05;1.137809617436687988e-05;1.072621480950977973e-05;1.142865955179874854e-05
7.564633275546290073e-05;1.356581485084822734e-05;1.947312895588064667e-05;1.259094945135059365e-05;1.990408410891413669e-05;1.667256645973755460e-05;1.238374332498304415e-05;2.780872835551557781e-05;1.152807528936936252e-05;1.151082663630435803e-05;1.163675997945143542e-05;1.280658444636825184e-05;1.155086364429769699e-05;1.279852859666331269e-05;1.233616308601650007e-05;1.162939152191872332e-05;1.239098403853969757e-05
8.111308307896872023e-05;1.469551882076760014e-05;2.109476918391565929e-05;1.363947073345813476e-05;2.156161246844673308e-05;1.806098762908090380e-05;1.341500935290035233e-05;3.012452222171824602e-05;1.248808488430465460e-05;1.246939983600224404e-05;1.260582037798423639e-05;1.387306290337485697e-05;1.251277095752809653e-05;1.386433619640901440e-05;1.336346683187104940e-05;1.259783830631787849e-05;1.342285304260992595e-05
8.697490026177834418e-05;1.590686335828708019e-05;2.283360084633094775e-05;1.476376573584229200e-05;2.333892579792607949e-05;1.954974613931302607e-05;1.452080211180886616e-05;3.260767207737992878e-05;1.351747170576917783e-05;1.349724645793584476e-05;1.364491207947921894e-05;1.501661279580318742e-05;1.354419264011707038e-05;1.500716675058583165e-05;1.446501096559930658e-05;1.363627204949039219e-05;1.452929235308286996e-05
9.326033468832199040e-05;1.720574840043047029e-05;2.469809304253258115e-05;1.596931041476883954e-05;2.524468062436881330e-05;2.114609309132384473e-05;1.570650744152282736e-05;3.527027227494561074e-05;1.462124945319497725e-05;1.459937269988927840e-05;1.475909605165522322e-05;1.624280386218751316e-05;1.465015230242796162e-05;1.623258649414152115e-05;1.564616063379387320e-05;1.474975051452376416e-05;1.571569095884670913e-05
1.000000000000000048e-04;1.859850025628032976e-05;2.669732691021363332e-05;1.726197645865073900e-05;2.728815905795133311e-05;2.285780360292113993e-05;1.697790040153805119e-05;3.812529119211351098e-05;1.580479415214405302e-05;1.578114654365336854e-05;1.595379900430881617e-05;1.755760835059331465e-05;1.583603659718953819e-05;1.754656391836058663e-05;1.691266870728727373e-05;1.594369697499341861e-05;1.698782729604602536e-05
1.072267222010323142e-04;2.009190241970217449e-05;2.884103985566094735e-05;1.864805988651105202e-05;2.947931400116686490e-05;2.469321467807743432e-05;1.834117339885705684e-05;4.118663439521204372e-05;1.707387033861121971e-05;1.704832390015074622e-05;1.723483982047821337e-05;1.896743010686290255e-05;1.710762145555920090e-05;1.895549884081224198e-05;1.827070380090569046e-05;1.722392662939026820e-05;1.835189739235311646e-05
1.149756995397735633e-04;2.169322860881872479e-05;3.113967298046330925e-05;2.013431171317738236e-05;3.182881762512277231e-05;2.666126581288225521e-05;1.980296634853399358e-05;4.446921236721869701e-05;1.843465913559382300e-05;1.840707664399657788e-05;1.860845789771401051e-05;2.047913576498780884e-05;1.847110021919363439e-05;2.046625357610281051e-05;1.972688031813243692e-05;1.859667492444561584e-05;1.981454504514768063e-05
1.232846739442066016e-04;2.341027819315510795e-05;3.360442193561604296e-05;2.172797083056465548e-05;3.434811334908516057e-05;2.877154253597368933e-05;2.137039901383835859e-05;4.798901313029455820e-05;1.989378835867713457e-05;1.986402267403905307e-05;2.008134353749480041e-05;2.210008819152269345e-05;1.993311380534599665e-05;2.208618635925176926e-05;2.128829066701583368e-05;2.006862792530402637e-05;2.138289418058962846e-05
1.321941148466028784e-04;2.525141418100546067e-05;3.624729145071051021e-05;2.343679926519692838e-05;3.704947157644079695e-05;3.103432309551598699e-05;2.305110568355250584e-05;5.176318011654771993e-05;2.145836479726675219e-05;2.142625814629166368e-05;2.166067053080144523e-05;2.383818234693414352e-05;2.150078305191093869e-05;2.382318718448235320e-05;2.296253980423119587e-05;2.164695488046422851e-05;2.306458355119225652e-05
1.417474162926804862e-04;2.722560395204098771e-05;3.908115380379663080e-05;2.526911998369232512e-05;3.994604945854215414e-05;3.346062852011536968e-05;2.485327235530111715e-05;5.581009566630047274e-05;2.313600882869605135e-05;2.310139203624995426e-05;2.335413109856027808e-05;2.570188373854956050e-05;2.318174339995614678e-05;2.568571623398199018e-05;2.475778227554629868e-05;2.333934314009787010e-05;2.486780394089262497e-05
1.519911082952933080e-04;2.934246293355044602e-05;4.211981151669990942e-05;2.723385743034534062e-05;4.305195497751951929e-05;3.606227629749912282e-05;2.678567660601658754e-05;6.014947056054423453e-05;2.493489153379893630e-05;2.489758319893087534e-05;2.516997335713506132e-05;2.770026965239379002e-05;2.498418208266408444e-05;2.768284508380249051e-05;2.668276193309828252e-05;2.515403559781811642e-05;2.680133805882900738e-05
1.629750834620643444e-04;3.161230143304120152e-05;4.537806458115496326e-05;2.934058099424762607e-05;4.638231566017991087e-05;3.885193793240373209e-05;2.885773034373220950e-05;6.480244002365634023e-05;2.686377449472203142e-05;2.682358010713824348e-05;2.711704149134600152e-05;2.984307336473610904e-05;2.691687800181527586e-05;2.982430088759619472e-05;2.874685452292793814e-05;2.709987083826089697e-05;2.887460331613083718e-05
1.747528400007682938e-04;3.404617485530223340e-05;4.887178254318479983e-05;3.159955161765681895e-05;4.995335225766857844e-05;4.184320066401167821e-05;3.107952564892864562e-05;6.979166666396641834e-05;2.893205246881408029e-05;2.888876346150223102e-05;2.920481883068118750e-05;3.214073154868281708e-05;2.898924448603421082e-05;3.212051375338795337e-05;3.096011335019667574e-05;2.918632618602026303e-05;3.109769769406838257e-05
1.873817422860383000e-04;3.665593754851482350e-05;5.261798179681810811e-05;3.402177177262272315e-05;5.378245774975494480e-05;4.505063364353594700e-05;3.346188392870720380e-05;7.514145085355159966e-05;3.114979914643890662e-05;3.110319187982806330e-05;3.144347403850623326e-05;3.460443510671263202e-05;3.121137513905494830e-05;3.458266754413484605e-05;3.333331824450195294e-05;3.142356386561078596e-05;3.348144892696625281e-05
2.009233002565045966e-04;3.945430054167207355e-05;5.663490846360863420e-05;3.661903904928542815e-05;5.788828205853886386e-05;4.848985889427472230e-05;3.601640862319865471e-05;8.087784908487285118e-05;3.352781621557829935e-05;3.347765088828701905e-05;3.384391063923973639e-05;3.724618367673821607e-05;3.359409300131348209e-05;3.722275434950120287e-05;3.587802806377997594e-05;3.382248049728213570e-05;3.603746723942932413e-05
2.154434690031884489e-04;4.245489345452132851e-05;6.094212726162737039e-05;3.940400361685090261e-05;6.229082288418111215e-05;5.217762739975219909e-05;3.875554172091780924e-05;8.702880088071671941e-05;3.607768597219756336e-05;3.602370545306472234e-05;3.641782012472019088e-05;4.007884407716932993e-05;3.614900326431185108e-05;4.005363289415753690e-05;3.860663699251964725e-05;3.639476016975876863e-05;3.877820189474166150e-05
2.310129700083160510e-04;4.567233088156602837e-05;6.556061679676949126e-05;4.239022983711147972e-05;6.701152310507950231e-05;5.613190069053764414e-05;4.169262435832562662e-05;9.362426487556554239e-05;3.881182773261579824e-05;3.875375630832557762e-05;3.917773889842230057e-05;4.311621297563821557e-05;3.888854979450274160e-05;4.308909116708476632e-05;4.153243490849186422e-05;3.915293134839888198e-05;4.171700182986080770e-05
2.477076355991711192e-04;4.912228357345527365e-05;7.051287174050007637e-05;4.559226233060466722e-05;7.207337521688573221e-05;6.037193832711776239e-05;4.484196179875364331e-05;1.006963647311911715e-04;4.174355832264187291e-05;4.168110035484303663e-05;4.213710933487398587e-05;4.637308408661998914e-05;4.182607574199853840e-05;4.634391357692469523e-05;4.466967211201497797e-05;4.211042789594824249e-05;4.486818067233511620e-05
2.656087782946686443e-04;5.282155476245439346e-05;7.582301239170095570e-05;4.902569681718939098e-05;7.750103331903927513e-05;6.491839170491274535e-05;4.821889310717449701e-05;1.507870914508731785e-04;4.488715693809182064e-05;4.481999542347076855e-05;4.531034525166752425e-05;4.986532022523809514e-05;4.497588852930309398e-05;4.983395296046070093e-05;4.803362873302413904e-05;4.528165450309411922e-05;4.824708645581275159e-05
2.848035868435802175e-04;5.678816200374532447e-05;8.151690215624824863e-05;5.270725607607405067e-05;8.332093319425731034e-05;6.979340463832043684e-05;5.183986586017462521e-05;2.264945777476508988e-04;4.825793469259584629e-05;4.818572971889015173e-05;4.871290211295112310e-05;5.360993056819820374e-05;4.835332953659876972e-05;5.357620779495148960e-05;5.164068915399688326e-05;4.868205684750366612e-05;5.187017637369694794e-05
3.053855508833415791e-04;6.104142493117037014e-05;8.762227351651235890e-05;5.665487139526468506e-05;8.956142106583556486e-05;7.502072121368988085e-05;5.572251625500913939e-05;2.783354217552833640e-04;5.187230919143206103e-05;5.179469628186434479e-05;5.236135230633183555e-05;5.762515349815514997e-05;5.197484882299543339e-05;5.758890499038562090e-05;5.550842181121670401e-05;5.232819682306107518e-05;5.575509693504023282e-05
3.274549162877728420e-04;6.560205935483991754e-05;9.416886310432414655e-05;6.088776990713860702e-05;9.625289165988188832e-05;8.062580143652979233e-05;5.988575500791562322e-05;7.714216257457941553e-04;5.574788449460412528e-05;5.566447283267283059e-05;5.627346585983120184e-05;6.193054543501223114e-05;5.585808524767678959e-05;6.189158866490239420e-05;5.965566476305240231e-05;5.623783320571279574e-05;5.992076991308258342e-05
3.511191734215130954e-04;7.049227815891270755e-05;1.011885565352887951e-04;6.542656823551729463e-05;1.034279362449237082e-04;8.663594523621934705e-05;6.434985946006038858e-05;1.644410439468942369e-03;5.990353685862824398e-05;5.981390738460893593e-05;6.046829699203090755e-05;6.654707608681162704e-05;6.002195238117916923e-05;6.650521533576565856e-05;6.410261744201916126e-05;6.043000814880925302e-05;6.438748450505152223e-05
3.764935806792467539e-04;7.573589949097850587e-05;2.528299101539482896e-04;7.029337291035301413e-05;1.939048893370070377e-04;9.308042543219504359e-05;6.913657233972556363e-05;2.789737944457278476e-03;6.435950667464102992e-05;6.426321004452711829e-05;6.496627691695709868e-05;7.149723058414206821e-05;6.448673062523985265e-05;7.145225598952495351e-05;6.887093903750622409e-05;6.492513992922457195e-05;6.917699615209503268e-05
4.037017258596558179e-04;8.135846276998683015e-05;5.494464125429938907e-04;7.551188803910605259e-05;3.831415434913283138e-04;9.999063030923455782e-05;7.426920766176525540e-05;4.210719172011187332e-03;6.913749705061897875e-05;6.903405144756080106e-05;6.978931335571598733e-05;7.680511899551657284e-05;6.927416598989100929e-05;7.675680552850363625e-05;7.398385398835103613e-05;6.974512239598090052e-05;7.431263250065654833e-05
4.328761281083061429e-04;8.738735307774626176e-05;8.131429955905475999e-04;8.110753075923282315e-05;5.229450488467622758e-04;2.146394071435716536e-04;7.977276428012073913e-05;4.839027094185753899e-03;7.426077951786083436e-05;7.414966830544348080e-05;7.496089723955846223e-05;8.249659375712180233e-05;7.440757600889941258e-05;8.244470012668037083e-05;7.946626509906836301e-05;7.491343160574809551e-05;7.981940702138374925e-05
4.641588833612782196e-04;9.385193453985243882e-05;1.479599963116261718e-03;8.710755503410544571e-05;5.490526410660077471e-04;5.469197207348202271e-04;8.567404764646130032e-05;5.525021845421123484e-03;7.975430737658446736e-05;7.963497658251453932e-05;8.050621712407959819e-05;8.859937558889013161e-05;7.991196330942150364e-05;8.854364306655487663e-05;8.534487483067578449e-05;8.045524016459554176e-05;8.572414083896114762e-05
4.977023564332114366e-04;1.007836933456844689e-04;1.573469340755578568e-03;9.354118439531762302e-05;5.770469564483163847e-04;7.889220242271850975e-04;9.200180036798303251e-05;6.156556613359323062e-03;8.564483723269436868e-05;8.551669285063973427e-05;8.645228187181368251e-05;9.514318851017542638e-05;8.581413738902123653e-05;9.508333966989356858e-05;9.164831535686932169e-05;8.639753983290393026e-05;9.205559336624528368e-05
5.336699231206312212e-04;1.271035555883888403e-03;1.602484172824402298e-03;1.004397542779086378e-04;6.070643432353852505e-04;1.005862838869505489e-03;9.878684220025738178e-05;7.096757362628435505e-03;9.196105931767418150e-05;9.182346441411525580e-05;9.282805220076000377e-05;1.021599046126372485e-04;9.214284519317496877e-05;1.020956419795458894e-04;9.840728801899813183e-05;9.276927299059379987e-05;9.884460237896645495e-05
5.722367659350220594e-04;2.283075464396824156e-02;1.633595826203936051e-03;2.444333364006540869e-04;6.986891957083446632e-04;1.079161087641198041e-03;2.005505414126145794e-04;9.957928128886720312e-03;9.873373722633578314e-05;9.858600883833688986e-05;9.966458173955514144e-05;3.085302647239319051e-04;9.892891112924995429e-05;1.531012027986845261e-04;3.719432140254010392e-04;9.960147360298102150e-05;3.460745919468301290e-04
6.135907273413176120e-04;2.758051686070372988e-02;1.677373970211292181e-03;2.140237121428482416e-03;9.090207144436179484e-04;1.132719714188257492e-03;7.204440253160263909e-04;1.490532996430803461e-02;1.694790808029713507e-04;7.124600094458353279e-04;1.008974144126113977e-03;2.553583215304701046e-03;5.869559620957256856e-04;1.014978691813880852e-03;3.260427816209326892e-03;4.766171855294017720e-04;3.179015963947826387e-03
6.579332246575682417e-04;2.842535635068474745e-02;2.184045321365468435e-03;6.717796225305755660e-03;3.990152002369652499e-03;1.774283708995565145e-03;2.290117963346898280e-03;2.126123426865447405e-02;1.040520898553414647e-02;6.088640836359020432e-03;5.579744010615567650e-03;5.104850330676569646e-03;5.843270006334513877e-03;5.509015275114864836e-03;5.165895259872808377e-03;3.727500931084571333e-03;5.349445991194985012e-03
7.054802310718645249e-04;2.892881549484892928e-02;3.980954219715136799e-03;8.375388794754464600e-03;5.813826428555902807e-03;2.960491369276609715e-03;4.003272490560432113e-03;2.361883726676053744e-02;1.378159849782245074e-02;7.588948585028668613e-03;7.132512059355756995e-03;5.328909057109093225e-03;7.143158295636077397e-03;7.328549392977195230e-03;5.285679175707142137e-03;6.552775002671203802e-03;5.575180350416110084e-03
7.564633275546290073e-04;3.007744780471648810e-02;6.426906898182586057e-03;1.062122272866113624e-02;8.099166449119626562e-03;4.210010984393380319e-03;5.578456270645412197e-03;2.551997009063098482e-02;1.751898820990553315e-02;8.586726526848569366e-03;8.283925597996122381e-03;6.350054460933842251e-03;8.058713230861628760e-03;8.659850414754217268e-03;5.914924133920949206e-03;7.188246851908144421e-03;5.950849406981355977e-03
8.111308307896872294e-04;3.157363601156559091e-02;7.401315681776274649e-03;1.229378747900402268e-02;8.662304077214163026e-03;4.391302261557344065e-03;6.399823016182126616e-03;2.694085486564913590e-02;2.115153037790908422e-02;8.657579324178587069e-03;8.460110346686221250e-03;7.016425702820000727e-03;8.335398068621468690e-03;9.074762690307892551e-03;6.862727738302777311e-03;7.207110801531059485e-03;7.661465917293938839e-03
8.697490026177834418e-04;3.434534032377203894e-02;8.082733316800216200e-03;1.249715251403282941e-02;9.319108487966094173e-03;4.428836410569503106e-03;8.065571624500871700e-03;2.904109772778841470e-02;2.222547143141318654e-02;8.684615740184658053e-03;8.497698929015600269e-03;8.049716222247224259e-03;8.371239841164503440e-03;9.098459537983313861e-03;7.851210119816777119e-03;7.227337996389364590e-03;8.778573296887377114e-03
9.326033468832199040e-04;3.732862848970007474e-02;8.491963416916121360e-03;1.260231870447928344e-02;9.406989689878686445e-03;4.469083048261292962e-03;8.507291986598632810e-03;3.043476876370704645e-02;2.264451991356065952e-02;8.713606002868603401e-03;8.538003933769227477e-03;8.103472944777267289e-03;8.409671799041149726e-03;9.123868891010638790e-03;7.954416182363756652e-03;7.249026954429141183e-03;8.864680402556291902e-03
1.000000000000000021e-03;3.967991723665020842e-02;8.805351022584504903e-03;1.293204218582386447e-02;9.475375942907772117e-03;4.802827243459466093e-03;8.658987979353263351e-03;3.187090409418189690e-02;2.285324038743716257e-02;8.744691311302066339e-03;8.577570695059912043e-03;8.159098196961296276e-03;8.459577593048325100e-03;9.151114507394328065e-03;8.046649151486243157e-03;7.272283313214751056e-03;8.901261096856565025e-03
1.072267222010323115e-03;4.509098177557965131e-02;9.058585715465625188e-03;1.305039483344196984e-02;9.675812971121520653e-03;5.153659500863975833e-03;8.712218391887231739e-03;3.474571070191336680e-02;2.334279192258677596e-02;8.864794806249173820e-03;8.619634329917585588e-03;8.217454592004918082e-03;8.532482637181931437e-03;9.293601007316559109e-03;8.103664379600826473e-03;7.413692580761344769e-03;8.940485376313126245e-03
1.149756995397735633e-03;5.192261086714566182e-02;9.587406654167135098e-03;1.437550904099964971e-02;1.068473874268812893e-02;5.911149199496310187e-03;9.073320627659035159e-03;3.974947159984383582e-02;2.467681669676947270e-02;9.249557758940315372e-03;8.818278078511154749e-03;9.259055153368122432e-03;8.673567601561104831e-03;9.432114876884374263e-03;8.815584141088942186e-03;7.676771435311346634e-03;9.495332878364197773e-03
1.232846739442065853e-03;5.650265548274521765e-02;1.042024794917006947e-02;1.609654369910177782e-02;1.162089738468359210e-02;6.698717637764080995e-03;1.099502706559193042e-02;4.398635403605199307e-02;2.769261619858986653e-02;1.113917756567279170e-02;1.150519885342173552e-02;1.105152410934523433e-02;1.110705194706549520e-02;1.151699682172425618e-02;1.136015425498357323e-02;8.741874833600685180e-03;1.172994904346227885e-02
1.321941148466028622e-03;6.134521825840544978e-02;1.219059993202268634e-02;1.854247568786850792e-02;1.329392064885637909e-02;7.803810254674098217e-03;1.352212399826050945e-02;4.601718790423083016e-02;3.097851556450072208e-02;1.380669071227104243e-02;1.305480742964047411e-02;1.229563757279301603e-02;1.328648293966832108e-02;1.337734535866311539e-02;1.260730056614243338e-02;1.021867740556030996e-02;1.238622036889012144e-02
1.417474162926804808e-03;6.479618515830139203e-02;1.325619188468904822e-02;1.883259145773159837e-02;1.429484654175447109e-02;8.526255687311690146e-03;1.479836907535539599e-02;4.941450487713922729e-02;3.267647945486708977e-02;1.520990388963389464e-02;1.413705552048650539e-02;1.361040227177436057e-02;1.430669899348497968e-02;1.461528911386061717e-02;1.335635429546145128e-02;1.179543126604378975e-02;1.289600131650717879e-02
1.519911082952933243e-03;6.543533837701166755e-02;1.452861503302546077e-02;1.957213568286184438e-02;1.481867845532781718e-02;9.250699750504838212e-03;1.529808738638485134e-02;5.376255182507445884e-02;3.369185960529313267e-02;1.524884190535146129e-02;1.496321854971766757e-02;1.492869420151500710e-02;1.466923891629966746e-02;1.525728340019195939e-02;1.394203184894154089e-02;1.202815905490517943e-02;1.396072196082185496e-02
1.629750834620645071e-03;6.598375549950920294e-02;1.505787546356318098e-02;2.043659928343972282e-02;1.628916753030023798e-02;1.031358449629542380e-02;1.560231899560138823e-02;5.838577216377286577e-02;3.458645691546032713e-02;1.529059386329553044e-02;1.510048245419421190e-02;1.562037433451092701e-02;1.477685567283137935e-02;1.562542876717876866e-02;1.427927808153786268e-02;1.232061969745133594e-02;1.442298965068152840e-02
1.747528400007684673e-03;6.656931556629372415e-02;1.677848324652723294e-02;2.198669717101755378e-02;1.734186342665532815e-02;1.104876047149432744e-02;1.645249832187065456e-02;6.121859216154643818e-02;3.810756802064467486e-02;1.561712023167571677e-02;1.614379735908793786e-02;1.635520525373548861e-02;1.564678598717664931e-02;1.652325718076265784e-02;1.526449739173238798e-02;1.297319499657349252e-02;1.486954097900397738e-02
1.873817422860385006e-03;6.823592385403104421e-02;1.982512372996077590e-02;2.371182750382068091e-02;1.971116224487512794e-02;1.195617729853839725e-02;1.867360851303013700e-02;6.556508830993998393e-02;4.181828346447923755e-02;1.695341319975250324e-02;1.765580099326074376e-02;1.702878241883024057e-02;1.640733186786857978e-02;1.801177763496226991e-02;1.659268056006800093e-02;1.393314733154469090e-02;1.602279266308940034e-02
2.009233002565048026e-03;6.914441559779214985e-02;2.108236451996733582e-02;2.579122699434422197e-02;2.160686457525432327e-02;1.279860900567611828e-02;2.024093613949009413e-02;7.004602208519847273e-02;4.476183435178848757e-02;1.836355551388631907e-02;1.876290408891436237e-02;1.764361498861521244e-02;1.739955776486533726e-02;1.949932852459166852e-02;1.729121839923897924e-02;1.534478927020491677e-02;1.656822633728937538e-02
2.154434690031884272e-03;7.034508572849482166e-02;2.239923648406061396e-02;2.742834715001355936e-02;2.329598057201072089e-02;1.400959105964375007e-02;2.110854802742290898e-02;7.551900217773646617e-02;4.634557321078584119e-02;1.960635888094219847e-02;1.979232113142296093e-02;1.850543797544341659e-02;1.881713177703607867e-02;2.017109419479796648e-02;1.870767244464434376e-02;1.666204883842018619e-02;1.736110635363804014e-02
2.310129700083160455e-03;7.159895246183406448e-02;2.531255453174471523e-02;2.915198224744868297e-02;2.649268272289117404e-02;1.564661331833282210e-02;2.264397261014461024e-02;7.941294427636944042e-02;4.977350542082512042e-02;2.111596665453680313e-02;2.082602616699396475e-02;2.054153950289940370e-02;2.055603378190605166e-02;2.166649821503268195e-02;1.987430751328394390e-02;1.825941501483137330e-02;1.831990530349172572e-02
2.477076355991711300e-03;7.244687127514450042e-02;2.822528505214023584e-02;3.201718332898963876e-02;2.842414379926123599e-02;1.779975862413468377e-02;2.545135118927973478e-02;8.436358196356061323e-02;5.302859830598687096e-02;2.361119570347852692e-02;2.282369656333350580e-02;2.225931949806217794e-02;2.308646401392118810e-02;2.433932226698162782e-02;2.108788709910897757e-02;1.983732971434376199e-02;1.959118437657362405e-02
2.656087782946686768e-03;7.392887299766481846e-02;3.065668736146587997e-02;3.439068509001119711e-02;3.058374186790547428e-02;1.978129358399490639e-02;2.769318930591075853e-02;8.883347176753098040e-02;5.630772838953746612e-02;2.526893103399822232e-02;2.553104261345112702e-02;2.396109629984917791e-02;2.472655876204811129e-02;2.662976148813465255e-02;2.275388881352665912e-02;2.112552977056204873e-02;2.147826271540657223e-02
2.848035868435802066e-03;7.612361011059037841e-02;3.383436227498318877e-02;3.716996219898997811e-02;3.378046575016391273e-02;2.193019873858998575e-02;2.926341335096096369e-02;9.297243337782508388e-02;6.022001650865517475e-02;2.654896976751490098e-02;2.680302979261586088e-02;2.523685444303392506e-02;2.645571387091372531e-02;2.856236654388331214e-02;2.405385262217240791e-02;2.289695697713209008e-02;2.312953645467060240e-02
3.053855508833415357e-03;7.713677774859903358e-02;3.716500700320424927e-02;3.984525684248282906e-02;3.711063504499172855e-02;2.489534882212623632e-02;3.180652880184436232e-02;9.839577427366812123e-02;6.400408230863390002e-02;2.890186831875553655e-02;2.937375745007544600e-02;2.705554295779858884e-02;2.882469542595342271e-02;3.085800621797675503e-02;2.592899218101025680e-02;2.607213218918295883e-02;2.580431963854060151e-02
3.274549162877728528e-03;7.918545349980425641e-02;4.007027447653881830e-02;4.255558816138658301e-02;4.063772655162716657e-02;2.700473954324952852e-02;3.472507595491301086e-02;1.037600749706107245e-01;6.721729821501888635e-02;3.050826599465604819e-02;3.171091041909944452e-02;2.939790314598300647e-02;3.051618199512036445e-02;3.292234462104156462e-02;2.833636128111177016e-02;2.814611080701296189e-02;2.772134711347364749e-02
3.511191734215130845e-03;8.124599352680227093e-02;4.278876357035656108e-02;4.493759194789742617e-02;4.506536406641571679e-02;3.048351334326896908e-02;3.672289280412867341e-02;1.097903563880601591e-01;7.278199392267838130e-02;3.315824629017558728e-02;3.418623021715080923e-02;3.230932299277147063e-02;3.292520595433753167e-02;3.452130805011341397e-02;3.119725167150472211e-02;3.169908808744981155e-02;2.974109527032044870e-02
3.764935806792467539e-03;8.335257571805328169e-02;4.701092621916311970e-02;4.826014961149006216e-02;4.950930920059268270e-02;3.453371643438471472e-02;3.950115286550408278e-02;1.154603975596804749e-01;7.722560168255676594e-02;3.572788922981817716e-02;3.777142193354246502e-02;3.485708867412920520e-02;3.505695596599094077e-02;3.745087260482228564e-02;3.366409569679213593e-02;3.473425784521267518e-02;3.122122504919234640e-02
4.037017258596553408e-03;8.504481787708836893e-02;5.188424336562238309e-02;5.159646389415652873e-02;5.423415494867116909e-02;3.735953188892097987e-02;4.209864803567510416e-02;1.205740469715448904e-01;8.128671060247394387e-02;3.809169800560006924e-02;3.968212841864216661e-02;3.745931464198173216e-02;3.703147794795990516e-02;4.007670679188309049e-02;3.545949578374409106e-02;3.665314199561551384e-02;3.253398216896940393e-02
4.328761281083057418e-03;8.652569630660993105e-02;5.629745573821212656e-02;5.438307733417570289e-02;5.970700463143079062e-02;4.190272867751428792e-02;4.474016727367666202e-02;1.250228221359672987e-01;8.618225269655742371e-02;4.015378544515790793e-02;4.277208053888012507e-02;4.035219269862943409e-02;3.902368954001783630e-02;4.295556658506633624e-02;3.695046486378018163e-02;4.021476667025549595e-02;3.455514373060038918e-02
4.641588833612782412e-03;8.861087385072907718e-02;6.073460904082918915e-02;5.849687063785978525e-02;6.243071639224889030e-02;4.560246044851582609e-02;4.907517757454616519e-02;1.300226052180472602e-01;8.993240231502744320e-02;4.228696147088090856e-02;4.488528702294309475e-02;4.220509031486945756e-02;4.206184314893991749e-02;4.633650175498094104e-02;3.947678552221638854e-02;4.282571980227039415e-02;3.699296438724065245e-02
4.977023564332113716e-03;9.072329744308603450e-02;6.451608345232937025e-02;6.313336083685369693e-02;6.619142729844555706e-02;5.013006057894700551e-02;5.161352781243614546e-02;1.345872841352891425e-01;9.459436690020410488e-02;4.467345401296841934e-02;4.806451246692761831e-02;4.433152817222525688e-02;4.504963600491457276e-02;4.953755407751476297e-02;4.211318648934825326e-02;4.467034074390680010e-02;4.005837198243768216e-02
5.336699231206312212e-03;9.288165436338795267e-02;6.966065277688078539e-02;6.644605113349406900e-02;7.189410844843432957e-02;5.468982195469159618e-02;5.562326036609380187e-02;1.399246225639032282e-01;9.825828328999541839e-02;4.840788981092218612e-02;5.068638806877216046e-02;4.715974589483564600e-02;4.730609117102077543e-02;5.240360158704968768e-02;4.528024379325830406e-02;4.694426763230154925e-02;4.280622249335962193e-02
5.722367659350220161e-03;9.521764035643251467e-02;7.369329282986504526e-02;7.006569715824335909e-02;7.580926555918636456e-02;5.941415643300079069e-02;5.900916972168154806e-02;1.461345494476343487e-01;1.025406834341856949e-01;5.144232550797336878e-02;5.386413014394337423e-02;5.038812284692889554e-02;5.007847722163415172e-02;5.665322311379862585e-02;4.909099902809286459e-02;4.914484397495610252e-02;4.616581212984217225e-02
6.135907273413176120e-03;9.851744094780344463e-02;7.855086795224842933e-02;7.445560002233468644e-02;8.153105599882701227e-02;6.358948093355337727e-02;6.349644072827177743e-02;1.511647232548626318e-01;1.068336642669478476e-01;5.474987985669310664e-02;5.787601861482623289e-02;5.360038361781824939e-02;5.299421320159922871e-02;5.905835321455802506e-02;5.237033711925055679e-02;5.368205277093826555e-02;4.960347343457841007e-02
6.579332246575681983e-03;1.031846136085591975e-01;8.356345293438499633e-02;7.921375996128751651e-02;8.723040753839240991e-02;6.813270068071201890e-02;6.718932575963595943e-02;1.571163940423922767e-01;1.107325049937612493e-01;5.746763066547331406e-02;6.091307163887615950e-02;5.748435094707385340e-02;5.675761051687549380e-02;6.229881786937283006e-02;5.503569281964475896e-02;5.615880316787992543e-02;5.357450040214496723e-02
7.054802310718645032e-03;1.061532056634728605e-01;8.937887856650192364e-02;8.365668380553369088e-02;9.144777016742572373e-02;7.399200156815821661e-02;7.144059174411647450e-02;1.613141769056420649e-01;1.149560755955568031e-01;6.063780249428639413e-02;6.332391796332106915e-02;6.125619890903548359e-02;5.912835483672579384e-02;6.524363832069733637e-02;5.873177424906976529e-02;5.924266225319086560e-02;5.594468158817885589e-02
7.564633275546290940e-03;1.087773157981419270e-01;9.428649007028656881e-02;8.891176144909362922e-02;9.612777626036354828e-02;7.894290176077126131e-02;7.661078108861502090e-02;1.656024690781736919e-01;1.194396360608335483e-01;6.427645403728728113e-02;6.625669381951317105e-02;6.456451672463742186e-02;6.323222707140228882e-02;6.916352322990587664e-02;6.267698942806805562e-02;6.224813947131158792e-02;6.062115380305650725e-02
8.111308307896872294e-03;1.120266812233219195e-01;9.844030366354887540e-02;9.341714587686662796e-02;1.007374007089115731e-01;8.314307227045041049e-02;8.196383575585597381e-02;1.702678760866581098e-01;1.229425139645088094e-01;6.803609550254213767e-02;7.019009795614243596e-02;6.891821524967252366e-02;6.775041847755378099e-02;7.375858533817480911e-02;6.735017981952534649e-02;6.632470988140751200e-02;6.438153758100008395e-02
8.697490026177834635e-03;1.146319597862651141e-01;1.036743433395485442e-01;9.901423212721285894e-02;1.057236474007549332e-01;8.753116891037615588e-02;8.569171382190095276e-02;1.746322526940358999e-01;1.278266724891458928e-01;7.256447406375719777e-02;7.291619088995292264e-02;7.241922673160493262e-02;7.111044408183916921e-02;7.735481001660460265e-02;7.095436169979271734e-02;7.045277772257368953e-02;6.835885770017534335e-02
9.326033468832199691e-03;1.177696399295990320e-01;1.083549156303479921e-01;1.058139087837320219e-01;1.105070124980811475e-01;9.182875709582850876e-02;8.966578349969285544e-02;1.783018331520751787e-01;1.312545373903527546e-01;7.740741615451013358e-02;7.844713912257603172e-02;7.638358205617684638e-02;7.565976629195246550e-02;8.126762710932276812e-02;7.487829958904247685e-02;7.460512363246236955e-02;7.210806576865354256e-02
1.000000000000000021e-02;1.217708333333333282e-01;1.144791666666666735e-01;1.125000000000000028e-01;1.155208333333333365e-01;9.666666666666666463e-02;9.385416666666666907e-02;1.813541666666666774e-01;1.350000000000000089e-01;8.177083333333333426e-02;8.208333333333332760e-02;8.020833333333333981e-02;8.000000000000000167e-02;8.447916666666666075e-02;7.979166666666666352e-02;7.843749999999999334e-02;7.697916666666666796e-02


==> plots/gp.txt <==
phi,gp1,gp2,gp3
0.000000000000000000e+00,7.081348557598904359e-02,-3.485280092769341698e-01,2.645181006304317961e-01
3.141592653589793394e-02,7.060849401630286959e-02,-3.485567408828875169e-01,2.628710291422491907e-01
6.283185307179586787e-02,7.031021201363188422e-02,-3.485254259629015361e-01,2.673143082934432702e-01
9.424777960769378793e-02,6.992117264389617615e-02,-3.484458177953529967e-01,2.779826084462872493e-01
1.256637061435917357e-01,6.944486574786602751e-02,-3.483306954402549671e-01,2.935024755144143849e-01
1.570796326794896558e-01,6.888563781358381100e-02,-3.481935829235025537e-01,3.111712001724605825e-01
1.884955592153875759e-01,6.824867433719147836e-02,-3.480485198465833041e-01,3.273646389427937731e-01
2.199114857512855514e-01,6.753989856532779945e-02,-3.479101173208377640e-01,3.380730730695627462e-01
2.513274122871834715e-01,6.676591057668400386e-02,-3.477927313975220924e-01,3.394674639740954403e-01
2.827433388230813915e-01,6.593387792178549700e-02,-3.477109719609645655e-01,3.284152497487936029e-01
3.141592653589793116e-01,6.505144873509716152e-02,-3.476789706032840099e-01,3.028951028249334820e-01
3.455751918948772317e-01,6.412666426460783553e-02,-3.477103497434215762e-01,2.622774979533328277e-01
3.769911184307751517e-01,6.316780369100667702e-02,-3.478179470629466086e-01,2.074512619051411544e-01
4.084070449666731273e-01,6.218332605083298770e-02,-3.480137070792131415e-01,1.407901128382579303e-01
4.398229715025711029e-01,6.118168959571718829e-02,-3.483084141916525378e-01,6.596490006573411946e-02
4.712388980384689674e-01,6.017131565378137231e-02,-3.487114616540225587e-01,-1.237424234351288538e-02
5.026548245743669430e-01,5.916038005258956317e-02,-3.492306832489202040e-01,-8.901416168126559392e-02
5.340707511102649185e-01,5.815677935969904011e-02,-3.498725233669778834e-01,-1.586587144340683431e-01
5.654866776461627831e-01,5.716793710052776867e-02,-3.506414879920685124e-01,-2.164410230818526182e-01
5.969026041820606476e-01,5.620077444935861477e-02,-3.515402826685792292e-01,-2.584375266811169136e-01
6.283185307179586232e-01,5.526153086093094774e-02,-3.525698327317769443e-01,-2.821393959555356101e-01
6.597344572538564877e-01,5.435571129970907800e-02,-3.537290652752657638e-01,-2.868105580022347612e-01
6.911503837897544633e-01,5.348798787656380144e-02,-3.550151640981801804e-01,-2.736468934288905364e-01
7.225663103256524389e-01,5.266209974309437464e-02,-3.564231601401358640e-01,-2.456518650645189705e-01
7.539822368615503034e-01,5.188081501707222237e-02,-3.579465260660346093e-01,-2.071929085852865227e-01
7.853981633974482790e-01,5.114584723569477742e-02,-3.595768060882711392e-01,-1.632814436498534749e-01
8.168140899333462546e-01,5.045782982607949912e-02,-3.613039780789752409e-01,-1.187119349654506550e-01
8.482300164692442301e-01,4.981630380956092452e-02,-3.631163003812362122e-01,-7.725788829790743162e-02
8.796459430051422057e-01,4.921964201019552593e-02,-3.650007803533165118e-01,-4.112972901153922473e-02
9.110618695410399592e-01,4.866513265774990299e-02,-3.669429411000295072e-01,-1.083393087922861209e-02
9.424777960769379348e-01,4.814895325538819798e-02,-3.689272625538587147e-01,1.454051066859647114e-02
9.738937226128359104e-01,4.766621385479332534e-02,-3.709371680185157838e-01,3.671077688676768758e-02
1.005309649148733886e+00,4.721101120654778993e-02,-3.729552226631721590e-01,5.745715934647947776e-02
1.036725575684631862e+00,4.677652585100542521e-02,-3.749632456269464398e-01,7.797196773950322568e-02
1.068141502220529837e+00,4.635506634591840536e-02,-3.769424963382453919e-01,9.847678238115645244e-02
1.099557428756427591e+00,4.593819864821770821e-02,-3.788738773976882412e-01,1.181915704015511354e-01
1.130973355292325566e+00,4.551684100526250804e-02,-3.807379420145561300e-01,1.356274375643581331e-01
1.162389281828223542e+00,4.508141946070993999e-02,-3.825152717358244470e-01,1.490886263430071246e-01
1.193805208364121295e+00,4.462198855302643152e-02,-3.841862992451148817e-01,1.572300213552908499e-01
1.225221134900019271e+00,4.412837424399795871e-02,-3.857316337940387974e-01,1.595249851741011027e-01
1.256637061435917246e+00,4.359033811131141078e-02,-3.871321528457601358e-01,1.565432045337474543e-01
1.288052987971815222e+00,4.299773445430069702e-02,-3.883691115140371908e-01,1.499953748502451112e-01
1.319468914507712975e+00,4.234067048531300892e-02,-3.894242347399725634e-01,1.425489553535885523e-01
1.350884841043610951e+00,4.160967460959241748e-02,-3.902796034243936618e-01,1.374532104984124425e-01
1.382300767579508927e+00,4.079582088523212718e-02,-3.909184654066620856e-01,1.380342071547980276e-01
1.413716694115406902e+00,3.989096388835097762e-02,-3.913243341220932203e-01,1.471296071309003417e-01
1.445132620651304878e+00,3.888778727891141485e-02,-3.914817928222896204e-01,1.665522334545588290e-01
1.476548547187202853e+00,3.777999455415061852e-02,-3.913764416053048256e-01,1.966751183929068281e-01
1.507964473723100607e+00,3.656241426249221688e-02,-3.909947167869453621e-01,2.362268147272231222e-01
1.539380400258998582e+00,3.523114138227784881e-02,-3.903244271358492501e-01,2.823588955614563245e-01
1.570796326794896558e+00,3.378356138268093223e-02,-3.893543548000096277e-01,3.309965970287906956e-01
1.602212253330794534e+00,3.221852951208483556e-02,-3.880747983092139308e-01,3.774233978108757492e-01
1.633628179866692509e+00,3.053630245174750527e-02,-3.864773676153206994e-01,4.169930959363510881e-01
1.665044106402590485e+00,2.873866322281375466e-02,-3.845552496014547628e-01,4.458331973963515216e-01
1.696460032938488460e+00,2.682891171096320887e-02,-3.823029934080851011e-01,4.614050884817824105e-01
1.727875959474386436e+00,2.481183068293759883e-02,-3.797171804261569306e-01,4.628212570236729939e-01
1.759291886010284411e+00,2.269368600463399915e-02,-3.767956752375405394e-01,4.508765735425117605e-01
1.790707812546182165e+00,2.048215230746860266e-02,-3.735386242644282984e-01,4.278067662706727670e-01
1.822123739082079918e+00,1.818625956448273809e-02,-3.699476078911444477e-01,3.968401657746616906e-01
1.853539665617977894e+00,1.581629910106908260e-02,-3.660263801794980676e-01,3.616305601985831952e-01
1.884955592153875870e+00,1.338365321446949481e-02,-3.617806827957629201e-01,3.256752158651802231e-01
1.916371518689773845e+00,1.090080176269025806e-02,-3.572177836219947444e-01,2.918103489498031777e-01
1.947787445225671821e+00,8.381047540769693757e-03,-3.523473861754482517e-01,2.618592644141906067e-01
1.979203371761569574e+00,5.838391722754391125e-03,-3.471806654379220869e-01,2.364845826325359113e-01
2.010619298297467772e+00,3.287414388571946976e-03,-3.417308476581901178e-01,2.152592761489779682e-01
2.042035224833365525e+00,7.431018391326040320e-04,-3.360129166006105561e-01,1.969358657234349108e-01
2.073451151369263723e+00,-1.779402080917501672e-03,-3.300432689638997386e-01,1.798504873711848639e-01
2.104867077905161477e+00,-4.264936973984258251e-03,-3.238399748691598301e-01,1.623677785819663266e-01
2.136283004441059674e+00,-6.698443411771712319e-03,-3.174222747719347426e-01,1.432613907247571317e-01
2.167698930976957428e+00,-9.065232855291632114e-03,-3.108106388339994530e-01,1.219397214129632478e-01
2.199114857512855181e+00,-1.135112215901781449e-02,-3.040264691308185996e-01,9.847707729877749894e-02
2.230530784048752935e+00,-1.354255989236812473e-02,-2.970916885609731772e-01,7.346856546406052568e-02
2.261946710584651132e+00,-1.562679731149894599e-02,-2.900287123560347791e-01,4.778396029826609270e-02
2.293362637120548886e+00,-1.759206918615196027e-02,-2.828601530651219664e-01,2.232280913627109065e-02
2.324778563656447083e+00,-1.942764186897172687e-02,-2.756085413501747072e-01,-2.146470394708750642e-03
2.356194490192344837e+00,-2.112390891659306907e-02,-2.682958670454161365e-01,-2.503011974823443966e-02
2.387610416728242591e+00,-2.267257601058026567e-02,-2.609434969616781785e-01,-4.586568619614374981e-02
2.419026343264140788e+00,-2.406663392277366698e-02,-2.535720876056667406e-01,-6.427177531310526715e-02
2.450442269800038542e+00,-2.530040684522016914e-02,-2.462009438786386117e-01,-7.996767790818813670e-02
2.481858196335936739e+00,-2.636960532288421671e-02,-2.388479579908656947e-01,-9.290338146047284751e-02
2.513274122871834493e+00,-2.727134215372154988e-02,-2.315294838974001068e-01,-1.034622977568548513e-01
2.544690049407732690e+00,-2.800408338244904025e-02,-2.242600922551007681e-01,-1.126374861208282868e-01
2.576105975943630444e+00,-2.856758913013980258e-02,-2.170524944541872558e-01,-1.220533927623399656e-01
2.607521902479528642e+00,-2.896296139296806321e-02,-2.099172785846888101e-01,-1.337402607578221658e-01
2.638937829015425951e+00,-2.919243887645129806e-02,-2.028631119124739979e-01,-1.496541366221423031e-01
2.670353755551324149e+00,-2.925944002421395837e-02,-1.958963567459340305e-01,-1.710419215375456048e-01
2.701769682087221902e+00,-2.916833678808146424e-02,-1.890216390697329885e-01,-1.978345372386268453e-01
2.733185608623120100e+00,-2.892447928376569097e-02,-1.822414345106569689e-01,-2.282756565952079042e-01
2.764601535159017853e+00,-2.853397144521853737e-02,-1.755563717372136678e-01,-2.589409595965319055e-01
2.796017461694916051e+00,-2.800360776732836732e-02,-1.689654676757786078e-01,-2.851852571019692362e-01
2.827433388230813804e+00,-2.734071317720204383e-02,-1.624664381561392035e-01,-3.019297098902586352e-01
2.858849314766712002e+00,-2.655302252303660265e-02,-1.560555523573744219e-01,-3.045895332972333724e-01
2.890265241302609756e+00,-2.564857574789080816e-02,-1.497283749364752559e-01,-2.899123888617058942e-01
2.921681167838507953e+00,-2.463553625360198965e-02,-1.434797949698413955e-01,-2.565370543606342313e-01
2.953097094374405707e+00,-2.352214405615232762e-02,-1.373046780738778339e-01,-2.051817386101837115e-01
2.984513020910303460e+00,-2.231653643876973028e-02,-1.311976350558146376e-01,-1.384851900606948738e-01
3.015928947446201214e+00,-2.102668965029630757e-02,-1.251540091935200438e-01,-6.060890510081207161e-02
3.047344873982099411e+00,-1.966031718268064499e-02,-1.191701132996729334e-01,2.326380791207690105e-02
3.078760800517997165e+00,-1.822472782652878598e-02,-1.132430707415713333e-01,1.074252745884671928e-01
3.110176727053895362e+00,-1.672687653020896170e-02,-1.073717743434358801e-01,1.860889340099158018e-01
3.141592653589793116e+00,-1.517323208484420635e-02,-1.015570848730764503e-01,2.537928619448148737e-01
3.173008580125690870e+00,-1.356969261197025177e-02,-9.580165888952335562e-02,3.057966938371219356e-01
3.204424506661589067e+00,-1.192167970761282697e-02,-9.011065820931578318e-02,3.384901636940940706e-01
3.235840433197486821e+00,-1.023403209035626989e-02,-8.449180091673234860e-02,3.497890906279446654e-01
3.267256359733385018e+00,-8.511066595475859017e-03,-7.895545462708560003e-02,3.394495585219054479e-01
3.298672286269282772e+00,-6.756517136299374643e-03,-7.351487629411662672e-02,3.092045406441338296e-01
3.330088212805180969e+00,-4.973650918486955362e-03,-6.818580645050062450e-02,2.626438081281037284e-01
3.361504139341078723e+00,-3.165262430126251306e-03,-6.298699248730368905e-02,2.048071969388461921e-01
3.392920065876976921e+00,-1.333735354524289004e-03,-5.793966620097157350e-02,1.415297459375217393e-01
3.424335992412874674e+00,5.189355547813274223e-04,-5.306750454212099538e-02,7.865021123557217053e-02
3.455751918948772872e+00,2.391003133618025984e-03,-4.839658758726243792e-02,2.123439411296545662e-02
3.487167845484670625e+00,4.280959365045492945e-03,-4.395476584533814651e-02,-2.702332114742536304e-02
3.518583772020568823e+00,6.187470947031291531e-03,-3.977145868154655789e-02,-6.409939322895463754e-02
3.549999698556466576e+00,8.109259629966553487e-03,-3.587753780100700479e-02,-8.959095385489802832e-02
3.581415625092364330e+00,1.004502079143445963e-02,-3.230426786748927248e-02,-1.043588837864385110e-01
3.612831551628262527e+00,1.199343048629314575e-02,-2.908371981576516815e-02,-1.099867287890575335e-01
3.644247478164159837e+00,1.395296106344410571e-02,-2.624715673571681798e-02,-1.082250666721900206e-01
3.675663404700057590e+00,1.592192713833971707e-02,-2.382576018738619822e-02,-1.005798219582283159e-01
3.707079331235955788e+00,1.789831803759428866e-02,-2.184914229002211244e-02,-8.814197053047119479e-02
3.738495257771853542e+00,1.987987142270624882e-02,-2.034528731843327637e-02,-7.166059509098496316e-02
3.769911184307751739e+00,2.186389226956591408e-02,-1.933996254786681315e-02,-5.177199857233329844e-02
3.801327110843649493e+00,2.384732162631225325e-02,-1.885628742964072166e-02,-2.924876927083540010e-02
3.832743037379547690e+00,2.582670597104764695e-02,-1.891422559961988825e-02,-5.143582632215356297e-03
3.864158963915445444e+00,2.779814407722842190e-02,-1.953021647098282174e-02,1.923140916329470207e-02
3.895574890451343641e+00,2.975732032398238983e-02,-2.071669854709238742e-02,4.246397691529120444e-02
3.926990816987241395e+00,3.169946753580533960e-02,-2.248216374555467301e-02,6.324605854157029639e-02
3.958406743523139149e+00,3.361950898768027024e-02,-2.483035446848975286e-02,8.051732453286468416e-02
3.989822670059037346e+00,3.551192992567382689e-02,-2.776071123615761818e-02,9.348201382081397504e-02
4.021238596594935544e+00,3.737099199806757921e-02,-3.126786661193386996e-02,1.015075464172062181e-01
4.052654523130833297e+00,3.919062300048918590e-02,-3.534166263296954769e-02,1.039804547195741363e-01
4.084070449666731051e+00,4.096465244405949474e-02,-3.996737249947379667e-02,1.002248311554193583e-01
4.115486376202628804e+00,4.268673010623495745e-02,-4.512567058930478520e-02,8.955867180726138910e-02
4.146902302738527446e+00,4.435056228728120192e-02,-5.079281796648024705e-02,7.150268807188543685e-02
4.178318229274425200e+00,4.594981030619676304e-02,-5.694104344425837683e-02,4.607893992226337609e-02
4.209734155810322953e+00,4.747834876910846796e-02,-6.353849630663195580e-02,1.409018428360898564e-02
4.241150082346220707e+00,4.893029065242916059e-02,-7.055028177322152094e-02,-2.273479839566274613e-02
4.272566008882119348e+00,5.030003857080593554e-02,-7.793817267793909376e-02,-6.180210484372600926e-02
4.303981935418017102e+00,5.158248303100033266e-02,-8.566152160347433042e-02,-9.993257663450384742e-02
4.335397861953914855e+00,5.277295958613884008e-02,-9.367757391735451189e-02,-1.338016923806037706e-01
4.366813788489812609e+00,5.386748075889315202e-02,-1.019418784068694406e-01,-1.604428641758108565e-01
4.398229715025710362e+00,5.486267458677319964e-02,-1.104091593803633031e-01,-1.777019957212323531e-01
4.429645641561608116e+00,5.575595974178093606e-02,-1.190337375685771720e-01,-1.845489995066653677e-01
4.461061568097505869e+00,5.654556291433634335e-02,-1.277696013853940882e-01,-1.811841893541230875e-01
4.492477494633403623e+00,5.723056970797075343e-02,-1.365715631892993331e-01,-1.689211970235172389e-01
4.523893421169302265e+00,5.781101805749255113e-02,-1.453955903218023260e-01,-1.498669135056259760e-01
4.555309347705200018e+00,5.828784860660511657e-02,-1.541990529668312293e-01,-1.264562589814128002e-01
4.586725274241097772e+00,5.866299157525133035e-02,-1.629413593688645023e-01,-1.009335670434325094e-01
4.618141200776995525e+00,5.893930722704768255e-02,-1.715842577203654518e-01,-7.489050416999375182e-02
4.649557127312894167e+00,5.912069342445308573e-02,-1.800922946390204060e-01,-4.897478500229152099e-02
4.680973053848791920e+00,5.921190704483522693e-02,-1.884331778736058893e-01,-2.285680380233966191e-02
4.712388980384689674e+00,5.921864628746593279e-02,-1.965777033693993370e-01,4.516965594742253232e-03
4.743804906920587428e+00,5.914741576638090498e-02,-2.045002030800261994e-01,3.443247688834739917e-02
4.775220833456485181e+00,5.900553955511719101e-02,-2.121786334828161813e-01,6.780669466193871286e-02
4.806636759992383823e+00,5.880101780716578269e-02,-2.195946369554633570e-01,1.046537979268433033e-01
4.838052686528281576e+00,5.854250191828088562e-02,-2.267337276868282570e-01,1.437950530282855466e-01
4.869468613064179330e+00,5.823913403075366840e-02,-2.335846678828636114e-01,1.829286603978761971e-01
4.900884539600077083e+00,5.790044329390798411e-02,-2.401402010451323954e-01,2.190722968262359405e-01
4.932300466135975725e+00,5.753631396017445943e-02,-2.463961595389720372e-01,2.492722372341502901e-01
4.963716392671873479e+00,5.715676377974519135e-02,-2.523519598359320604e-01,2.713831683847764964e-01
4.995132319207771232e+00,5.677184697221601684e-02,-2.580097221687127074e-01,2.846877435297212044e-01
5.026548245743668986e+00,5.639155087409537109e-02,-2.633743631013433228e-01,2.901617914767208317e-01
5.057964172279567627e+00,5.602567862365859935e-02,-2.684534043568005401e-01,2.902895458469594847e-01
5.089380098815465381e+00,5.568365269731631595e-02,-2.732562967042136415e-01,2.884605690422296087e-01
5.120796025351363134e+00,5.537444570682843736e-02,-2.777946728846769631e-01,2.880976845152806720e-01
5.152211951887260888e+00,5.510648270782100150e-02,-2.820810529635535135e-01,2.917420900628177605e-01
5.183627878423158641e+00,5.488747558477937577e-02,-2.861294995765206739e-01,3.003284906657583964e-01
5.215043804959057283e+00,5.472434571868352998e-02,-2.899546992963510927e-01,3.128302309156959504e-01
5.246459731494954148e+00,5.462313878754795904e-02,-2.935720390086212772e-01,3.263591152110774107e-01
5.277875658030851902e+00,5.458892786384068885e-02,-2.969965146880996221e-01,3.366945205789905748e-01
5.309291584566750544e+00,5.462578775925203134e-02,-3.002434869604008738e-01,3.391227019905727058e-01
5.340707511102648297e+00,5.473664706353026377e-02,-3.033273802423198662e-01,3.294124986308962777e-01
5.372123437638546051e+00,5.492340019188410999e-02,-3.062623731322202669e-01,3.047322614020431808e-01
5.403539364174443804e+00,5.518672747902423487e-02,-3.090613380956716560e-01,2.643371529428684696e-01
5.434955290710342446e+00,5.552619790124511262e-02,-3.117362538837617492e-01,2.098964920730955475e-01
5.466371217246240199e+00,5.594020074399608244e-02,-3.142975078397503008e-01,1.453968649142277081e-01
5.497787143782137953e+00,5.642609043056329154e-02,-3.167546695524401379e-01,7.662655652033473208e-02
5.529203070318035707e+00,5.698004626908260289e-02,-3.191152727503388520e-01,1.032001179558837863e-02
5.560618996853933460e+00,5.759728723309371495e-02,-3.213857089821942625e-01,-4.688714857990111673e-02
5.592034923389832102e+00,5.827205599466806635e-02,-3.235706367173892817e-01,-8.950288721131792469e-02
5.623450849925729855e+00,5.899775872277528144e-02,-3.256734101076065868e-01,-1.140167502862682591e-01
5.654866776461627609e+00,5.976695268126076127e-02,-3.276958648656146389e-01,-1.193632660254113631e-01
5.686282702997525362e+00,6.057156320481069806e-02,-3.296387077480124606e-01,-1.069191048933088029e-01
5.717698629533424004e+00,6.140295652462957054e-02,-3.315012070961093626e-01,-8.004675436138317113e-02
5.749114556069321758e+00,6.225200524237830407e-02,-3.332817804629916725e-01,-4.330124192935840693e-02
5.780530482605219511e+00,6.310926704427885503e-02,-3.349781178911201973e-01,-1.494188804078359044e-03
5.811946409141117265e+00,6.396509747309188365e-02,-3.365870682899433364e-01,4.116707486756095158e-02
5.843362335677015906e+00,6.480977249723707256e-02,-3.381050918062165622e-01,8.167592409312471324e-02
5.874778262212913660e+00,6.563360728756903462e-02,-3.395284059082274153e-01,1.184477989903858913e-01
5.906194188748811413e+00,6.642708671991319480e-02,-3.408533258112645958e-01,1.511576884513609331e-01
5.937610115284709167e+00,6.718097229721008146e-02,-3.420762306176899359e-01,1.802859444455064408e-01
5.969026041820606920e+00,6.788644111220440425e-02,-3.431940052037603661e-01,2.065343588481940162e-01
6.000441968356505562e+00,6.853516391635734728e-02,-3.442040239945592939e-01,2.303013225419978938e-01
6.031857894892402427e+00,6.911946421517142780e-02,-3.451046179874965869e-01,2.513744582293419572e-01
6.063273821428300181e+00,6.963232256189109959e-02,-3.458949929471887841e-01,2.689288924023783833e-01
6.094689747964198823e+00,7.006752122926734883e-02,-3.465754104009085013e-01,2.818198389085935229e-01
6.126105674500096576e+00,7.041968184797814390e-02,-3.471473909282757342e-01,2.890661490473663275e-01
6.157521601035994330e+00,7.068436767767251327e-02,-3.476138080511329553e-01,2.903562339442414264e-01
6.188937527571892083e+00,7.085808648246520736e-02,-3.479787826675334594e-01,2.863987705002072892e-01
6.220353454107790725e+00,7.093833795113141383e-02,-3.482479026523169763e-01,2.789860343149083710e-01
6.251769380643688478e+00,7.092361337924055209e-02,-3.484282623938904644e-01,2.707281751886891352e-01


==> plots/iota_density_0p003.txt <==
x_n_1_order_6_ig_0;y_n_1_order_6_ig_0;x_n_1_order_6_ig_1;y_n_1_order_6_ig_1;x_n_1_order_6_ig_2;y_n_1_order_6_ig_2;x_n_1_order_6_ig_3;y_n_1_order_6_ig_3;x_n_1_order_6_ig_4;y_n_1_order_6_ig_4;x_n_1_order_6_ig_5;y_n_1_order_6_ig_5;x_n_1_order_6_ig_6;y_n_1_order_6_ig_6;x_n_1_order_6_ig_7;y_n_1_order_6_ig_7;x_n_1024_order_6_ig_0;y_n_1024_order_6_ig_0;x_n_1024_order_6_ig_1;y_n_1024_order_6_ig_1;x_n_1024_order_6_ig_2;y_n_1024_order_6_ig_2;x_n_1024_order_6_ig_3;y_n_1024_order_6_ig_3;x_n_1024_order_6_ig_4;y_n_1024_order_6_ig_4;x_n_1024_order_6_ig_5;y_n_1024_order_6_ig_5;x_n_1024_order_6_ig_6;y_n_1024_order_6_ig_6;x_n_1024_order_6_ig_7;y_n_1024_order_6_ig_7
3.880604660149609697e-01;6.816236217182844448e-02;3.892906721304262851e-01;7.067101340899846484e-02;3.873229510200724146e-01;4.831511581158384055e-02;3.822810729131007057e-01;2.919105214002742921e-02;3.889076159653938602e-01;5.054454734414901007e-02;3.770855899253733323e-01;2.723127304517181102e-02;3.887898048160408071e-01;5.438265472235286058e-02;3.869417461876562547e-01;4.119518773026990821e-02;3.873115800521228502e-01;4.060065035035275577e-02;3.883372131873480959e-01;5.435131799344278952e-02;3.889502089907815874e-01;4.815533652125036229e-02;3.883359946555726139e-01;4.638846901821415403e-02;3.882905150721076004e-01;7.650055467967895040e-02;3.874208180246983546e-01;4.508719377145126855e-02;3.870704181175836922e-01;4.310945804281537258e-02;3.874468099189722348e-01;4.918078912725337704e-02
3.881305920696749845e-01;9.183077663076263941e-02;3.893538561680305876e-01;9.520491683628487523e-02;3.873983489545329562e-01;6.564458386693494685e-02;3.824017535581351046e-01;3.904952914936551250e-02;3.889870346533335632e-01;6.845134725796699071e-02;3.772622393099817062e-01;3.657915038335243785e-02;3.888618165892251954e-01;7.353209644180327964e-02;3.870359757732045325e-01;5.730448251957490080e-02;3.873966791840104396e-01;5.449694905862859096e-02;3.884147084085538548e-01;7.255387735613863520e-02;3.890239557069197773e-01;6.461814900756972235e-02;3.884110165371879586e-01;6.234880921589385644e-02;3.883612994978467570e-01;1.034605589737113418e-01;3.875077524176136490e-01;6.048815344641507441e-02;3.871541820057564087e-01;5.862588814882113697e-02;3.875306429995134527e-01;6.590734665380333646e-02
3.882007181243890548e-01;1.225791962397635715e-01;3.894170402056348901e-01;1.270603729289189743e-01;3.874737468889934977e-01;8.827015459650057461e-02;3.825224342031695590e-01;5.176545220571568406e-02;3.890664533412732662e-01;9.184911889548293129e-02;3.774388886945900801e-01;4.868127184177282324e-02;3.889338283624095838e-01;9.854882504805011212e-02;3.871302053587527547e-01;7.871804232418329328e-02;3.874817783158980844e-01;7.242778456323463454e-02;3.884922036297596692e-01;9.612471198423624963e-02;3.890977024230579673e-01;8.595069830659531063e-02;3.884860384188033589e-01;8.298893476090515864e-02;3.884320839235859135e-01;1.385412751671319109e-01;3.875946868105289433e-01;8.048821793690832949e-02;3.872379458939291808e-01;7.886623386663554891e-02;3.876144760800546152e-01;8.754598897968386695e-02
3.882708441791030696e-01;1.621204153561301431e-01;3.894802242432391370e-01;1.679950548520675047e-01;3.875491448234540393e-01;1.174740611516225247e-01;3.826431148482039579e-01;6.800438499538667692e-02;3.891458720292129692e-01;1.221175954348446002e-01;3.776155380791983984e-01;6.418816114466480149e-02;3.890058401355939166e-01;1.309239858303737625e-01;3.872244349443010325e-01;1.067835274580617305e-01;3.875668774477856737e-01;9.530931021311955798e-02;3.885696988509654282e-01;1.264041878973378719e-01;3.891714491391961572e-01;1.133362776631357399e-01;3.885610603004187036e-01;1.093967070400294478e-01;3.885028683493250701e-01;1.836872929734001680e-01;3.876816212034442932e-01;1.062347935353789852e-01;3.873217097821018973e-01;1.049492625100532650e-01;3.876983091605958331e-01;1.152690374045673705e-01
3.883409702338171399e-01;2.124512581626142038e-01;3.895434082808434395e-01;2.200501484126668739e-01;3.876245427579145808e-01;1.547386253766194208e-01;3.827637954932383568e-01;8.853651448078542208e-02;3.892252907171526721e-01;1.608864280873051611e-01;3.777921874638067723e-01;8.385230863176468263e-02;3.890778519087783049e-01;1.724323545650495726e-01;3.873186645298493103e-01;1.430472407669613477e-01;3.876519765796733186e-01;1.241842924258485664e-01;3.886471940721711871e-01;1.649945127613400009e-01;3.892451958553343472e-01;1.481690843090965326e-01;3.886360821820340483e-01;1.428241903551466518e-01;3.885736527750642266e-01;2.411439456321708974e-01;3.877685555963595876e-01;1.390923169709782914e-01;3.874054736702746138e-01;1.381518260744089011e-01;3.877821422411370511e-01;1.504436705321859358e-01
3.884110962885311547e-01;2.758611699461877564e-01;3.896065923184477420e-01;2.855545541878345417e-01;3.876999406923751779e-01;2.017443586980026127e-01;3.828844761382728112e-01;1.142388796709961907e-01;3.893047094050923751e-01;2.100531477356058774e-01;3.779688368484151462e-01;1.085287673622714888e-01;3.891498636819626933e-01;2.251603912277230224e-01;3.874128941153975880e-01;1.892349028891838481e-01;3.877370757115609079e-01;1.602154228541300962e-01;3.887246892933769460e-01;2.137914595344460600e-01;3.893189425714725371e-01;1.920723798291115447e-01;3.887111040636494486e-01;1.846877412663551765e-01;3.886444372008033832e-01;3.134534339287265436e-01;3.878554899892748820e-01;1.806644516128969036e-01;3.874892375584473858e-01;1.798977726576637681e-01;3.878659753216782136e-01;1.946399402234848808e-01
3.884812223432452249e-01;3.549289021888966666e-01;3.896697763560520444e-01;3.671153921204023396e-01;3.877753386268357194e-01;2.603569131630417699e-01;3.830051567833072101e-01;1.460933833775458490e-01;3.893841280930320781e-01;2.717951550477828437e-01;3.781454862330235200e-01;1.391706179561807699e-01;3.892218754551470816e-01;2.915308184189321361e-01;3.875071237009458103e-01;2.472129840828461433e-01;3.878221748434485527e-01;2.046702035229869820e-01;3.888021845145827604e-01;2.750152300185949583e-01;3.893926892876107271e-01;2.469141451507624041e-01;3.887861259452647933e-01;2.365609379024302683e-01;3.887152216265425397e-01;4.034332385268248888e-01;3.879424243821901763e-01;2.328138214491980718e-01;3.875730014466201023e-01;2.317344732932591911e-01;3.879498084022194315e-01;2.496318474917239572e-01
3.885513483979592397e-01;4.525040676728118161e-01;3.897329603936562914e-01;4.675913170065817970e-01;3.878507365612962610e-01;3.326006339897934483e-01;3.831258374283416090e-01;1.851796231736790865e-01;3.894635467809717810e-01;3.485739225212983738e-01;3.783221356176318939e-01;1.768180688852495075e-01;3.892938872283314145e-01;3.743221657232012611e-01;3.876013532864940880e-01;3.189274854629655098e-01;3.879072739753361421e-01;2.588960631735682805e-01;3.888796797357885193e-01;3.512391644493328968e-01;3.894664360037488615e-01;3.148196003936928333e-01;3.888611478268801380e-01;3.001593745110133216e-01;3.887860060522816963e-01;5.141329133214448399e-01;3.880293587751055262e-01;2.976779407302541092e-01;3.876567653347928188e-01;2.952949580185245670e-01;3.880336414827606495e-01;3.173895651573063192e-01
3.886214744526733100e-01;5.716705102989663168e-01;3.897961444312605939e-01;5.900454098436813677e-01;3.879261344957568025e-01;4.206169065587267442e-01;3.832465180733760635e-01;2.326616939394189065e-01;3.895429654689114840e-01;4.431297850022639651e-01;3.784987850022402678e-01;2.225800716151990766e-01;3.893658990015158028e-01;4.766817646592229063e-01;3.876955828720423658e-01;4.063183578264914497e-01;3.879923731072237314e-01;3.242847971636730331e-01;3.889571749569942782e-01;4.454148262093279853e-01;3.895401827198870515e-01;3.981801967422795019e-01;3.889361697084955383e-01;3.773168782828635881e-01;3.888567904780208528e-01;6.487659123015793172e-01;3.881162931680208206e-01;3.776799230616121883e-01;3.877405292229655909e-01;3.722443371717734095e-01;3.881174745633018119e-01;4.000610008970725273e-01
3.886916005073873248e-01;7.156889001786164162e-01;3.898593284688648963e-01;7.376750240016519689e-01;3.880015324302173441e-01;5.266062132947878505e-01;3.833671987184104624e-01;2.897683307722688228e-01;3.896223841568511870e-01;5.584660921031540104e-01;3.786754343868485861e-01;2.776075720414168391e-01;3.894379107747001911e-01;6.021308360682666727e-01;3.877898124575905880e-01;5.112096872460947239e-01;3.880774722391113762e-01;4.022260809050620112e-01;3.890346701782000927e-01;5.608918501454525085e-01;3.896139294360252414e-01;4.996590208120149090e-01;3.890111915901108830e-01;4.699534543665188635e-01;3.889275749037600094e-01;8.106141416237909736e-01;3.882032275609361149e-01;4.755325562922807503e-01;3.878242931111383074e-01;4.642102190335408718e-01;3.882013076438430299e-01;4.999411813002858085e-01
3.887617265621013396e-01;8.879167651964239294e-01;3.899225125064691988e-01;9.137169836810771217e-01;3.880769303646778856e-01;6.527538164337772786e-01;3.834878793634448613e-01;3.577660839851071195e-01;3.897018028447908899e-01;6.978221099555100837e-01;3.788520837714569600e-01;3.430579055548799716e-01;3.895099225478845795e-01;7.545605809607115466e-01;3.878840420431388658e-01;6.351783256368672692e-01;3.881625713709989656e-01;4.940506879515065286e-01;3.891121653994058516e-01;7.014308509675523107e-01;3.896876761521634314e-01;6.221929629152731511e-01;3.890862134717262277e-01;5.800362119351545331e-01;3.889983593294991659e-01;1.002904484694295828e+00;3.882901619538514093e-01;5.942344239126854388e-01;3.879080569993110239e-01;5.726982164986541557e-01;3.882851407243842479e-01;6.194284292063928499e-01
3.888318526168154099e-01;1.091705318323150431e+00;3.899856965440734458e-01;1.121327973237066233e+00;3.881523282991384272e-01;8.011402251170606226e-01;3.836085600084793157e-01;4.379256446051769114e-01;3.897812215327305929e-01;8.646348823038076947e-01;3.790287331560653339e-01;4.200503763535145541e-01;3.895819343210689123e-01;9.382185494915556978e-01;3.879782716286871436e-01;7.794066686211796879e-01;3.882476705028866104e-01;6.009651233862982611e-01;3.891896606206116105e-01;8.712076552038831023e-01;3.897614228683016213e-01;7.689924538188410708e-01;3.891612353533416280e-01;7.095356188013469678e-01;3.890691437552383225e-01;1.228658611531262990e+00;3.883770963467667592e-01;7.370569500855179701e-01;3.879918208874837959e-01;6.989953128637752533e-01;3.883689738049254103e-01;7.609670137058225370e-01
3.889019786715294247e-01;1.330273915547455665e+00;3.900488805816777482e-01;1.363441798639460245e+00;3.882277262335989687e-01;9.736390168740906015e-01;3.837292406535137146e-01;5.314819553978843425e-01;3.898606402206702959e-01;1.062491256424824337e+00;3.792053825406737078e-01;5.096137313850158668e-01;3.896539460942533006e-01;1.157684986296038554e+00;3.880725012142354213e-01;9.445285461028604113e-01;3.883327696347741997e-01;7.239806068100845815e-01;3.892671558418173694e-01;1.074807154020837707e+00;3.898351695844398113e-01;9.435400181928124130e-01;3.892362572349569727e-01;8.603805895136860116e-01;3.891399281809774791e-01;1.490519885806914635e+00;3.884640307396820536e-01;9.075215472906841274e-01;3.880755847756565124e-01;8.440657291758616454e-01;3.884528068854666283e-01;9.269768668602315076e-01
3.889721047262434950e-01;1.606564723959188923e+00;3.901120646192820507e-01;1.642607378172677990e+00;3.883031241680595658e-01;1.171806055987884232e+00;3.838499212985481690e-01;6.395893230096478810e-01;3.899400589086099989e-01;1.295072382126869925e+00;3.793820319252820816e-01;6.126270176508370469e-01;3.897259578674376890e-01;1.417839283226819846e+00;3.881667307997836436e-01;1.130480360257244854e+00;3.884178687666618446e-01;8.638406220837542282e-01;3.893446510630231838e-01;1.317205179734269205e+00;3.899089163005780012e-01;1.149589261394248663e+00;3.893112791165723174e-01;1.034417013436697230e+00;3.892107126067166356e-01;1.790563987960213321e+00;3.885509651325973479e-01;1.109366448025740359e+00;3.881593486638292290e-01;1.008445850978962222e+00;3.885366399660078462e-01;1.119772053020680280e+00
3.890422307809575098e-01;1.923082093806710580e+00;3.901752486568863532e-01;1.960813707957822949e+00;3.883785221025201073e-01;1.396765546866214791e+00;3.839706019435825679e-01;7.632733533498815559e-01;3.900194775965497018e-01;1.566094106952921727e+00;3.795586813098904000e-01;7.297561524029742008e-01;3.897979696406220773e-01;1.723817049877747865e+00;3.882609603853319213e-01;1.336372275574611024e+00;3.885029678985494339e-01;1.020952479550536696e+00;3.894221462842289427e-01;1.603736987798287217e+00;3.899826630167161912e-01;1.391166125862090430e+00;3.893863009981877177e-01;1.233375228305104265e+00;3.892814970324557922e-01;2.130102776595211189e+00;3.886378995255126423e-01;1.346503291084533815e+00;3.882431125520020010e-01;1.192146533863599256e+00;3.886204730465490087e-01;1.341470890358178014e+00
3.891123568356715801e-01;2.281723073848659578e+00;3.902384326944906001e-01;2.319310476995225745e+00;3.884539200369806489e-01;1.649099524346764323e+00;3.840912825886169668e-01;9.033821162489920065e-01;3.900988962844894048e-01;1.879247697466035927e+00;3.797353306944987739e-01;8.613893754781115630e-01;3.898699814138064101e-01;2.080958570368545590e+00;3.883551899708801991e-01;1.560395998810439444e+00;3.885880670304370232e-01;1.195329375002553762e+00;3.894996415054347016e-01;1.940051177597942544e+00;3.900564097328543811e-01;1.672574251042177718e+00;3.894613228798030624e-01;1.458852477736770847e+00;3.893522814581950042e-01;2.509493648161807755e+00;3.887248339184279367e-01;1.622964085618621599e+00;3.883268764401747175e-01;1.394572486927024402e+00;3.887043061270902267e-01;1.593901879922372977e+00
3.891824828903855948e-01;2.683607315707773555e+00;3.903016167320949026e-01;2.718435259590463282e+00;3.885293179714411904e-01;1.928748159011586916e+00;3.842119632336514212e-01;1.060539450553497298e+00;3.901783149724291078e-01;2.238146078953600515e+00;3.799119800791071477e-01;1.007575513745456508e+00;3.899419931869907985e-01;2.494749488921994995e+00;3.884494195564284214e-01;1.799786069318698445e+00;3.886731661623246681e-01;1.386550130663801950e+00;3.895771367266405161e-01;2.332048206766384801e+00;3.901301564489925711e-01;1.998405984570284399e+00;3.895363447614184071e-01;1.712316394893035554e+00;3.894230658839341608e-01;2.927968917960104278e+00;3.888117683113432865e-01;1.942839761321200509e+00;3.884106403283474340e-01;1.614469193194469909e+00;3.887881392076314446e-01;1.878510793576017246e+00
3.892526089450996651e-01;3.128916090875441203e+00;3.903648007696992051e-01;3.157460042728639671e+00;3.886047159059017320e-01;2.234928507381556795e+00;3.843326438786858201e-01;1.235103687742344691e+00;3.902577336603688107e-01;2.646281165454003048e+00;3.800886294637155216e-01;1.167969582691714026e+00;3.900140049601751868e-01;2.970754410678195345e+00;3.885436491419766991e-01;2.050850284721723593e+00;3.887582652942122574e-01;1.593744022135671567e+00;3.896546319478462750e-01;2.785803041639158373e+00;3.902039031651307610e-01;2.373559984000944922e+00;3.896113666430338074e-01;1.995134887185217698e+00;3.894938503096733173e-01;3.383501207886963069e+00;3.888987027042585809e-01;2.310212093439501402e+00;3.884944042165202061e-01;1.849907745736746989e+00;3.888719722881726071e-01;2.196275291348086522e+00
3.893227349998136799e-01;3.616751102368383819e+00;3.904279848073035075e-01;3.634470994529388044e+00;3.886801138403622735e-01;2.566078966977284104e+00;3.844533245237202190e-01;1.427135243705275780e+00;3.903371523483085137e-01;3.106997724665598426e+00;3.802652788483238955e-01;1.341790591797070054e+00;3.900860167333595752e-01;3.514543701168061585e+00;3.886378787275249769e-01;2.309081733390047741e+00;3.888433644260999023e-01;1.815607706700598900e+00;3.897321271690520339e-01;3.307471937928177841e+00;3.902776498812689510e-01;2.803265414399199962e+00;3.896863885246491521e-01;2.308636362540888332e+00;3.895646347354124739e-01;3.872721179364969402e+00;3.889856370971738753e-01;2.729081326407770014e+00;3.885781681046929226e-01;2.098316885386060093e+00;3.889558053687138250e-01;2.547634157612649553e+00
3.893928610545276947e-01;4.145024040211686689e+00;3.904911688449077545e-01;4.146295605332904977e+00;3.887555117748228151e-01;2.919835664800955577e+00;3.845740051687546734e-01;1.636376455715710110e+00;3.904165710362482167e-01;3.623488497624161919e+00;3.804419282329322138e-01;1.527796429339846940e+00;3.901580285065439080e-01;4.131613141069525597e+00;3.887321083130732546e-01;2.569359910944105874e+00;3.889284635579874916e-01;2.050460185866294527e+00;3.898096223902578483e-01;3.903183859262527200e+00;3.903513965974070854e-01;3.293111528836707880e+00;3.897614104062644969e-01;2.654202009607641077e+00;3.896354191611516304e-01;4.390902941760802314e+00;3.890725714900891696e-01;3.203292269346167398e+00;3.886619319928656391e-01;2.356569326894382144e+00;3.890396384492550430e-01;2.932438545999088930e+00
3.894629871092417650e-01;4.710387275853785027e+00;3.905543528825120569e-01;4.688490438376010871e+00;3.888309097092833566e-01;3.293045344546677189e+00;3.846946858137890723e-01;1.862246690637559210e+00;3.904959897241879196e-01;4.198813932871282795e+00;3.806185776175405877e-01;1.724280318209986174e+00;3.902300402797282963e-01;4.827295312997971877e+00;3.888263378986214769e-01;2.826241804202013430e+00;3.890135626898751364e-01;2.296339927251696000e+00;3.898871176114636072e-01;4.578917617189027567e+00;3.904251433135452753e-01;3.849080006912411811e+00;3.898364322878798971e-01;3.033388885470654550e+00;3.897062035868907870e-01;4.932029942248259857e+00;3.891595058830045195e-01;3.736461963998542135e+00;3.887456958810384111e-01;2.621126165958342469e+00;3.891234715297962055e-01;3.349932405715987382e+00
3.895331131639557798e-01;5.308214648242341127e+00;3.906175369201163594e-01;5.255400590390816085e+00;3.889063076437439537e-01;3.681817126125423112e+00;3.848153664588234713e-01;2.103855106861466151e+00;3.905754084121276226e-01;4.835947928960199427e+00;3.807952270021489616e-01;1.929092525662124080e+00;3.903020520529126847e-01;5.606660783582164242e+00;3.889205674841697546e-01;3.074336095482037123e+00;3.890986618217627258e-01;2.551145775541783234e+00;3.899646128326693661e-01;5.340366456047713761e+00;3.904988900296834653e-01;4.477575959732700284e+00;3.899114541694952418e-01;3.448079040567333831e+00;3.897769880126299435e-01;5.488950079832915385e+00;3.892464402759198139e-01;4.331912201730042433e+00;3.888294597692111276e-01;2.888238902088932303e+00;3.892073046103374234e-01;3.798768459839780398e+00
3.896032392186698501e-01;5.932638975955713434e+00;3.906807209577206619e-01;5.840298562738344579e+00;3.889817055782044952e-01;4.081612961598779066e+00;3.849360471038579257e-01;2.360032526484560300e+00;3.906548271000673256e-01;5.537848515104342617e+00;3.809718763867573355e-01;2.139689782303223264e+00;3.903740638260970730e-01;6.474406459342390008e+00;3.890147970697180324e-01;3.308745422077785214e+00;3.891837609536503151e-01;2.812820213883394871e+00;3.900421080538751251e-01;6.192792510817386464e+00;3.905726367458216552e-01;5.185452166480940761e+00;3.899864760511105866e-01;3.900646091565656892e+00;3.898477724383691001e-01;6.053623318641728090e+00;3.893333746688351082e-01;4.992610172015253589e+00;3.889132236573838441e-01;3.154203650260502645e+00;3.892911376908786414e-01;4.277064696023319179e+00
3.896733652733838649e-01;6.576649837129900256e+00;3.907439049953249088e-01;6.435605679969877535e+00;3.890571035126650368e-01;4.487373926386304390e+00;3.850567277488923246e-01;2.629382702470018707e+00;3.907342457880070286e-01;6.307549624353093520e+00;3.811485257713657093e-01;2.353213267000888287e+00;3.904460755992814058e-01;7.434728129472339297e+00;3.891090266552662547e-01;3.525553690452679412e+00;3.892688600855379599e-01;3.079570087118716160e+00;3.901196032750809395e-01;7.140874333445911049e+00;3.906463834619598452e-01;5.980020088838129411e+00;3.900614979327259868e-01;4.394126901929305440e+00;3.899185568641082567e-01;6.617458505441607741e+00;3.894203090617504026e-01;5.721120353444040241e+00;3.889969875455566162e-01;3.415656821773699114e+00;3.893749707714198038e-01;4.782504341987382723e+00
3.897434913280979352e-01;7.232251483274487747e+00;3.908070890329292113e-01;7.033193692727507162e+00;3.891325014471255783e-01;4.893676912025178183e+00;3.851774083939267235e-01;2.910351911050813811e+00;3.908136644759467315e-01;7.148267284192568738e+00;3.813251751559740832e-01;2.566594136338901322e+00;3.905180873724657942e-01;8.491174359013962558e+00;3.892032562408145324e-01;3.722328597242289927e+00;3.893539592174255493e-01;3.350116325931177474e+00;3.901970984962866984e-01;8.188551504082159482e+00;3.907201301780980351e-01;6.869040715374389983e+00;3.901365198143413315e-01;4.932382776409871106e+00;3.899893412898474132e-01;7.171728883503133645e+00;3.895072434546657525e-01;6.519570415220243831e+00;3.890807514337293327e-01;3.669896396252511295e+00;3.894588038519610218e-01;5.312479819146994409e+00
3.898136173828119500e-01;7.890676764844941182e+00;3.908702730705335138e-01;7.624758116823351806e+00;3.892078993815861199e-01;5.294914071819610157e+00;3.852980890389611779e-01;3.201314349399849490e+00;3.908930831638864345e-01;8.063510974217102500e+00;3.815018245405824016e-01;2.776683550871362982e+00;3.905900991456501825e-01;9.646479735127977406e+00;3.892974858263628102e-01;3.898604493881844046e+00;3.894390583493131941e-01;3.623960825160062349e+00;3.902745937174924573e-01;9.338871197787369738e+00;3.907938768942362251e-01;7.860688490202125678e+00;3.902115416959566763e-01;5.520232275669700428e+00;3.900601257155865698e-01;7.708048527811986794e+00;3.895941778475810469e-01;7.389633399340651998e+00;3.891645153219020492e-01;3.915208397516082961e+00;3.895426369325022398e-01;5.864278340418904278e+00
3.898837434375259647e-01;8.542648974855755029e+00;3.909334571081378162e-01;8.202248645824656847e+00;3.892832973160466614e-01;5.685485723979799566e+00;3.854187696839955768e-01;3.500669378333884474e+00;3.909725018518261375e-01;9.057188909193552462e+00;3.816784739251907754e-01;2.980402137486366065e+00;3.906621109188345708e-01;1.090237711493792006e+01;3.893917154119110879e-01;4.056308143613063244e+00;3.895241574812007834e-01;3.901655762316646125e+00;3.903520889386982717e-01;1.059384242909092677e+01;3.908676236103744150e-01;8.963482592159049744e+00;3.902865635775720210e-01;6.163536841701994895e+00;3.901309101413257263e-01;8.218885273374178624e+00;3.896811122404963412e-01;8.332527827288368272e+00;3.892482792100747657e-01;4.151174843221845379e+00;3.896264700130434577e-01;6.435303832756293474e+00
3.899538694922400350e-01;9.178679919330388515e+00;3.909966411457420632e-01;8.758336156619270341e+00;3.893586952505072030e-01;6.059996488078890131e+00;3.855394503290299757e-01;3.806945336862896045e+00;3.910519205397658404e-01;1.013369491224664287e+01;3.818551233097991493e-01;3.174902006350587502e+00;3.907341226920189037e-01;1.225939100646154323e+01;3.894859449974593102e-01;4.200090136553050968e+00;3.896092566130884283e-01;4.185058616648437813e+00;3.904295841599040306e-01;1.195430449270214446e+01;3.909413703265126050e-01;1.018618168174238825e+01;3.903615854591874212e-01;6.869221242256181803e+00;3.902016945670648829e-01;8.698080352538575255e+00;3.897680466334116356e-01;9.349036651741807091e+00;3.893320430982475377e-01;4.378937725988717666e+00;3.897103030935846202e-01;7.023326944702105834e+00
3.900239955469540498e-01;9.789389650202400261e+00;3.910598251833463657e-01;9.286890957722819806e+00;3.894340931849677445e-01;6.413444290512448909e+00;3.856601309740644301e-01;4.118903589875316129e+00;3.911313392277055434e-01;1.129796460378136302e+01;3.820317726944075232e-01;3.357732990555180042e+00;3.908061344652032920e-01;1.371661745380475317e+01;3.895801745830075880e-01;4.337527874335695977e+00;3.896943557449760176e-01;4.477555243299286225e+00;3.905070793811097896e-01;1.341981678607390727e+01;3.910151170426507949e-01;1.153764084917135513e+01;3.904366073408027660e-01;7.645213602559891797e+00;3.902724789928040394e-01;9.141341524695940635e+00;3.898549810263269300e-01;1.043954518679075960e+01;3.894158069864202543e-01;4.601393860466073349e+00;3.897941361741258381e-01;7.626752281963051772e+00
3.900941216016681201e-01;1.036583145136358119e+01;3.911230092209506681e-01;9.783443532157287237e+00;3.895094911194283416e-01;6.741392508709918907e+00;3.857808116190988290e-01;4.435635765357774041e+00;3.912107579156452464e-01;1.255549000675305749e+01;3.822084220790158970e-01;3.527003855840708191e+00;3.908781462383876804e-01;1.527149958715574130e+01;3.896744041685558657e-01;4.479171979243279367e+00;3.897794548768636069e-01;4.784233770684532594e+00;3.905845746023155485e-01;1.498857764858569297e+01;3.910888637587889849e-01;1.302663269464455276e+01;3.905116292224181107e-01;8.500294517203743183e+00;3.903432634185431960e-01;9.546675466673491428e+00;3.899419154192422798e-01;1.160409733010466127e+01;3.894995708745929708e-01;4.823297902914648105e+00;3.898779692546670561e-01;8.244889929154338049e+00
3.901642476563821349e-01;1.089980507378968255e+01;3.911861932585549706e-01;1.024559754062798511e+01;3.895848890538888831e-01;7.040116838983810688e+00;3.859014922641332279e-01;4.756646889633749709e+00;3.912901766035849493e-01;1.391228438701438463e+01;3.823850714636242154e-01;3.681528957961292203e+00;3.909501580115720687e-01;1.691961200669926413e+01;3.897686337541040880e-01;4.638416368232694431e+00;3.898645540087512518e-01;5.111993913291557057e+00;3.906620698235213629e-01;1.665737998133398889e+01;3.911626104749271748e-01;1.466163796559662558e+01;3.905866511040335110e-01;9.443851226898070550e+00;3.904140478442823525e-01;9.914726892108168599e+00;3.900288498121575742e-01;1.284246856226019595e+01;3.895833347627657428e-01;5.051255538193118788e+00;3.899618023352082186e-01;8.878216961621241410e+00
3.902343737110962052e-01;1.138414198159850699e+01;3.912493772961592731e-01;1.067336558125592205e+01;3.896602869883494247e-01;7.306720315521515019e+00;3.860221729091676823e-01;5.081917408261541702e+00;3.913695952915246523e-01;1.537479308556247837e+01;3.825617208482325893e-01;3.820951274006202159e+00;3.910221697847564570e-01;1.865447096153927120e+01;3.898628633396523657e-01;4.831182533856066108e+00;3.899496531406388411e-01;5.469579489211212397e+00;3.907395650447271218e-01;1.842161111632884030e+01;3.912363571910653648e-01;1.645061460138378351e+01;3.906616729856488557e-01;1.048554067869607387e+01;3.904848322700215091e-01;1.024899633590041859e+01;3.901157842050728686e-01;1.415425338922708143e+01;3.896670986509384593e-01;5.293595552291468387e+00;3.900456354157494365e-01;9.528614173019732903e+00
3.903044997658102200e-01;1.181294847792733904e+01;3.913125613337635200e-01;1.106940127701527210e+01;3.897356849228099662e-01;7.539212090116037324e+00;3.861428535542020812e-01;5.411937922271349066e+00;3.914490139794643553e-01;1.694975097703611056e+01;3.827383702328409631e-01;3.945833904386220059e+00;3.910941815579407899e-01;2.046739035787517835e+01;3.899570929252006435e-01;5.075420158258515002e+00;3.900347522725264859e-01;5.867526327148852694e+00;3.908170602659328807e-01;2.027530358879736028e+01;3.913101039072034992e-01;1.840075698932115600e+01;3.907366948672642004e-01;1.163487382994036423e+01;3.905556166957606656e-01;1.055591556044940127e+01;3.902027185979881629e-01;1.553896409317329663e+01;3.897508625391111758e-01;5.560117884828124524e+00;3.901294684962906545e-01;1.019956371809065310e+01
3.903746258205242903e-01;1.218179587371207440e+01;3.913757453713678225e-01;1.143910660527810741e+01;3.898110828572705078e-01;7.736547910326377675e+00;3.862635341992364801e-01;5.747711869552099451e+00;3.915284326674040027e-01;1.864399258153429528e+01;3.829150196174493370e-01;4.057713968291618123e+00;3.911661933311251782e-01;2.234740546906646586e+01;3.900513225107489212e-01;5.390438369949439590e+00;3.901198514044140753e-01;6.318023035562880807e+00;3.908945554871386951e-01;2.221124205901920945e+01;3.913838506233416892e-01;2.051825932178842038e+01;3.908117167488796007e-01;1.290074201062561521e+01;3.906264011214998222e-01;1.084476863642603028e+01;3.902896529909035128e-01;1.699613687853231170e+01;3.898346264272839479e-01;5.861724223531348699e+00;3.902133015768318169e-01;1.089629479225859576e+01
3.904447518752383051e-01;1.248785106484380769e+01;3.914389294089721250e-01;1.179060070917042502e+01;3.898864807917310493e-01;7.898632535012689360e+00;3.863842148442709346e-01;6.090723290299421500e+00;3.916078513553437057e-01;2.046422623011144637e+01;3.830916690020577109e-01;4.159115165465393282e+00;3.912382051043095665e-01;2.428128635856208817e+01;3.901455520962971435e-01;5.796094044721391114e+00;3.902049505363017201e-01;6.834687870349521965e+00;3.909720507083444541e-01;2.422112959642520025e+01;3.914575973394798791e-01;2.280809782945505404e+01;3.908867386304949454e-01;1.429091364472587777e+01;3.906971855472389787e-01;1.112745721837943691e+01;3.903765873838188072e-01;1.852544074778321104e+01;3.899183903154566644e-01;6.209947557779034177e+00;3.902971346573730349e-01;1.162586675527165880e+01
3.905148779299523198e-01;1.272994561458873264e+01;3.915021134465764274e-01;1.213454525503840209e+01;3.899618787261915909e-01;8.026286466572862821e+00;3.865048954893053335e-01;6.442869139159967951e+00;3.916872700432834087e-01;2.241678844319557484e+01;3.832683183866660293e-01;4.253517964169922116e+00;3.913102168774939549e-01;2.625366111726316731e+01;3.902397816818454213e-01;6.311874874088101883e+00;3.902900496681893094e-01;7.432270684098837954e+00;3.910495459295502130e-01;2.629581389552059179e+01;3.915313440556180691e-01;2.527384613178545436e+01;3.909617605121102901e-01;1.581153527501348499e+01;3.907679699729781353e-01;1.141811950656520125e+01;3.904635217767341016e-01;2.012678372333247268e+01;3.900021542036293809e-01;6.616406556677805639e+00;3.903809677379142529e-01;1.239718209554088624e+01
3.905850039846663901e-01;1.290858625450900199e+01;3.915652974841806744e-01;1.248383108037576150e+01;3.900372766606521324e-01;8.121181270538365027e+00;3.866255761343397324e-01;6.806358207768028024e+00;3.917666887312231117e-01;2.450739823396733996e+01;3.834449677712744031e-01;4.345289174377214181e+00;3.913822286506782877e-01;2.824726488935823454e+01;3.903340112673936990e-01;6.955924815789320981e+00;3.903751488000768988e-01;8.126294145681878689e+00;3.911270411507559719e-01;2.842557081885307824e+01;3.916050907717562590e-01;2.791753592923531713e+01;3.910367823937256904e-01;1.746667387739557142e+01;3.908387543987172918e-01;1.173262291262414081e+01;3.905504561696493959e-01;2.180041036906408891e+01;3.900859180918021529e-01;7.092218856394677751e+00;3.904648008184554153e-01;1.322092510571678403e+01
3.906551300393804049e-01;1.302591415384971540e+01;3.916284815217849768e-01;1.285314066005312483e+01;3.901126745951126740e-01;8.185749348369350642e+00;3.867462567793741868e-01;7.183581425551849087e+00;3.918461074191628146e-01;2.674093287520719286e+01;3.836216171558827770e-01;4.439575335677915291e+00;3.914542404238626760e-01;3.024332436823172898e+01;3.904282408529419213e-01;7.744067352484105271e+00;3.904602479319645436e-01;8.932652581905509592e+00;3.912045363719617863e-01;3.060043910040064219e+01;3.916788374878944490e-01;3.073957187705985561e+01;3.911118042753410351e-01;1.925793734316436101e+01;3.909095388244564484e-01;1.208795959441360246e+01;3.906373905625647458e-01;2.354698399783213958e+01;3.901696819799748694e-01;7.647413548102099057e+00;3.905486338989966333e-01;1.410942584022281743e+01
3.907252560940944752e-01;1.308562392606026847e+01;3.916916655593892793e-01;1.325841001109455952e+01;3.901880725295732710e-01;8.223075307872884210e+00;3.868669374244085857e-01;7.576960912292395101e+00;3.919255261071025176e-01;2.912124638709088487e+01;3.837982665404911509e-01;4.542166658708246985e+00;3.915262521970470644e-01;3.222207928286087508e+01;3.905224704384901990e-01;8.688887081556739389e+00;3.905453470638521329e-01;9.867189488080317261e+00;3.912820315931675452e-01;3.281059629977045944e+01;3.917525842040326389e-01;3.373870502305233288e+01;3.911868261569563798e-01;2.118420650290671503e+01;3.909803232501956050e-01;1.250158097152700876e+01;3.907243249554800402e-01;2.536764654305875766e+01;3.902534458681475860e-01;8.290386675523009785e+00;3.906324669795378512e-01;1.507645258017398682e+01
3.907953821488084900e-01;1.309285577503434439e+01;3.917548495969935818e-01;1.371622129297284687e+01;3.902634704640338126e-01;8.236777024314136497e+00;3.869876180694430401e-01;7.988787446864997754e+00;3.920049447950422206e-01;3.165104942860710935e+01;3.839749159250995247e-01;4.659340006581584426e+00;3.915982639702314527e-01;3.416343289842660624e+01;3.906167000240384768e-01;9.798931939953453352e+00;3.906304461957397778e-01;1.094527568404657636e+01;3.913595268143733041e-01;3.504676243187113727e+01;3.918263309201708289e-01;3.691206411157742906e+01;3.912618480385717801e-01;2.324150527101576458e+01;3.910511076759347615e-01;1.299071145194392329e+01;3.908112593483953345e-01;2.726404891278491505e+01;3.903372097563203580e-01;9.027443874259086343e+00;3.907163000600790137e-01;1.613693938074634104e+01
3.908655082035225603e-01;1.305407517610414203e+01;3.918180336345978287e-01;1.424316287763976341e+01;3.903388683984943541e-01;8.230885079099932611e+00;3.871082987144774390e-01;8.421057778508002301e+00;3.920843634829819235e-01;3.433186445406647636e+01;3.841515653097078986e-01;4.797690440795949307e+00;3.916702757434157856e-01;3.604771345198204102e+01;3.907109296095867546e-01;1.107809631389769223e+01;3.907155453276273671e-01;1.218140912760895489e+01;3.914370220355791186e-01;3.730061440000368123e+01;3.919000776363090188e-01;4.025523891243732066e+01;3.913368699201871248e-01;2.542302588192447033e+01;3.911218921016739181e-01;1.357168252918068063e+01;3.908981937413106289e-01;2.923834484319706206e+01;3.904209736444930745e-01;9.862471134024263009e+00;3.908001331406202317e-01;1.730665809702561475e+01
3.909356342582365751e-01;1.297695391919787866e+01;3.918812176722021312e-01;1.485519656130034072e+01;3.904142663329548957e-01;8.209729453616537498e+00;3.872289793595118379e-01;8.875324245545414215e+00;3.921637821709216265e-01;3.716406322407560481e+01;3.843282146943162170e-01;4.963961103257684471e+00;3.917422875166001739e-01;3.785651859509768968e+01;3.908051591951349768e-01;1.252523903104451186e+01;3.908006444595150120e-01;1.358885460387579336e+01;3.915145172567848775e-01;3.956519173365533248e+01;3.919738243524472088e-01;4.376240512721485487e+01;3.914118918018024695e-01;2.771931458688985828e+01;3.911926765274130746e-01;1.425932608763648268e+01;3.909851281342259233e-01;3.129314194797746396e+01;3.905047375326657910e-01;1.079676802627505161e+01;3.908839662211614496e-01;1.860184640834038206e+01
3.910057603129506454e-01;1.287026424815879189e+01;3.919444017098064337e-01;1.556707158035633221e+01;3.904896642674154372e-01;8.177842071294087134e+00;3.873496600045462923e-01;9.352569326638327851e+00;3.922432008588613295e-01;4.014698556869710444e+01;3.845048640789245908e-01;5.164880655565034395e+00;3.918142992897845622e-01;3.957360622143072248e+01;3.908993887806832546e-01;1.413407966573162788e+01;3.908857435914026013e-01;1.517933715207805001e+01;3.915920124779906364e-01;4.183527245622450863e+01;3.920475710685853987e-01;4.742647692535549453e+01;3.914869136834178698e-01;3.011861066846005741e+01;3.912634609531522312e-01;1.506646042991720158e+01;3.910720625271412731e-01;3.343140493806122038e+01;3.905885014208385630e-01;1.182906788865594372e+01;3.909677993017026121e-01;2.003880468756483069e+01
3.910758863676646602e-01;1.274379439838997463e+01;3.920075857474107361e-01;1.639182212975657293e+01;3.905650622018759788e-01;8.139882938049519012e+00;3.874703406495806912e-01;9.853116933963187662e+00;3.923226195468010324e-01;4.327912941702111738e+01;3.846815134635329647e-01;5.407016215193820585e+00;3.918863110629689506e-01;4.118578836208724425e+01;3.909936183662315323e-01;1.589340192398715068e+01;3.909708427232901906e-01;1.696279762007338832e+01;3.916695076991964508e-01;4.410769741386613418e+01;3.921213177847235887e-01;5.123927122547795676e+01;3.915619355650332145e-01;3.260731944825621298e+01;3.913342453788914432e-01;1.600349474555071083e+01;3.911589969200565675e-01;3.565630795696952049e+01;3.906722653090112796e-01;1.295575695761347035e+01;3.910516323822438300e-01;2.163347506328733161e+01
3.911460124223786750e-01;1.260828939112140468e+01;3.920707697850149831e-01;1.734037936327817064e+01;3.906404601363365203e-01;8.100596159965443022e+00;3.875910212946150901e-01;1.037659044198845493e+01;3.924020382347407354e-01;4.655839339270868749e+01;3.848581628481413386e-01;5.696647847503413686e+00;3.919583228361532834e-01;4.268378082434605858e+01;3.910878479517797546e-01;1.778757472626952207e+01;3.910559418551778355e-01;1.894721274334707672e+01;3.917470029204022097e-01;4.638162223922915217e+01;3.921950645008617231e-01;5.519166774678742371e+01;3.916369574466485592e-01;3.517058936478706244e+01;3.914050298046305998e-01;1.707816823570128406e+01;3.912459313129718619e-01;3.797103568445093202e+01;3.907560291971839961e-01;1.417129011698199292e+01;3.911354654627850480e-01;2.340101574220498648e+01
3.912161384770927453e-01;1.247541592511228004e+01;3.921339538226192856e-01;1.842132081338088412e+01;3.907158580707970619e-01;8.064799991785012168e+00;3.877117019396495445e-01;1.092192468920219461e+01;3.924814569226804384e-01;4.998234564137148084e+01;3.850348122327497125e-01;6.039668374639700410e+00;3.920303346093376717e-01;4.406296038330995657e+01;3.911820775373280323e-01;1.979738099190592493e+01;3.911410409870654248e-01;2.113847630642947095e+01;3.918244981416079686e-01;4.865867835995095447e+01;3.922688112169999131e-01;5.927375067295585609e+01;3.917119793282639595e-01;3.779295529884324623e+01;3.914758142303697563e-01;1.829542980295359555e+01;3.913328657058871562e-01;4.037853627673874968e+01;3.908397930853567681e-01;1.546878581886824477e+01;3.912192985433262105e-01;2.535538270187067056e+01
3.912862645318067600e-01;1.235774512841748951e+01;3.921971378602235880e-01;1.964077042834432874e+01;3.907912560052576589e-01;8.037412339864998145e+00;3.878323825846839434e-01;1.148743564007251194e+01;3.925608756106201414e-01;5.354848687517407058e+01;3.852114616173580308e-01;6.441509760775574911e+00;3.921023463825220601e-01;4.532398377409625567e+01;3.912763071228763101e-01;2.190112242644174501e+01;3.912261401189530696e-01;2.354033294470688986e+01;3.919019933628137276e-01;5.094302803892948361e+01;3.923425579331381030e-01;6.347492132025654143e+01;3.917870012098793042e-01;4.045900596498245960e+01;3.915465986561089129e-01;1.965745407473406203e+01;3.914198000988025061e-01;4.288123321240753683e+01;3.909235569735294846e-01;1.684076800280715958e+01;3.913031316238674284e-01;2.750892938340127003e+01
3.913563905865208303e-01;1.226874233662332969e+01;3.922603218978278905e-01;2.100245175151049182e+01;3.908666539397182005e-01;8.023509954776017139e+00;3.879530632297183423e-01;1.207094727996319250e+01;3.926402942985598443e-01;5.725447263312575075e+01;3.853881110019664047e-01;6.907094851157741466e+00;3.921743581557064484e-01;4.647322832824969652e+01;3.913705367084245879e-01;2.407594744305161782e+01;3.913112392508406590e-01;2.615435259290791947e+01;3.919794885840195420e-01;5.324130318836377285e+01;3.924163046492762930e-01;6.778397608201277080e+01;3.918620230914946490e-01;4.315403282117159023e+01;3.916173830818480694e-01;2.116378047733198287e+01;3.915067344917178005e-01;4.548070746896141969e+01;3.910073208617022011e-01;1.828000969575596457e+01;3.913869647044086464e-01;2.987203319568513038e+01
3.914265166412348451e-01;1.222274947330630468e+01;3.923235059354321375e-01;2.250788599968323922e+01;3.909420518741787420e-01;8.028416150604400059e+00;3.880737438747527968e-01;1.266997093467843705e+01;3.927197129864995473e-01;6.109825998820795689e+01;3.855647603865747786e-01;7.440810993211536939e+00;3.922463699288907812e-01;4.752302241574071218e+01;3.914647662939728101e-01;2.629933041541272942e+01;3.913963383827282483e-01;2.897993193643290510e+01;3.920569838052253009e-01;5.556242336878300847e+01;3.924900513654144829e-01;7.218914955106178866e+01;3.919370449731100492e-01;4.586462157206943857e+01;3.916881675075872260e-01;2.281155490336533376e+01;3.915936688846330949e-01;4.817736583048220211e+01;3.910910847498749732e-01;1.978042255468457711e+01;3.914707977849498088e-01;3.245275568718863468e+01
3.914966426959489154e-01;1.223494347927225689e+01;3.923866899730364399e-01;2.415671677409801887e+01;3.910174498086392836e-01;8.057808617067465207e+00;3.881944245197871957e-01;1.328192790307391569e+01;3.927991316744392503e-01;6.507814763104244093e+01;3.857414097711831524e-01;8.046500236423092645e+00;3.923183817020751696e-01;4.849164422294599319e+01;3.915589958795210879e-01;2.855061536517455423e+01;3.914814375146158931e-01;3.201430970109112906e+01;3.921344790264310598e-01;5.791729462463182188e+01;3.925637980815526729e-01;7.667812840622048043e+01;3.920120668547253939e-01;4.857915448726697605e+01;3.917589519333263826e-01;2.459584879475493580e+01;3.916806032775483892e-01;5.097011509305645660e+01;3.911748486380476897e-01;2.133792987209693237e+01;3.915546308654910268e-01;3.525654134637935755e+01
3.915667687506629302e-01;1.232125391212876941e+01;3.924498740106407424e-01;2.594713462620075717e+01;3.910928477430998251e-01;8.117836135893108818e+00;3.883151051648215946e-01;1.390440242705439644e+01;3.928785503623789532e-01;6.919268535199496739e+01;3.859180591557915263e-01;8.727459537090521025e+00;3.923903934752595579e-01;4.940307899526601432e+01;3.916532254650693656e-01;3.081252726003257436e+01;3.915665366465034825e-01;3.525258518341419745e+01;3.922119742476368742e-01;6.031839722530735060e+01;3.926375447976908628e-01;8.123804666694621801e+01;3.920870887363407387e-01;5.128820154061708081e+01;3.918297363590655391e-01;2.651002850334335648e+01;3.917675376704637391e-01;5.385606500591926249e+01;3.912586125262204062e-01;2.295125818487057501e+01;3.916384639460322448e-01;3.828595833719990793e+01
3.916368948053770005e-01;1.249822450844330035e+01;3.925130580482450449e-01;2.787636833414465798e+01;3.911682456775603667e-01;8.215231162920945351e+00;3.884357858098560490e-01;1.453540894292719798e+01;3.929579690503186562e-01;7.344043902776671473e+01;3.860947085403998447e-01;9.486443777475733086e+00;3.924624052484439463e-01;5.028653682706511319e+01;3.917474550506175879e-01;3.307255026136014209e+01;3.916516357783911273e-01;3.868773375037521589e+01;3.922894694688426331e-01;6.277927656398110656e+01;3.927112915138290528e-01;8.585547661384721607e+01;3.921621106179561389e-01;5.398478960603492993e+01;3.919005207848046957e-01;2.854614860436123891e+01;3.918544720633790335e-01;5.683028446530781963e+01;3.913423764143931782e-01;2.462258494264404263e+01;3.917222970265734072e-01;4.154048321093549845e+01
3.917070208600910153e-01;1.278280717947663092e+01;3.925762420858492918e-01;2.994120596870815021e+01;3.912436436120209082e-01;8.357404617725917362e+00;3.885564664548904479e-01;1.517365555536497546e+01;3.930373877382583592e-01;7.781960958583226784e+01;3.862713579250082185e-01;1.032566448620002220e+01;3.925344170216282791e-01;5.117574456539115602e+01;3.918416846361658656e-01;3.532407496497518906e+01;3.917367349102787166e-01;4.231061853497964620e+01;3.923669646900483921e-01;6.531395702185874086e+01;3.927850382299672427e-01;9.051643152996209096e+01;3.922371324995714836e-01;5.666455026186532251e+01;3.919713052105438522e-01;3.069534614398548200e+01;3.919414064562943278e-01;5.988563531970751086e+01;3.914261403025658947e-01;2.635798665221750881e+01;3.918061301071146252e-01;4.501633086674075912e+01
3.917771469148050301e-01;1.319208241684081528e+01;3.926394261234535943e-01;3.213850786027543904e+01;3.913190415464814498e-01;8.552510035992286319e+00;3.886771470999248468e-01;1.581878496202709705e+01;3.931168064261980621e-01;8.232751810622465882e+01;3.864480073096165924e-01;1.124677790563259272e+01;3.926064287948126674e-01;5.210803571624625619e+01;3.919359142217141434e-01;3.756722591179401149e+01;3.918218340421663615e-01;4.611000343215276587e+01;3.924444599112541510e-01;6.793630318745589136e+01;3.928587849461054327e-01;9.520639613989099814e+01;3.923121543811868284e-01;5.932575681199639916e+01;3.920420896362830088e-01;3.294821806227221117e+01;3.920283408492096222e-01;6.301270582167735057e+01;3.915099041907386113e-01;2.816764308190461108e+01;3.918899631876558431e-01;4.870633081538115761e+01
3.918472729695191004e-01;1.374290704214969594e+01;3.927026101610578968e-01;3.446567540291356835e+01;3.913944394809420468e-01;8.809466519398066353e+00;3.887978277449593012e-01;1.647157473933046745e+01;3.931962251141377651e-01;8.695998308370333518e+01;3.866246566942249663e-01;1.225085743281812967e+01;3.926784405679970558e-01;5.312327090585002054e+01;3.920301438072624212e-01;3.980929599409661535e+01;3.919069331740539508e-01;5.007257785838317687e+01;3.925219551324599654e-01;7.065935615678694148e+01;3.929325316622436226e-01;9.991039816484546066e+01;3.923871762628022286e-01;6.196926876143512430e+01;3.921128740620221653e-01;3.529517050845384318e+01;3.921152752421249166e-01;6.619986112820188850e+01;3.915936680789113833e-01;3.006576770406414312e+01;3.919737962681970056e-01;5.259985113126606393e+01
3.919173990242331151e-01;1.445149809550231979e+01;3.927657941986621992e-01;3.692104399663833902e+01;3.914698374154025884e-01;9.137933503299052518e+00;3.889185083899937001e-01;1.713408096478882925e+01;3.932756438020774681e-01;9.171062869350915037e+01;3.868013060788333402e-01;1.333834736271686516e+01;3.927504523411814441e-01;5.426262817758284029e+01;3.921243733928106434e-01;4.206473513336717929e+01;3.919920323059415956e-01;5.418300768889747587e+01;3.925994503536657243e-01;7.349467454771331631e+01;3.930062783783818126e-01;1.046131299873122487e+02;3.924621981444175733e-01;6.459840635508685125e+01;3.921836584877613219e-01;3.772673559933431875e+01;3.922022096350402665e-01;6.943342139750539843e+01;3.916774319670840998e-01;3.207025152759573672e+01;3.920576293487382236e-01;5.668277229050703170e+01
3.919875250789471854e-01;1.533296973253366957e+01;3.928289782362664462e-01;3.950417487766885927e+01;3.915452353498631299e-01;9.548234907211714528e+00;3.890391890350280990e-01;1.780971246492027404e+01;3.933550624900171711e-01;9.657017348945404933e+01;3.869779554634417140e-01;1.450899715269616763e+01;3.928224641143658324e-01;5.556730713066200877e+01;3.922186029783589212e-01;4.435466583632683779e+01;3.920771314378291850e-01;5.842402857167007824e+01;3.926769455748714832e-01;7.645171025240587426e+01;3.930800250945200025e-01;1.092991234842605479e+02;3.925372200260329181e-01;6.721877851013947236e+01;3.922544429135004784e-01;4.023385747890713304e+01;3.922891440279555608e-01;7.269796930783223843e+01;3.917611958552568163e-01;3.420202561347566217e+01;3.921414624292794415e-01;6.093751425753205808e+01
3.920576511336612002e-01;1.640084751145771591e+01;3.928921622738707486e-01;4.221602850299927212e+01;3.916206332843236715e-01;1.005123524071439789e+01;3.891598696800625534e-01;1.850322729724486592e+01;3.934344811779568740e-01;1.015257562619023588e+02;3.871546048480500324e-01;1.576177794638985574e+01;3.928944758875501653e-01;5.707719372863058283e+01;3.923128325639071989e-01;4.670592687847730673e+01;3.921622305697167743e-01;6.277659693726612034e+01;3.927544407960772976e-01;7.953724782956911099e+01;3.931537718106581369e-01;1.139529742854501677e+02;3.926122419076483183e-01;6.983808464464097199e+01;3.923252273392396350e-01;4.280815450310484493e+01;3.923760784208708552e-01;7.597677884725112563e+01;3.918449597434295884e-01;3.648416561342695985e+01;3.922252955098206040e-01;6.534312150955048537e+01
3.921277771883752705e-01;1.766659059990983849e+01;3.929553463114750511e-01;4.505901082715985950e+01;3.916960312187842130e-01;1.065817512609691420e+01;3.892805503250969523e-01;1.922064807179468460e+01;3.935138998658965770e-01;1.065603589826419437e+02;3.873312542326584063e-01;1.709478566635167951e+01;3.929664876607345536e-01;5.882953372551792626e+01;3.924070621494554212e-01;4.914967720753909219e+01;3.922473297016044191e-01;6.722011032138252062e+01;3.928319360172830566e-01;8.275493388845784182e+01;3.932275185267963269e-01;1.185596048008731742e+02;3.926872637892636630e-01;7.246590510349298597e+01;3.923960117649787915e-01;4.544216734138682767e+01;3.924630128137861496e-01;7.925234683218828025e+01;3.919287236316023049e-01;3.894077842399538980e+01;3.923091285903618219e-01;6.987541193478112689e+01
3.921979032430892853e-01;1.913915646740912280e+01;3.930185303490793536e-01;4.803689249661305638e+01;3.917714291532447546e-01;1.138047788176939079e+01;3.894012309701313512e-01;1.996909800958972880e+01;3.935933185538362800e-01;1.116523853714443817e+02;3.875079036172667801e-01;1.850513742077333390e+01;3.930384994339189419e-01;6.085766230347848449e+01;3.925012917350036989e-01;5.171962379549031397e+01;3.923324288334920085e-01;7.173270233705609655e+01;3.929094312384888155e-01;8.610491899059212528e+01;3.933012652429345168e-01;1.231045491245187264e+02;3.927622856708790078e-01;7.511348708073300884e+01;3.924667961907179481e-01;4.812960333371404431e+01;3.925499472067014994e-01;8.250699879989052477e+01;3.920124875197750214e-01;4.159572545925602327e+01;3.923929616709030399e-01;7.450719643068532605e+01
3.922680292978033556e-01;2.082464393334680963e+01;3.930817143866836560e-01;5.115460900040813641e+01;3.918468270877052961e-01;1.222954177910224871e+01;3.895219116151658056e-01;2.075656482372843925e+01;3.936727372417759829e-01;1.167754475166852188e+02;3.876845530018751540e-01;1.998887007939707416e+01;3.931105112071033303e-01;6.318983587652231648e+01;3.925955213205519767e-01;5.444996791196273733e+01;3.924175279653796533e-01;7.629160941644100546e+01;3.929869264596945744e-01;8.958362969186255498e+01;3.933750119590727068e-01;1.275742380874070250e+02;3.928373075524944080e-01;7.779352437224878258e+01;3.925375806164571046e-01;5.086558542940191785e+01;3.926368815996167938e-01;8.572353273204271318e+01;3.920962514079477934e-01;4.447124828982647671e+01;3.924767947514442024e-01;7.920857627468275552e+01
3.923381553525173704e-01;2.272604859518586551e+01;3.931448984242879030e-01;5.441795658201863262e+01;3.919222250221658377e-01;1.321653398441641336e+01;3.896425922602002045e-01;2.159160421493672288e+01;3.937521559297156859e-01;1.218984024446779273e+02;3.878612023864835279e-01;2.154085147293223201e+01;3.931825229802876631e-01;6.584820919075319523e+01;3.926897509061002545e-01;5.737319210703160621e+01;3.925026270972672426e-01;8.087359726908816526e+01;3.930644216809003888e-01;9.318368259937481923e+01;3.934487586752108967e-01;1.319562598869746921e+02;3.929123294341097528e-01;8.051992130660457292e+01;3.926083650421962612e-01;5.364690963320763473e+01;3.927238159925320882e-01;8.888585848189858041e+01;3.921800152961205099e-01;4.758656990346388937e+01;3.925606278319854203e-01;8.394732467298973688e+01
3.924082814072313852e-01;2.484315951463419836e+01;3.932080824618922055e-01;5.783320383626259797e+01;3.919976229566263792e-01;1.435220187442643081e+01;3.897632729052346034e-01;2.248299867331634871e+01;3.938315746176553889e-01;1.269856662114679011e+02;3.880378517710918462e-01;2.315471559069577978e+01;3.932545347534720515e-01;6.884799683735396059e+01;3.927839804916484767e-01;6.051783267955260470e+01;3.925877262291548320e-01;8.545542608439171772e+01;3.931419169021061477e-01;9.689394597424714561e+01;3.935225053913490867e-01;1.362395712460794357e+02;3.929873513157250975e-01;8.330752505933563157e+01;3.926791494679354177e-01;5.647230856302730473e+01;3.928107503854473825e-01;9.197958858057761233e+01;3.922637791842932264e-01;5.095654829884935566e+01;3.926444609125266383e-01;8.868935709823644231e+01
3.924784074619454555e-01;2.717261774385593398e+01;3.932712664994965079e-01;6.140664219599307216e+01;3.920730208910869763e-01;1.564671543556848832e+01;3.898839535502690579e-01;2.343939012680106870e+01;3.939109933055950918e-01;1.319978159646832410e+02;3.882145011557002201e-01;2.482283325368796767e+01;3.933265465266564398e-01;7.219685299542497603e+01;3.928782100771967545e-01;6.390639690711203258e+01;3.926728253610424768e-01;9.001432612314165738e+01;3.932194121233119066e-01;1.006997477356269712e+02;3.935962521074872766e-01;1.404146360920059067e+02;3.930623731973404977e-01;8.617180728476040485e+01;3.927499338936745743e-01;5.934271120966982238e+01;3.928976847783627324e-01;9.499253776988557263e+01;3.923475430724659985e-01;5.459045844861417152e+01;3.927282939930678007e-01;9.339929197716115539e+01
3.925485335166594703e-01;2.970814630394313838e+01;3.933344505371008104e-01;6.514409998113411859e+01;3.921484188255475178e-01;1.710955109735821367e+01;3.900046341953034568e-01;2.446890662375750125e+01;3.939904119935347948e-01;1.368924717136883373e+02;3.883911505403085940e-01;2.653632892869175564e+01;3.933985582998408281e-01;7.589449650143662041e+01;3.929724396627450322e-01;6.755358813469671020e+01;3.927579244929300661e-01;9.452845067860015149e+01;3.932969073445177211e-01;1.045832219799759741e+02;3.936699988236254666e-01;1.444734731766565403e+02;3.931373950789558425e-01;8.912847625775074789e+01;3.928207183194137309e-01;6.226148119883405485e+01;3.929846191712780268e-01;9.791509423893370467e+01;3.924313069606387150e-01;5.849097397355818373e+01;3.928121270736090187e-01;9.804109898024155711e+01
3.926186595713735406e-01;3.244094836223345624e+01;3.933976345747050574e-01;6.905044456071142633e+01;3.922238167600080594e-01;1.874942303480402828e+01;3.901253148403379112e-01;2.557880362922535866e+01;3.940698306814744978e-01;1.416254306157977965e+02;3.885677999249169678e-01;2.828515258414742206e+01;3.934705700730251610e-01;7.993260009163866187e+01;3.930666692482932545e-01;7.146499260759071603e+01;3.928430236248177110e-01;9.897727234307309629e+01;3.933744025657234800e-01;1.085237795968049852e+02;3.937437455397636565e-01;1.484096005237966551e+02;3.932124169605711872e-01;9.219300471294542376e+01;3.928915027451528874e-01;6.523460880113546523e+01;3.930715535641933212e-01;1.007404347905792434e+02;3.925150708488114315e-01;6.265341142358965953e+01;3.928959601541502367e-01;1.025788267341514057e+02
3.926887856260875553e-01;3.536025662609225151e+01;3.934608186123093598e-01;7.312909584047268652e+01;3.922992146944686009e-01;2.057426321710411798e+01;3.902459954853723101e-01;2.677513968885941154e+01;3.941492493694142007e-01;1.461520088214118118e+02;3.887444493095253417e-01;3.005821280081686453e+01;3.935425818462095493e-01;8.429495288155148103e+01;3.931608988338415323e-01;7.563635812947129011e+01;3.929281227567053003e-01;1.033418915655879999e+02;3.934518977869292389e-01;1.124986825162376078e+02;3.938174922559018465e-01;1.522178725250848572e+02;3.932874388421865874e-01;9.538006603467721334e+01;3.929622871708920440e-01;6.827082662117457801e+01;3.931584879571086155e-01;1.034645682729340734e+02;3.925988347369842035e-01;6.706528824494100149e+01;3.929797932346913991e-01;1.069773955170457640e+02
3.927589116808016256e-01;3.845400358331892932e+01;3.935240026499136623e-01;7.738157218703183560e+01;3.923746126289291425e-01;2.259124679585369222e+01;3.903666761304067090e-01;2.806250428406919895e+01;3.942286680573539037e-01;1.504285306161776816e+02;3.889210986941337156e-01;3.184357384808024705e+01;3.936145936193939376e-01;8.895789400646681599e+01;3.932551284193898100e-01;8.005355593902844191e+01;3.930132218885929452e-01;1.076052335780513971e+02;3.935293930081350533e-01;1.164836958475260786e+02;3.938912389720400364e-01;1.558942142073360060e+02;3.933624607238019322e-01;9.870288168220457692e+01;3.930330715966312005e-01;7.138161620543125707e+01;3.932454223500239099e-01;1.060862054706003192e+02;3.926825986251569200e-01;7.170623080800790206e+01;3.930636263152326171e-01;1.112034338430796652e+02
3.928290377355156404e-01;4.170957044072286379e+01;3.935871866875179648e-01;8.180708748576734024e+01;3.924500105633896840e-01;2.480685526182832135e+01;3.904873567754411634e-01;2.944381283254725190e+01;3.943080867452936067e-01;1.544138928526873826e+02;3.890977480787420340e-01;3.362871530877866633e+01;3.936866053925783260e-01;9.389100324580660129e+01;3.933493580049380878e-01;8.469326500700681493e+01;3.930983210204805345e-01;1.117521202913653724e+02;3.936068882293408122e-01;1.204537879431777867e+02;3.939649856881782264e-01;1.594352658813423318e+02;3.934374826054172769e-01;1.021724946733121584e+02;3.931038560223703571e-01;7.458107340510642302e+01;3.933323567429392598e-01;1.086064679120739243e+02;3.927663625133296366e-01;7.654825184643351577e+01;3.931474593957738350e-01;1.152261313530594151e+02
3.928991637902297107e-01;4.511456364959285992e+01;3.936503707251222117e-01;8.640221566811720777e+01;3.925254084978502256e-01;2.722696647485283350e+01;3.906080374204755623e-01;3.092018017910397276e+01;3.943875054332333097e-01;1.580711252962433093e+02;3.892743974633504078e-01;3.540084834508913758e+01;3.937586171657626588e-01;9.905802201969166276e+01;3.934435875904863100e-01;8.952435553376673738e+01;3.931834201523681238e-01;1.157692166015705197e+02;3.936843834505465711e-01;1.243838455206372373e+02;3.940387324043163608e-01;1.628379592857526177e+02;3.935125044870326771e-01;1.057969963079781763e+02;3.931746404481095136e-01;7.788560457532192061e+01;3.934192911358545541e-01;1.110284612795387886e+02;3.928501264015024086e-01;8.155639798746936719e+01;3.932312924763149975e-01;1.190180747351040651e+02
3.929692898449437255e-01;4.865756277366678262e+01;3.937135547627265142e-01;9.116063694311738175e+01;3.926008064323107671e-01;2.985695835238420415e+01;3.907287180655099612e-01;3.249087978365018614e+01;3.944669241211730126e-01;1.613688650020812645e+02;3.894510468479587817e-01;3.714727816787383574e+01;3.938306289389470471e-01;1.044179662057391482e+02;3.935378171760345878e-01;9.450988091061745422e+01;3.932685192842557687e-01;1.196448641947953035e+02;3.937618786717523300e-01;1.282493696350141477e+02;3.941124791204545508e-01;1.660990527659490681e+02;3.935875263686480219e-01;1.095807447203783056e+02;3.932454248738486702e-01;8.131343359209635935e+01;3.935062255287698485e-01;1.133567499522963402e+02;3.929338902896751251e-01;8.668974851941605664e+01;3.933151255568562155e-01;1.225560291509520852e+02
3.930394158996577403e-01;5.232878285620398628e+01;3.937767388003308167e-01;9.607297813801035602e+01;3.926762043667713642e-01;3.270181170605897591e+01;3.908493987105444156e-01;3.415339135490237510e+01;3.945463428091127156e-01;1.642826653183822714e+02;3.896276962325671556e-01;3.885579806131219982e+01;3.939026407121314355e-01;1.099263817260458751e+02;3.936320467615828655e-01;9.960952145530536939e+01;3.933536184161433580e-01;1.233688286953640301e+02;3.938393738929581445e-01;1.320271187156077133e+02;3.941862258365927407e-01;1.692146574285838767e+02;3.936625482502633666e-01;1.135236229912417514e+02;3.933162092995878822e-01;8.488391085580317963e+01;3.935931599216851429e-01;1.155967765668467706e+02;3.930176541778478416e-01;9.190272704735301090e+01;3.933989586373974334e-01;1.258216254390070503e+02
3.931095419543718106e-01;5.612059867438261307e+01;3.938399228379351191e-01;1.011267577976941823e+02;3.927516023012319057e-01;3.576619734335174883e+01;3.909700793555788145e-01;3.590353509780629082e+01;3.946257614970524186e-01;1.667960673412295307e+02;3.898043456171755294e-01;4.051509678770366918e+01;3.939746524853158238e-01;1.155366857637530558e+02;3.937262763471310878e-01;1.047822663881168381e+02;3.934387175480310028e-01;1.269319961841724904e+02;3.939168691141639034e-01;1.356956671739386877e+02;3.942599725527309307e-01;1.721797882287849859e+02;3.937375701318787669e-01;1.176203903176828049e+02;3.933869937253270388e-01;8.861662920497113305e+01;3.936800943146004927e-01;1.177542736071729905e+02;3.931014180660206137e-01;9.714666924481142019e+01;3.934827917179385959e-01;1.288019136841334671e+02
3.931796680090858254e-01;6.002788716650086087e+01;3.939031068755393661e-01;1.063064446482716932e+02;3.928270002356924473e-01;3.905453294376336260e+01;3.910907600006132134e-01;3.773568622426717667e+01;3.947051801849921215e-01;1.689013730880089668e+02;3.899809950017838478e-01;4.211515868915554961e+01;3.940466642585001567e-01;1.212015316365149147e+02;3.938205059326793656e-01;1.099890803265555803e+02;3.935238166799185922e-01;1.303260613027793795e+02;3.939943643353696623e-01;1.392358522811991861e+02;3.943337192688691206e-01;1.749879734356460972e+02;3.938125920134941116e-01;1.218601813081779852e+02;3.934577781510661953e-01;9.253036697479096517e+01;3.937670287075157871e-01;1.198347126899262065e+02;3.931851819541933302e-01;1.023715736042528448e+02;3.935666247984798138e-01;1.314897468864856478e+02
3.932497940637998957e-01;6.404815724196917870e+01;3.939662909131436686e-01;1.115936352399950806e+02;3.929023981701529888e-01;4.257099621616793428e+01;3.912114406456476678e-01;3.964305909477381107e+01;3.947845988729318245e-01;1.706000744991254692e+02;3.901576443863922217e-01;4.364763458405128915e+01;3.941186760316845450e-01;1.268741343975080582e+02;3.939147355182276433e-01;1.151952835743308583e+02;3.936089158118062370e-01;1.335432503954245078e+02;3.940718595565754767e-01;1.426310879956314182e+02;3.944074659850073106e-01;1.776309529600101200e+02;3.938876138951094563e-01;1.262262054008696879e+02;3.935285625768053519e-01;9.664189408456411456e+01;3.938539631004310815e-01;1.218428316232297561e+02;3.932689458423660467e-01;1.075279490218515690e+02;3.936504578790210318e-01;1.338839645010749280e+02
3.933199201185139104e-01;6.818145206932261715e+01;3.940294749507479710e-01;1.169673526054210413e+02;3.929777961046135304e-01;4.631948234115596819e+01;3.913321212906820667e-01;4.161804648200985213e+01;3.948640175608715275e-01;1.719029096330022526e+02;3.903342937710005955e-01;4.510616180233954253e+01;3.941906878048689333e-01;1.325094974293463679e+02;3.940089651037759211e-01;1.203723861664261960e+02;3.936940149436938263e-01;1.365761190832696172e+02;3.941493547777812356e-01;1.458675319578375138e+02;3.944812127011455005e-01;1.800984908959177062e+02;3.939626357767248566e-01;1.306956906529141236e+02;3.935993470025445085e-01;1.009646917218697695e+02;3.939408974933463758e-01;1.237822702038433107e+02;3.933527097305388187e-01;1.125686642492154874e+02;3.937342909595622498e-01;1.359893543777106686e+02
3.933900461732279807e-01;7.243002638420838935e+01;3.940926589883522735e-01;1.224044622936554703e+02;3.930531940390740719e-01;5.030349568235666169e+01;3.914528019357164657e-01;4.365259614560732615e+01;3.949434362488112304e-01;1.728295359906682336e+02;3.905109431556089694e-01;4.648661347312611980e+01;3.942626995780533217e-01;1.380654875177338852e+02;3.941031946893241433e-01;1.254991556345883481e+02;3.937791140755814157e-01;1.394174546549791955e+02;3.942268499989869945e-01;1.489341005879822148e+02;3.945549594172836905e-01;1.823783207695216220e+02;3.940376576583402013e-01;1.352401040764226252e+02;3.936701314282836650e-01;1.055076486329284648e+02;3.940278318862617257e-01;1.256553341587202084e+02;3.934364736187115352e-01;1.174507005585955994e+02;3.938181240401034122e-01;1.378163826750252099e+02
3.934601722279419955e-01;7.679781877183124550e+01;3.941558430259565204e-01;1.278801951094195459e+02;3.931285919735346135e-01;5.452596829027547187e+01;3.915734825807509201e-01;4.573860435025974880e+01;3.950228549367509334e-01;1.734078296766786309e+02;3.906875925402173433e-01;4.778726040099423500e+01;3.943347113512376545e-01;1.435037166002040578e+02;3.941974242748724211e-01;1.305617659972537012e+02;3.938642132074690605e-01;1.420603006961518417e+02;3.943043452201927535e-01;1.518223366087684667e+02;3.946287061334218804e-01;1.844562339696493609e+02;3.941126795399555460e-01;1.398256650273853836e+02;3.937409158540228216e-01;1.102738061026791314e+02;3.941147662791770201e-01;1.274628939504674179e+02;3.935202375068842517e-01;1.221367109776858513e+02;3.939019571206446302e-01;1.393806939909689220e+02
3.935302982826560103e-01;8.128975463600833962e+01;3.942190270635608229e-01;1.333687575693675456e+02;3.932039899079951550e-01;5.898900096397260029e+01;3.916941632257853190e-01;4.786830431632949967e+01;3.951022736246906364e-01;1.736728370119239173e+02;3.908642419248257172e-01;4.900883334897037713e+01;3.944067231244220428e-01;1.487902016743243507e+02;3.942916538604206989e-01;1.355529652539885603e+02;3.939493123393566498e-01;1.444981060099583772e+02;3.943818404413985679e-01;1.545261427755766874e+02;3.947024528495600704e-01;1.863163132750902378e+02;3.941877014215708908e-01;1.444141499199375289e+02;3.938117002797619781e-01;1.152592285370819951e+02;3.942017006720923145e-01;1.292044127363165558e+02;3.936040013950569683e-01;1.265962973735594943e+02;3.939857902011858481e-01;1.407023974011914902e+02
3.936004243373700806e-01;8.591092819775128930e+01;3.942822111011651254e-01;1.388440021227621344e+02;3.932793878424557521e-01;6.369352673387895436e+01;3.918148438708197179e-01;5.003462701963633918e+01;3.951816923126303394e-01;1.736654213246040968e+02;3.910408913094340355e-01;5.015447898183778364e+01;3.944787348976064312e-01;1.538957890411390679e+02;3.943858834459689211e-01;1.404703022173916906e+02;3.940344114712442947e-01;1.467249839893093792e+02;3.944593356626043268e-01;1.570414044502195736e+02;3.947761995656982603e-01;1.879413049190462175e+02;3.942627233031862910e-01;1.489639670010404586e+02;3.938824847055011347e-01;1.204520765877035728e+02;3.942886350650076088e-01;1.308780868766797028e+02;3.936877652832297403e-01;1.308069303083704256e+02;3.940696232817270106e-01;1.418051673658324887e+02
3.936705503920840954e-01;9.066572021779244039e+01;3.943453951387694278e-01;1.442801205392931649e+02;3.933547857769162936e-01;6.863890167860792246e+01;3.919355245158541723e-01;5.223151238474873992e+01;3.952611110005700423e-01;1.734306612006708974e+02;3.912175406940424094e-01;5.122960872783200159e+01;3.945507466707908195e-01;1.587963438400404641e+02;3.944801130315171989e-01;1.453135600449016067e+02;3.941195106031318840e-01;1.487360541684353166e+02;3.945368308838100857e-01;1.593655312265738644e+02;3.948499462818364503e-01;1.893131148124334970e+02;3.943377451848016357e-01;1.534314604825223114e+02;3.939532691312402912e-01;1.258319547859204306e+02;3.943755694579229587e-01;1.324810740567860421e+02;3.937715291714024568e-01;1.347544553286974747e+02;3.941534563622682286e-01;1.427152005556311849e+02
3.937406764467981657e-01;9.555691150681626311e+01;3.944085791763736748e-01;1.496523167493351991e+02;3.934301837113768352e-01;7.382243395218598891e+01;3.920562051608885712e-01;5.445415082626854542e+01;3.953405296885097453e-01;1.730160669331258987e+02;3.913941900786507833e-01;5.224164595804564470e+01;3.946227584439751523e-01;1.634727194121032312e+02;3.945743426170654766e-01;1.500816413913876772e+02;3.942046097350195288e-01;1.505278265188011915e+02;3.946143261050159001e-01;1.614969534715723114e+02;3.949236929979745847e-01;1.904134078601591966e+02;3.944127670664169805e-01;1.577723854398774961e+02;3.940240535569794478e-01;1.313695958399191568e+02;3.944625038508382531e-01;1.340097789700097621e+02;3.938552930595751733e-01;1.384331521669675169e+02;3.942372894428094465e-01;1.434600796059538084e+02
3.938108025015121805e-01;1.005848505053738506e+02;3.944717632139779773e-01;1.549374111181393516e+02;3.935055816458373767e-01;7.923886854722150019e+01;3.921768858059229701e-01;5.669913829939169858e+01;3.954199483764494483e-01;1.724696889642999338e+02;3.915708394632591571e-01;5.319968272331489345e+01;3.946947702171595407e-01;1.679105322968513292e+02;3.946685722026137544e-01;1.547692270144143549e+02;3.942897088669071182e-01;1.520985825539898144e+02;3.946918213262216590e-01;1.634346128593583671e+02;3.949974397141127747e-01;1.912242840965108996e+02;3.944877889480323807e-01;1.619434799494765116e+02;3.940948379827186043e-01;1.370269295750380252e+02;3.945494382437535474e-01;1.354601648464290804e+02;3.939390569477479453e-01;1.418453388842869458e+02;3.943211225233506090e-01;1.440676018030732735e+02
3.938809285562262508e-01;1.057467266661000167e+02;3.945349472515822797e-01;1.601143278134476873e+02;3.935809795802979183e-01;8.487985220907351902e+01;3.922975664509574245e-01;5.896453245257991682e+01;3.954993670643891512e-01;1.718381956932194896e+02;3.917474888478675310e-01;5.411406242216791895e+01;3.947667819903439290e-01;1.720997768192498256e+02;3.947628017881619766e-01;1.593635759852137141e+02;3.943748079987947075e-01;1.534487062599597209e+02;3.947693165474274180e-01;1.651774863914791354e+02;3.950711864302509646e-01;1.917290018431966985e+02;3.945628108296477254e-01;1.659040502037628357e+02;3.941656224084577609e-01;1.427575667150291849e+02;3.946363726366688418e-01;1.368280607037933123e+02;3.940228208359206619e-01;1.450005397065850730e+02;3.944049556038918269e-01;1.445646341067126173e+02
3.939510546109402656e-01;1.110359909376835930e+02;3.945981312891865822e-01;1.651644214342474015e+02;3.936563775147584598e-01;9.073340939334211441e+01;3.924182470959918234e-01;6.124980296091057141e+01;3.955787857523288542e-01;1.711649982583635676e+02;3.919241382324758494e-01;5.499590886021999125e+01;3.948387937635283174e-01;1.760343178503761692e+02;3.948570313737102544e-01;1.638418444903379907e+02;3.944599071306823523e-01;1.545809223523230571e+02;3.948468117686331769e-01;1.667241808651490089e+02;3.951449331463891546e-01;1.919127163188344696e+02;3.946378327112630702e-01;1.696174788326624707e+02;3.942364068341969174e-01;1.485077072482874314e+02;3.947233070295841362e-01;1.381094384960120749e+02;3.941065847240933784e-01;1.479142615396155804e+02;3.944887886844330449e-01;1.449760553334517681e+02
3.940211806656543359e-01;1.164419516083707720e+02;3.946613153267908292e-01;1.700716087438169950e+02;3.937317754492190014e-01;9.678346542590465162e+01;3.925389277410262223e-01;6.355567538674646499e+01;3.956582044402685572e-01;1.704884971107808269e+02;3.921007876170842232e-01;5.585662495055834853e+01;3.949108055367126502e-01;1.797113014433728893e+02;3.949512609592585322e-01;1.681692686665616066e+02;3.945450062625699417e-01;1.555004087522736995e+02;3.949243069898389913e-01;1.680726293692952709e+02;3.952186798625273445e-01;1.917632020326873317e+02;3.947128545928784704e-01;1.730525670630153741e+02;3.943071912599360740e-01;1.542174610545668543e+02;3.948102414224994861e-01;1.393006405223719071e+02;3.941903486122661504e-01;1.506064482555972575e+02;3.945726217649742074e-01;1.453238416711671732e+02
3.940913067203683506e-01;1.219495596155250325e+02;3.947244993643951316e-01;1.748222858977147780e+02;3.938071733836795429e-01;1.030094562307655792e+02;3.926596083860606767e-01;6.588387460004328489e+01;3.957376231282082601e-01;1.698405197833936882e+02;3.922774370016925971e-01;5.670738564944548443e+01;3.949828173098970385e-01;1.831305210710526126e+02;3.950454905448067544e-01;1.722984866246291062e+02;3.946301053944575865e-01;1.562147632233954653e+02;3.950018022110447502e-01;1.692199134967710563e+02;3.952924265786655345e-01;1.912715287002669129e+02;3.947878764744938151e-01;1.761846279660219921e+02;3.943779756856752305e-01;1.598225458882524777e+02;3.948971758154147804e-01;1.403985445982859233e+02;3.942741125004388669e-01;1.530997023218563697e+02;3.946564548455154253e-01;1.456263431716908769e+02
3.941614327750823654e-01;1.275393837043327068e+02;3.947876834019994341e-01;1.794050299973894482e+02;3.938825713181400845e-01;1.093860643603417628e+02;3.927802890310950756e-01;6.823678045707637807e+01;3.958170418161479631e-01;1.692450117083588736e+02;3.924540863863009710e-01;5.755864958290329270e+01;3.950548290830814269e-01;1.862937728511064677e+02;3.951397201303550322e-01;1.761701718784539707e+02;3.947152045263451758e-01;1.567338191446292797e+02;3.950792974322505091e-01;1.701622251345740438e+02;3.953661732948037244e-01;1.904326630661330739e+02;3.948628983561091599e-01;1.789962607303943685e+02;3.944487601114143871e-01;1.652563058254647217e+02;3.949841102083300748e-01;1.414006616470515212e+02;3.943578763886115834e-01;1.554173789054528925e+02;3.947402879260566433e-01;1.458977869791396529e+02
3.942315588297964357e-01;1.331877638996344047e+02;3.948508674396037366e-01;1.838101045233753723e+02;3.939579692526006816e-01;1.158831180261982894e+02;3.929009696761295301e-01;7.061701460545069153e+01;3.958964605040876661e-01;1.687170326902937063e+02;3.926307357709093449e-01;5.841971225966194936e+01;3.951268408562658152e-01;1.892042273587506713e+02;3.952339497159033099e-01;1.797150247635861433e+02;3.948003036582328207e-01;1.570693205356947715e+02;3.951567926534563235e-01;1.708949706959685386e+02;3.954399200109419144e-01;1.892459726045072728e+02;3.949379202377245601e-01;1.814777540437417258e+02;3.945195445371535437e-01;1.704519729516653683e+02;3.950710446012453692e-01;1.423051667606895876e+02;3.944416402767843555e-01;1.575816672353579975e+02;3.948241210065978057e-01;1.461480285629565401e+02
3.943016848845104505e-01;1.388671226922055268e+02;3.949140514772080390e-01;1.880288091185313135e+02;3.940333671870612231e-01;1.224656831429563226e+02;3.930216503211639290e-01;7.302698247586526747e+01;3.959758791920273691e-01;1.682621010954512712e+02;3.928073851555176632e-01;5.929832093544197136e+01;3.951988526294502035e-01;1.918658393580701045e+02;3.953281793014515877e-01;1.828570328487026586e+02;3.948854027901204100e-01;1.572344798884097656e+02;3.952342878746620825e-01;1.714130093795825474e+02;3.955136667270801043e-01;1.877156112711058427e+02;3.950129421193399049e-01;1.836270891966243539e+02;3.945903289628927002e-01;1.753450774127312854e+02;3.951579789941607190e-01;1.431108698360458220e+02;3.945254041649570720e-01;1.596117770513401126e+02;3.949079540871390237e-01;1.463825561233005033e+02
3.943718109392245208e-01;1.445464077360380202e+02;3.949772355148122860e-01;1.920527329617752628e+02;3.941087651215217647e-01;1.290943682323391215e+02;3.931423309661983279e-01;7.546839830060713439e+01;3.960552978799670720e-01;1.678759162490972301e+02;3.929840345401260371e-01;6.020036731426150567e+01;3.952708644026345364e-01;1.942828108971825998e+02;3.954224088869998099e-01;1.855177799343069012e+02;3.949705019220079993e-01;1.572434525844660982e+02;3.953117830958678414e-01;1.717110064187726834e+02;3.955874134432182943e-01;1.858507719951585955e+02;3.950879640009552496e-01;1.854495389652169592e+02;3.946611133886318568e-01;1.798758969410713462e+02;3.952449133870760134e-01;1.438171353388674731e+02;3.946091680531297885e-01;1.615223440725170860e+02;3.949917871676802417e-01;1.466027367588566221e+02
3.944419369939385356e-01;1.501916378034273407e+02;3.950404195524165885e-01;1.958729852938624845e+02;3.941841630559823062e-01;1.357258489988703616e+02;3.932630116112327823e-01;7.794182301440960714e+01;3.961347165679067750e-01;1.675444771175767471e+02;3.931606839247344110e-01;6.112966961746475647e+01;3.953428761758189247e-01;1.964591183528716840e+02;3.955166384725480877e-01;1.876214699006637545e+02;3.950556010538956442e-01;1.571107676874573826e+02;3.953892783170736558e-01;1.717838732168862634e+02;3.956611601593564842e-01;1.836657951652657346e+02;3.951629858825706498e-01;1.869568848861725598e+02;3.947318978143710133e-01;1.839918275063605506e+02;3.953318477799913078e-01;1.444237625835543781e+02;3.946929319413025605e-01;1.633221575858291885e+02;3.950756202482214041e-01;1.468062771414263068e+02
3.945120630486526059e-01;1.557665248586309303e+02;3.951036035900208909e-01;1.994794845628901498e+02;3.942595609904428477e-01;1.423136045053458645e+02;3.933836922562671812e-01;8.044624491876110994e+01;3.962141352558464780e-01;1.672446021697349181e+02;3.933373333093427848e-01;6.208785042540572618e+01;3.954148879490033131e-01;1.983981105218682899e+02;3.956108680580963655e-01;1.891002485534197319e+02;3.951407001857832335e-01;1.568507562838916272e+02;3.954667735382794147e-01;1.716272595192966719e+02;3.957349068754946741e-01;1.811801267738455579e+02;3.952380077641859946e-01;1.881663012290787833e+02;3.948026822401101699e-01;1.876495526605491762e+02;3.954187821729066021e-01;1.449308383768760109e+02;3.947766958294752770e-01;1.650132958546352882e+02;3.951594533287626221e-01;1.469878575179258178e+02
3.945821891033666207e-01;1.612331485909836033e+02;3.951667876276251934e-01;2.028603877902137640e+02;3.943349589249033893e-01;1.488088414821709193e+02;3.935043729013015801e-01;8.297873095095151541e+01;3.962935539437861809e-01;1.669448414048791278e+02;3.935139826939511587e-01;6.307431141854967649e+01;3.954868997221877014e-01;2.001021827572670873e+02;3.957050976436445877e-01;1.898993627549906478e+02;3.952257993176708784e-01;1.564770155447850755e+02;3.955442687594851736e-01;1.712380589141183407e+02;3.958086535916328641e-01;1.784181240134484767e+02;3.953130296458013393e-01;1.890989767855921002e+02;3.948734666658493264e-01;1.908168911705143103e+02;3.955057165658218965e-01;1.453385733573072400e+02;3.948604597176479936e-01;1.665907318189582043e+02;3.952432864093038400e-01;1.471398869384636328e+02
3.946523151580806910e-01;1.665526645368060485e+02;3.952299716652294403e-01;2.060017335711775672e+02;3.944103568593639308e-01;1.551615689033701244e+02;3.936250535463360345e-01;8.553417238503169528e+01;3.963729726317258839e-01;1.666067569695865700e+02;3.936906320785594771e-01;6.408630102951990182e+01;3.955589114953720342e-01;2.015725311592208300e+02;3.957993272291928655e-01;1.899816964722757859e+02;3.953108984495584677e-01;1.560019400768707953e+02;3.956217639806909325e-01;1.706148882796393309e+02;3.958824003077709985e-01;1.754087099139848362e+02;3.953880515274167395e-01;1.897785636626648511e+02;3.949442510915884830e-01;1.934742112080567153e+02;3.955926509587372464e-01;1.456471323287920256e+02;3.949442236058207656e-01;1.680424436157400692e+02;3.953271194898450025e-01;1.472533205692206764e+02
3.947224412127947057e-01;1.716860318664680278e+02;3.952931557028337428e-01;2.088873559886175997e+02;3.944857547938244724e-01;1.613217730385885318e+02;3.937457341913704334e-01;8.810514305803343404e+01;3.964523913196655869e-01;1.661865337373153579e+02;3.938672814631678509e-01;6.511906636200046705e+01;3.956309232685564226e-01;2.028089904495478493e+02;3.958935568147411432e-01;1.893312682702396614e+02;3.953959975814461125e-01;1.554363431339563988e+02;3.956992592018967470e-01;1.697585043118556314e+02;3.959561470239091885e-01;1.721848820980923449e+02;3.954630734090320843e-01;1.902295540419023041e+02;3.950150355173276395e-01;1.956153149872734502e+02;3.956795853516525407e-01;1.458564677666921625e+02;3.950279874939934821e-01;1.693500332707564837e+02;3.954109525703862205e-01;1.473184773926611513e+02
3.947925672675087205e-01;1.765947509651178109e+02;3.953563397404380453e-01;2.114991039058379556e+02;3.945611527282850695e-01;1.672406350177943466e+02;3.938664148364048323e-01;9.068188116143966226e+01;3.965318100076052898e-01;1.656368660434709454e+02;3.940439308477762248e-01;6.616607680004675274e+01;3.957029350417408109e-01;2.038099587828388621e+02;3.959877864002894210e-01;1.879553599917565805e+02;3.954810967133337019e-01;1.547891802810931665e+02;3.957767544231025059e-01;1.686721256785529306e+02;3.960298937400473784e-01;1.687830840008726625e+02;3.955380952906474290e-01;1.904756902751990140e+02;3.950858199430667961e-01;1.972477202384504551e+02;3.957665197445678351e-01;1.459661647782726277e+02;3.951117513821661986e-01;1.704898243168317720e+02;3.954947856509274384e-01;1.473257987871070611e+02
3.948626933222227908e-01;1.812416032899376717e+02;3.954195237780423478e-01;2.138173726764408116e+02;3.946365506627456110e-01;1.728717294124911348e+02;3.939870954814392867e-01;9.325239777737075997e+01;3.966112286955449928e-01;1.649090520295219733e+02;3.942205802323845987e-01;6.721930373875616738e+01;3.957749468149251992e-01;2.045724117872313457e+02;3.960820159858376432e-01;1.858850635370084206e+02;3.955661958452212912e-01;1.540673785563197100e+02;3.958542496443082648e-01;1.673616371013492596e+02;3.961036404561855684e-01;1.652424500804550576e+02;3.956131171722628292e-01;1.905385102507021884e+02;3.951566043688059526e-01;1.983922937653252347e+02;3.958534541374831295e-01;1.459753052778014535e+02;3.951955152703389706e-01;1.714343771506954397e+02;3.955786187314686009e-01;1.472664952979725683e+02
3.949328193769368056e-01;1.855913862135260217e+02;3.954827078156465947e-01;2.158219258757427497e+02;3.947119485972061526e-01;1.781721438205696302e+02;3.941077761264736856e-01;9.580270725198209902e+01;3.966906473834846958e-01;1.639552135642622375e+02;3.943972296169929725e-01;6.826953897033490648e+01;3.958469585881095321e-01;2.050920061459136434e+02;3.961762455713859210e-01;1.831741702547865316e+02;3.956512949771089360e-01;1.532757662523005706e+02;3.959317448655140792e-01;1.658356610036326231e+02;3.961773871723237583e-01;1.616039397823842592e+02;3.956881390538781740e-01;1.904361188671833531e+02;3.952273887945451092e-01;1.990822264962003487e+02;3.959403885303984794e-01;1.458823589523968565e+02;3.952792791585116872e-01;1.721543318727628673e+02;3.956624518120098188e-01;1.471330398646250899e+02
3.950029454316508759e-01;1.896116336555834607e+02;3.955458918532508972e-01;2.174929561085276646e+02;3.947873465316666941e-01;1.831034657496881266e+02;3.942284567715080845e-01;9.831716678196282544e+01;3.967700660714243988e-01;1.627305484915929981e+02;3.945738790016013464e-01;6.930673354191476676e+01;3.959189703612939204e-01;2.053632698266492582e+02;3.962704751569341988e-01;1.798964719964124583e+02;3.957363941089965254e-01;1.524170929613320595e+02;3.960092400867198381e-01;1.641054923974112683e+02;3.962511338884619483e-01;1.579093784384236585e+02;3.957631609354935187e-01;1.901822585506980374e+02;3.952981732202842657e-01;1.993613772875784775e+02;3.960273229233137737e-01;1.456851085534839854e+02;3.953630430466844037e-01;1.726204643631722888e+02;3.957462848925510368e-01;1.469194799914001521e+02
3.950730714863648907e-01;1.932733096709491178e+02;3.956090758908551996e-01;2.188123091168545500e+02;3.948627444661272357e-01;1.876325934856680817e+02;3.943491374165425389e-01;1.007789058045666195e+02;3.968494847593641017e-01;1.611955141357564116e+02;3.947505283862096648e-01;7.032033936516060635e+01;3.959909821344783087e-01;2.053798717357880719e+02;3.963647047424824210e-01;1.761416803365855230e+02;3.958214932408841702e-01;1.514921268356563644e+02;3.960867353079255970e-01;1.621849025044141399e+02;3.963248806046001382e-01;1.542004269495200219e+02;3.958381828171089190e-01;1.897857284927186754e+02;3.953689576460234778e-01;1.992820521050996661e+02;3.961142573162290681e-01;1.453806168463779329e+02;3.954468069348571757e-01;1.728058244239002477e+02;3.958301179730921993e-01;1.466215576893839625e+02
3.951431975410789610e-01;1.965514575464302141e+02;3.956722599284595021e-01;2.197647767818184832e+02;3.949381424005877772e-01;1.917323409156856258e+02;3.944698180615769378e-01;1.031703204035129176e+02;3.969289034473037492e-01;1.593178377077685184e+02;3.949271777708180386e-01;7.129963741941466537e+01;3.960629939076626971e-01;2.051349585036280700e+02;3.964589343280306988e-01;1.720102877148976290e+02;3.959065923727717595e-01;1.504998159602694443e+02;3.961642305291313559e-01;1.600898253724730580e+02;3.963986273207383282e-01;1.505175060061727379e+02;3.959132046987242637e-01;1.892501756243513000e+02;3.954397420717626344e-01;1.989023234734791856e+02;3.962011917091443625e-01;1.449652418489029913e+02;3.955305708230298922e-01;1.726878165288452749e+02;3.959139510536334172e-01;1.462366430955358680e+02
3.952133235957929758e-01;1.994257823172988537e+02;3.957354439660637491e-01;2.203393540552631009e+02;3.950135403350483188e-01;1.953818209703247533e+02;3.945904987066113367e-01;1.054736043244535182e+02;3.970083221352434522e-01;1.570742514791692486e+02;3.951038271554264125e-01;7.223403888340571655e+01;3.961350056808470299e-01;2.046215409285756834e+02;3.965531639135789765e-01;1.676077804034858048e+02;3.959916915046594044e-01;1.494375027302479850e+02;3.962417257503371704e-01;1.578379487660120333e+02;3.964723740368765181e-01;1.468987046085843531e+02;3.959882265803396084e-01;1.885742525156509828e+02;3.955105264975017909e-01;1.982830293559872246e+02;3.962881261020597123e-01;1.444347054966206372e+02;3.956143347112026087e-01;1.722500850216924846e+02;3.959977841341746352e-01;1.457635040263812130e+02
3.952834496505070461e-01;2.018811409627067235e+02;3.957986280036680515e-01;2.205303534499192040e+02;3.950889382695088603e-01;1.985666068844234076e+02;3.947111793516457912e-01;1.076712865374880295e+02;3.970877408231831551e-01;1.544518589893981471e+02;3.952804765400347864e-01;7.311334871626607423e+01;3.962070174540314182e-01;2.038329080886471445e+02;3.966473934991272543e-01;1.630386606609951627e+02;3.960767906365469937e-01;1.483011832682944089e+02;3.963192209715429293e-01;1.554482354068664449e+02;3.965461207530147081e-01;1.433787065126098526e+02;3.960632484619550087e-01;1.877521107514311609e+02;3.955813109232409475e-01;1.974846179476355132e+02;3.963750604949750067e-01;1.437842184126961342e+02;3.956980985993753808e-01;1.714840766685648816e+02;3.960816172147157976e-01;1.452019479019060668e+02
3.953535757052210609e-01;2.039079127920277870e+02;3.958618120412723540e-01;2.203382786584884627e+02;3.951643362039694574e-01;2.012786834051797484e+02;3.948318599966801901e-01;1.097467456335671159e+02;3.971671595111228581e-01;1.514490533479472845e+02;3.954571259246431603e-01;7.392798479332090267e+01;3.962790292272158066e-01;2.027630440543067891e+02;3.967416230846754766e-01;1.584007405950918042e+02;3.961618897684345830e-01;1.470858071633792292e+02;3.963967161927486882e-01;1.529404030018225171e+02;3.966198674691528980e-01;1.399877715790246100e+02;3.961382703435703534e-01;1.867741751126968666e+02;3.956520953489801040e-01;1.965640225284514315e+02;3.964619948878903011e-01;1.430086600295684320e+02;3.957818624875480973e-01;1.703901736506929012e+02;3.961654502952570156e-01;1.445523831984259573e+02
3.954237017599350756e-01;2.055022233713537503e+02;3.959249960788766565e-01;2.197703754910717180e+02;3.952397341384299989e-01;2.035162102575575034e+02;3.949525406417145890e-01;1.116846735859227238e+02;3.972465781990625611e-01;1.480759295448691830e+02;3.956337753092514786e-01;7.466914936408178960e+01;3.963510410004001949e-01;2.014070211661364169e+02;3.968358526702237543e-01;1.537801338129901580e+02;3.962469889003222279e-01;1.457856151498115480e+02;3.964742114139545026e-01;1.503343914623810633e+02;3.966936141852910880e-01;1.367508113877406402e+02;3.962132922251856981e-01;1.856281259810477309e+02;3.957228797747192606e-01;1.955717563337932177e+02;3.965489292808055954e-01;1.421028090934806869e+02;3.958656263757208138e-01;1.689783178924924982e+02;3.962492833757982336e-01;1.438153538570839203e+02
3.954938278146491459e-01;2.066659991053309966e+02;3.959881801164809034e-01;2.188408021652783475e+02;3.953151320728905405e-01;2.052831269154541474e+02;3.950732212867490434e-01;1.134714653025902891e+02;3.973259968870022640e-01;1.443541586576560292e+02;3.958104246938598525e-01;7.532895301981554326e+01;3.964230527735845278e-01;1.997613453867528222e+02;3.969300822557720321e-01;1.492472976903009396e+02;3.963320880322098172e-01;1.443945129821588296e+02;3.965517066351602615e-01;1.476498435838334160e+02;3.967673609014292779e-01;1.336865993975103208e+02;3.962883141068010984e-01;1.843000061658274831e+02;3.957936642004584171e-01;1.945494099699685080e+02;3.966358636737209453e-01;1.410616149470339167e+02;3.959493902638935858e-01;1.672680808853360759e+02;3.963331164563393960e-01;1.429911012723283648e+02
3.955639538693631607e-01;2.074068362505372818e+02;3.960513641540852059e-01;2.175703899877418905e+02;3.953905300073510820e-01;2.065886308369796893e+02;3.951939019317834423e-01;1.150955155950764635e+02;3.974054155749419670e-01;1.403163214304930193e+02;3.959870740784682264e-01;7.590049425195675781e+01;3.964950645467689161e-01;1.978242333747985526e+02;3.970243118413202543e-01;1.448543773347434467e+02;3.964171871640974620e-01;1.429064782503057245e+02;3.966292018563660204e-01;1.449056216753047863e+02;3.968411076175674124e-01;1.308071549070196227e+02;3.963633359884164431e-01;1.827753645748108511e+02;3.958644486261975737e-01;1.935277128719454822e+02;3.967227980666362397e-01;1.398804954311515303e+02;3.960331541520663023e-01;1.652881692260658326e+02;3.964169495368806140e-01;1.420792044528534461e+02
3.956340799240772310e-01;2.077376772870673278e+02;3.961145481916895084e-01;2.159859971534616250e+02;3.954659279418116236e-01;2.074465611177633377e+02;3.953145825768178412e-01;1.165474112797243578e+02;3.974848342628816700e-01;1.360047299202615534e+02;3.961637234630766002e-01;7.637789983229099278e+01;3.965670763199533044e-01;1.955958073614983732e+02;3.971185414268685321e-01;1.406339828989097782e+02;3.965022862959850514e-01;1.413159932069746674e+02;3.967066970775717794e-01;1.421193778060419106e+02;3.969148543337056023e-01;1.281173367158433507e+02;3.964383578700317878e-01;1.810403528499022627e+02;3.959352330519367302e-01;1.925252864605019454e+02;3.968097324595515341e-01;1.385556433466952058e+02;3.961169180402390189e-01;1.630753920796212242e+02;3.965007826174218319e-01;1.410783400118695283e+02
3.957042059787912458e-01;2.076762984987185519e+02;3.961777322292938108e-01;2.141194901023556838e+02;3.955413258762721651e-01;2.078747167265891278e+02;3.954352632218522956e-01;1.178200126760593207e+02;3.975642529508213729e-01;1.314697964583905900e+02;3.963403728476849741e-01;7.675633252308378474e+01;3.966390880931376928e-01;1.930782019844875776e+02;3.972127710124168098e-01;1.365994069512087492e+02;3.965873854278726962e-01;1.396184912771777249e+02;3.967841922987775938e-01;1.393071900784607919e+02;3.969886010498437923e-01;1.256146764643503531e+02;3.965133797516471881e-01;1.790827016143832111e+02;3.960060174776758868e-01;1.915481719846154363e+02;3.968966668524668284e-01;1.370843207254644938e+02;3.962006819284117909e-01;1.606731499422946285e+02;3.965846156979629944e-01;1.399861906002384160e+02
3.957743320335053161e-01;2.072446243755683497e+02;3.962409162668980578e-01;2.120064159967035948e+02;3.956167238107327067e-01;2.078941341175908235e+02;3.955559438668866945e-01;1.189084253452527662e+02;3.976436716387610759e-01;1.267680366766565214e+02;3.965170222322933480e-01;7.703197300651638102e+01;3.967110998663220256e-01;1.902755860200097402e+02;3.973070005979650876e-01;1.327461702673685977e+02;3.966724845597602855e-01;1.378107986024418210e+02;3.968616875199833527e-01;1.364832722365694053e+02;3.970623477659819822e-01;1.232894731379230251e+02;3.965884016332625328e-01;1.768925190520721173e+02;3.960768019034150433e-01;1.905901635877220315e+02;3.969836012453821228e-01;1.354651191428492609e+02;3.962844458165845074e-01;1.581295320731118466e+02;3.966684487785042124e-01;1.387995144502040148e+02
3.958444580882193309e-01;2.064678960217720487e+02;3.963041003045023603e-01;2.096844540564495105e+02;3.956921217451932482e-01;2.075283441708281487e+02;3.956766245119210934e-01;1.198098691378286702e+02;3.977230903267007789e-01;1.219598155359779525e+02;3.966936716169016663e-01;7.720198249078548258e+01;3.967831116395064139e-01;1.871941103705709395e+02;3.974012301835133099e-01;1.290546834611843678e+02;3.967575836916478749e-01;1.358915458273092156e+02;3.969391827411891116e-01;1.336597594421078554e+02;3.971360944821201722e-01;1.211251593964376667e+02;3.966634235148778775e-01;1.744628744036676551e+02;3.961475863291541999e-01;1.896339208297200116e+02;3.970705356382974727e-01;1.336981652558897053e+02;3.963682097047572239e-01;1.554951310568546319e+02;3.967522818590454303e-01;1.375143713607710652e+02
3.959145841429334012e-01;2.053737311076342280e+02;3.963672843421066627e-01;2.071917507766737572e+02;3.957675196796538453e-01;2.068026241330946959e+02;3.957973051569555478e-01;1.205234571703680473e+02;3.978025090146404819e-01;1.171069603022589547e+02;3.968703210015100402e-01;7.726445138335709828e+01;3.968551234126908023e-01;1.838418006278684231e+02;3.974954597690615876e-01;1.254937367252354221e+02;3.968426828235355197e-01;1.338615205534247536e+02;3.970166779623949260e-01;1.308465695187587698e+02;3.972098411982583621e-01;1.190989377416512411e+02;3.967384453964932778e-01;1.717901505671335372e+02;3.962183707548933564e-01;1.886527791815610442e+02;3.971574700312127670e-01;1.317852537500522203e+02;3.964519735929299959e-01;1.528206962181159554e+02;3.968361149395865928e-01;1.361264834098052177e+02
3.959847101976474160e-01;2.039911211493771930e+02;3.964304683797109652e-01;2.045652530835636753e+02;3.958429176141143868e-01;2.057432573211023055e+02;3.959179858019899467e-01;1.210499019758047297e+02;3.978819277025801848e-01;1.122703709320072392e+02;3.970469703861184141e-01;7.721833797033559676e+01;3.969271351858751906e-01;1.802284171151164855e+02;3.975896893546098654e-01;1.220244858087500148e+02;3.969277819554231090e-01;1.317239285819038912e+02;3.970941731836006849e-01;1.280513365176229570e+02;3.972835879143965521e-01;1.171826708090172104e+02;3.968134672781086225e-01;1.688741711886178791e+02;3.962891551806325130e-01;1.876131264754326082e+02;3.972444044241280614e-01;1.297298947669426354e+02;3.965357374811027125e-01;1.501547528730988574e+02;3.969199480201278107e-01;1.346316936161147453e+02
3.960548362523614307e-01;2.023494173304845276e+02;3.964936524173152677e-01;2.018391535522969491e+02;3.959183155485749284e-01;2.043768122793790383e+02;3.960386664470244011e-01;1.213911695936971995e+02;3.979613463905198878e-01;1.075077557860557391e+02;3.972236197707267880e-01;7.706339949349799667e+01;3.969991469590595790e-01;1.763653068902772247e+02;3.976839189401580876e-01;1.186045908808861213e+02;3.970128810873107539e-01;1.294845330979846381e+02;3.971716684048064439e-01;1.252794120619051199e+02;3.973573346305347420e-01;1.153439961943748813e+02;3.968884891597239672e-01;1.657181264240515475e+02;3.963599396063716696e-01;1.864771722385656858e+02;3.973313388170433558e-01;1.275372692773130581e+02;3.966195013692754290e-01;1.475413122455465498e+02;3.970037811006690287e-01;1.330264742371074647e+02
3.961249623070755010e-01;2.004773582365499465e+02;3.965568364549195146e-01;1.990435529113620703e+02;3.959937134830354699e-01;2.027294539316137900e+02;3.961593470920588000e-01;1.215501046764016024e+02;3.980407650784595908e-01;1.028716092000786517e+02;3.974002691553351618e-01;7.680011666147508720e+01;3.970711587322439118e-01;1.722652705284083368e+02;3.977781485257063654e-01;1.151921842986039053e+02;3.970979802191983432e-01;1.271516457827748496e+02;3.972491636260122583e-01;1.225339294045353142e+02;3.974310813466729320e-01;1.135476232252717637e+02;3.969635110413393675e-01;1.623283362712552389e+02;3.964307240321108261e-01;1.852059088511455798e+02;3.974182732099587056e-01;1.252140931845155620e+02;3.967032652574482010e-01;1.450177883718152145e+02;3.970876141812101912e-01;1.313084296044733605e+02
3.961950883617895158e-01;1.984021915630971193e+02;3.966200204925238171e-01;1.962034279038453519e+02;3.960691114174960115e-01;2.008263017137312829e+02;3.962800277370931989e-01;1.215300507335828541e+02;3.981201837663992937e-01;9.840752820460036787e+01;3.975769185399434802e-01;7.642961171665426434e+01;3.971431705054283001e-01;1.679424618003147316e+02;3.978723781112546432e-01;1.117493887102907166e+02;3.971830793510859881e-01;1.247359524300421185e+02;3.973266588472180172e-01;1.198159251948048336e+02;3.975048280628111219e-01;1.117567579825059880e+02;3.970385329229547122e-01;1.587138998477827556e+02;3.965015084578499827e-01;1.837620510680228847e+02;3.975052076028740000e-01;1.227683984947833409e+02;3.967870291456209175e-01;1.426132248502047730e+02;3.971714472617514091e-01;1.294767371612748832e+02
3.962652144165035861e-01;1.961489371246479436e+02;3.966832045301281195e-01;1.933379685423501542e+02;3.961445093519565530e-01;1.986908530848530461e+02;3.964007083821276534e-01;1.213344894186688094e+02;3.981996024543389967e-01;9.415294028742540888e+01;3.977535679245518541e-01;7.595355987662243535e+01;3.972151822786126885e-01;1.634123312432487296e+02;3.979666076968029209e-01;1.082451713819441039e+02;3.972681784829735774e-01;1.222501674458375902e+02;3.974041540684237761e-01;1.171245142667180943e+02;3.975785747789493119e-01;1.099345945800669710e+02;3.971135548045700570e-01;1.548862826549613203e+02;3.965722928835891392e-01;1.821127448172507286e+02;3.975921419957892944e-01;1.202092469285741032e+02;3.968707930337936340e-01;1.403469172596189196e+02;3.972552803422926271e-01;1.275324749254265555e+02
3.963353404712176009e-01;1.937398306194660620e+02;3.967463885677324220e-01;1.904603198253786331e+02;3.962199072864170946e-01;1.963444943014355886e+02;3.965213890271620523e-01;1.209667213149293161e+02;3.982790211422786997e-01;9.013628472569990890e+01;3.979302173091602279e-01;7.537409434853906021e+01;3.972871940517970768e-01;1.586916160254395152e+02;3.980608372823511432e-01;1.046573959484917538e+02;3.973532776148611667e-01;1.197085255842623468e+02;3.974816492896295350e-01;1.144571130082356092e+02;3.976523214950875018e-01;1.080458059239606428e+02;3.971885766861854572e-01;1.508588918011869850e+02;3.966430773093282958e-01;1.802318570549122114e+02;3.976790763887045888e-01;1.175463971674185615e+02;3.969545569219664061e-01;1.382274977098853412e+02;3.973391134228337895e-01;1.254787936484775912e+02
3.964054665259316712e-01;1.911939770506228058e+02;3.968095726053366690e-01;1.875777314524099495e+02;3.962953052208776361e-01;1.938061229268444094e+02;3.966420696721964512e-01;1.204296080801236997e+02;3.983584398302184026e-01;8.637665917346080846e+01;3.981068666937686018e-01;7.469370613232558753e+01;3.973592058249814096e-01;1.537983695877734363e+02;3.981550668678994209e-01;1.009740106517017466e+02;3.974383767467488116e-01;1.171261340315574984e+02;3.975591445108353494e-01;1.118097067819583685e+02;3.977260682112256363e-01;1.060579663124839982e+02;3.972635985678008019e-01;1.466466820441842458e+02;3.967138617350674523e-01;1.781016940724606741e+02;3.977660107816198831e-01;1.147899509470238684e+02;3.970383208101391226e-01;1.362525271983955122e+02;3.974229465033750075e-01;1.233209065869055650e+02
3.964755925806456860e-01;1.885272300833907195e+02;3.968727566429409714e-01;1.846920875963074025e+02;3.963707031553381777e-01;1.910919072794492877e+02;3.967627503172309056e-01;1.197253921673650865e+02;3.984378585181581056e-01;8.288391340910658300e+01;3.982835160783769757e-01;7.391514132765294676e+01;3.974312175981657980e-01;1.487520164884439282e+02;3.982492964534476987e-01;9.719338503698223519e+01;3.975234758786364009e-01;1.145182219048490850e+02;3.976366397320411084e-01;1.091771562769181401e+02;3.977998149273638262e-01;1.039428414078029164e+02;3.973386204494161467e-01;1.422658245482605537e+02;3.967846461608066089e-01;1.757140429656097069e+02;3.978529451745352330e-01;1.119500050161425690e+02;3.971220846983118391e-01;1.344086197808973964e+02;3.975067795839162255e-01;1.210658876898279459e+02
3.965457186353597008e-01;1.857522996589711965e+02;3.969359406805452739e-01;1.818007600064749170e+02;3.964461010897987747e-01;1.882152061030110417e+02;3.968834309622653045e-01;1.188556058051089508e+02;3.985172772060978086e-01;7.965914575884708881e+01;3.984601654629853495e-01;7.304130039051759127e+01;3.975032293713501863e-01;1.435734117387287085e+02;3.983435260389959209e-01;9.332386912161709347e+01;3.976085750105240457e-01;1.118993357957388071e+02;3.977141349532468673e-01;1.065535365289638321e+02;3.978735616435020161e-01;1.016774880662242140e+02;3.974136423310315469e-01;1.377334569868826577e+02;3.968554305865457654e-01;1.730704858966537927e+02;3.979398795674505274e-01;1.090363354033711119e+02;3.972058485864846111e-01;1.326721002644512737e+02;3.975906126644573879e-01;1.187222884034080579e+02
3.966158446900737711e-01;1.828790756953287087e+02;3.969991247181495764e-01;1.788977040567449706e+02;3.965214990242593163e-01;1.851866666533184969e+02;3.970041116072997034e-01;1.178210756829966783e+02;3.985966958940375116e-01;7.669553662990172427e+01;3.986368148475936679e-01;7.207514543648542826e+01;3.975752411445345746e-01;1.382848804883637115e+02;3.984377556245441987e-01;8.938269631313781360e+01;3.976936741424116351e-01;1.092825377799312179e+02;3.977916301744526817e-01;1.039325007266778300e+02;3.979473083596402061e-01;9.924511672927167183e+01;3.974886642126468916e-01;1.330675197580897873e+02;3.969262150122849220e-01;1.701819945782933701e+02;3.980268139603658217e-01;1.060581375331480842e+02;3.972896124746573276e-01;1.310101742896966357e+02;3.976744457449986059e-01;1.162996022730432770e+02
3.966859707447877859e-01;1.799151415519003478e+02;3.970623087557538233e-01;1.759747008168952505e+02;3.965968969587198578e-01;1.820145109734715447e+02;3.971247922523341578e-01;1.166220240904184635e+02;3.986761145819772145e-01;7.397943913769573498e+01;3.988134642322020418e-01;7.101962292913239594e+01;3.976472529177189075e-01;1.329102136092610351e+02;3.985319852100924765e-01;8.539438209159543192e+01;3.977787732742992799e-01;1.066786653307922847e+02;3.978691253956584406e-01;1.013076589988834826e+02;3.980210550757783960e-01;9.663568178199554382e+01;3.975636860942622364e-01;1.282866702782824859e+02;3.969969994380240785e-01;1.670678681330551285e+02;3.981137483532811161e-01;1.030238408009386717e+02;3.973733763628300442e-01;1.293825664232258816e+02;3.977582788255398238e-01;1.138076231595157992e+02
3.967560967995018562e-01;1.768664380005957923e+02;3.971254927933581258e-01;1.730226401805988417e+02;3.966722948931803994e-01;1.787050086292946958e+02;3.972454728973685567e-01;1.152582613728616394e+02;3.987555332699169175e-01;7.149163963682045164e+01;3.989901136168104157e-01;6.987760962151168087e+01;3.977192646909032958e-01;1.274745975304941794e+02;3.986262147956407542e-01;8.138878489420513063e+01;3.978638724061868692e-01;1.040957103274361657e+02;3.979466206168641995e-01;9.867296041395746897e+01;3.980948017919165860e-01;9.384617956222221835e+01;3.976387079758776366e-01;1.234102569917534140e+02;3.970677838637632351e-01;1.637541264493307551e+02;3.982006827461964660e-01;9.994100974327083975e+01;3.974571402510027607e-01;1.277435586062975545e+02;3.978421119060809863e-01;1.112557554381186975e+02
3.968262228542158709e-01;1.737380275998528987e+02;3.971886768309624283e-01;1.700327411117756071e+02;3.967476928276409409e-01;1.752631202736930334e+02;3.973661535424029556e-01;1.137294588258050965e+02;3.988349519578566205e-01;6.920870100165249994e+01;3.991667630014187895e-01;6.865188920693417174e+01;3.977912764640876842e-01;1.220044621835866394e+02;3.987204443811889765e-01;7.739899555412473831e+01;3.979489715380744586e-01;1.015383669213677251e+02;3.980241158380699584e-01;9.602306470322710652e+01;3.981685485080547759e-01;9.088064858374745825e+01;3.977137298574929813e-01;1.184583278911729138e+02;3.971385682895023916e-01;1.602715093611712120e+02;3.982876171391117603e-01;9.681633654670095268e+01;3.975409041391755327e-01;1.260443387772547936e+02;3.979259449866222043e-01;1.086523416608454653e+02
3.968963489089299412e-01;1.705349014150781670e+02;3.972518608685667307e-01;1.669976149142262898e+02;3.968230907621014825e-01;1.716932811820956317e+02;3.974868341874374100e-01;1.120354858772809905e+02;3.989143706457963234e-01;6.710430803042005721e+01;3.993434123860271634e-01;6.734516566601692489e+01;3.978632882372720725e-01;1.165272383840243577e+02;3.988146739667372542e-01;7.345920988609285018e+01;3.980340706699621034e-01;9.900778607079099913e+01;3.981016110592757729e-01;9.335368903952628727e+01;3.982422952241929659e-01;8.774988108292492939e+01;3.977887517391083261e-01;1.134516454979265205e+02;3.972093527152415482e-01;1.566532564701030026e+02;3.983745515320270547e-01;9.365572202589119399e+01;3.976246680273482492e-01;1.242355489382746327e+02;3.980097780671634222e-01;1.060040739968453494e+02
3.969664749636439560e-01;1.672627656528682394e+02;3.973150449061709777e-01;1.639120949938954652e+02;3.968984886965620240e-01;1.680002787542044302e+02;3.976075148324718089e-01;1.101767909585249470e+02;3.989937893337360264e-01;6.515054610999730755e+01;3.995200617706354818e-01;6.596011678934142708e+01;3.979353000104564053e-01;1.110710244506362869e+02;3.989089035522855320e-01;6.960271889068037865e+01;3.981191698018496927e-01;9.650155920256815989e+01;3.981791062804815318e-01;9.066191480291881533e+01;3.983160419403311558e-01;8.447086838938318465e+01;3.978637736207236708e-01;1.084116813738635585e+02;3.972801371409807047e-01;1.529328515499312573e+02;3.984614859249423491e-01;9.046443505512934280e+01;3.977084319155209657e-01;1.222699050256960049e+02;3.980936111477045847e-01;1.033155501131760872e+02
3.970366010183580263e-01;1.639287454802588684e+02;3.973782289437752802e-01;1.607737800546832716e+02;3.969738866310225656e-01;1.641901645253849438e+02;3.977281954775062078e-01;1.081548021414772620e+02;3.990732080216757294e-01;6.331905964992795788e+01;3.996967111552438556e-01;6.449948797301438219e+01;3.980073117836407937e-01;1.056641703275497548e+02;3.990031331378337542e-01;6.586012583380259855e+01;3.982042689337373376e-01;9.401393619545601155e+01;3.982566015016872907e-01;8.794643981837442936e+01;3.983897886564693458e-01;8.106601419865845060e+01;3.979387955023390711e-01;1.033605678033945878e+02;3.973509215667199168e-01;1.491419089991313740e+02;3.985484203178576990e-01;8.724733437505824440e+01;3.977921958036937378e-01;1.201047495743577826e+02;3.981774442282458026e-01;1.005890224582915522e+02
3.971067270730720411e-01;1.605419473463798283e+02;3.974414129813795826e-01;1.575832647028810527e+02;3.970492845654831626e-01;1.602711311474139109e+02;3.978488761225406622e-01;1.059723216910708743e+02;3.991526267096154323e-01;6.158205396671066012e+01;3.998733605398522295e-01;6.296622242479541143e+01;3.980793235568251820e-01;1.003347949799738359e+02;3.990973627233820320e-01;6.225787199126258287e+01;3.982893680656249269e-01;9.153626533442161417e+01;3.983340967228931051e-01;8.520776312774786732e+01;3.984635353726075357e-01;7.756215911819347752e+01;3.980138173839544158e-01;9.832099137801893107e+01;3.974217059924590734e-01;1.453083589038245123e+02;3.986353547107729933e-01;8.400913219909681118e+01;3.978759596918664543e-01;1.177043942406704957e+02;3.982612773087870206e-01;9.782437322350878617e+01
3.971768531277860559e-01;1.571138294806056024e+02;3.975045970189838851e-01;1.543440594067745906e+02;3.971246824999437042e-01;1.562542796291437242e+02;3.979695567675750612e-01;1.036338883159029223e+02;3.992320453975551353e-01;5.991312148628320955e+01;4.000500099244606034e-01;6.136361978165886910e+01;3.981513353300095703e-01;9.511025863901224398e+01;3.991915923089303098e-01;5.881712532400638338e+01;3.983744671975125717e-01;8.905762667401472754e+01;3.984115919440988640e-01;8.244829192853708832e+01;3.985372820887457257e-01;7.398946658760019091e+01;3.980888392655697605e-01;9.331602166769997098e+01;3.974924904181982299e-01;1.414550543717676305e+02;3.987222891036882877e-01;8.075467641894094584e+01;3.979597235800391708e-01;1.150421143432967312e+02;3.983451103893282386e-01;9.501932715501405369e+01
3.972469791825001262e-01;1.536583425545130694e+02;3.975677810565881320e-01;1.510622280463045399e+02;3.972000804344042457e-01;1.521542030969651194e+02;3.980902374126094601e-01;1.011460821754392185e+02;3.993114640854948383e-01;5.828788874747775139e+01;4.002266593090689772e-01;5.969551128515140448e+01;3.982233471031939032e-01;9.001661511054388143e+01;3.992858218944785875e-01;5.555306025978456574e+01;3.984595663294001611e-01;8.656561676877625189e+01;3.984890871653046229e-01;7.967236374147044842e+01;3.986110288048838601e-01;7.038022432636783776e+01;3.981638611471851608e-01;8.836887673993452097e+01;3.975632748439373865e-01;1.375988832986489570e+02;3.988092234966035821e-01;7.748922756781635712e+01;3.980434874682119428e-01;1.121016726248584234e+02;3.984289434698694010e-01;9.216989279692107573e+01
3.973171052372141410e-01;1.501918180796252500e+02;3.976309650941924345e-01;1.477457935549106480e+02;3.972754783688647873e-01;1.479893211557382529e+02;3.982109180576439145e-01;9.851775057037393424e+01;3.993908827734345413e-01;5.668449349152098193e+01;4.004033086936772956e-01;5.796643655277796370e+01;3.982953588763782915e-01;8.507807069293582458e+01;3.993800514800268098e-01;5.247453297018773100e+01;3.985446654612877504e-01;8.404723302676582364e+01;3.985665823865103818e-01;7.688618093966925926e+01;3.986847755210220501e-01;6.676761685889991327e+01;3.982388830288005055e-01;8.350263485399392493e+01;3.976340592696765430e-01;1.337504206604851618e+02;3.988961578895189319e-01;7.421870796367780088e+01;3.981272513563846593e-01;1.088782744505392799e+02;3.985127765504106190e-01;8.927100174437023838e+01
3.973872312919282113e-01;1.467325999827260716e+02;3.976941491317967370e-01;1.444039785864223688e+02;3.973508763033253288e-01;1.437819136505478639e+02;3.983315987026783134e-01;9.576013653999989117e+01;3.994703014613742442e-01;5.508391031440141461e+01;4.005799580782856695e-01;5.618180503351010202e+01;3.983673706495626798e-01;8.031647542166476228e+01;3.994742810655750875e-01;4.958413546563536300e+01;3.986297645931753952e-01;8.148980062296698179e+01;3.986440776077161963e-01;7.409765920327359368e+01;3.987585222371602400e-01;6.318452352750601619e+01;3.983139049104158502e-01;7.873990733268043130e+01;3.977048436954156996e-01;1.299141110387920719e+02;3.989830922824342263e-01;7.094990337327062946e+01;3.982110152445573759e-01;1.053788905844726855e+02;3.985966096309518369e-01;8.631729709303432685e+01
3.974573573466422260e-01;1.433004337260069292e+02;3.977573331694010395e-01;1.410463576126563794e+02;3.974262742377858704e-01;1.395578235378353043e+02;3.984522793477127123e-01;9.288689804114764570e+01;3.995497201493139472e-01;5.347014862491646170e+01;4.007566074628940433e-01;5.434802474971487385e+01;3.984393824227470682e-01;7.575086976531400751e+01;3.995685106511233653e-01;4.687859365538126610e+01;3.987148637250629846e-01;7.888188410541224016e+01;3.987215728289219552e-01;7.131619594198608070e+01;3.988322689532984300e-01;5.966239291531949362e+01;3.983889267920312505e-01;7.410249086851983691e+01;3.977756281211548561e-01;1.260889284393957297e+02;3.990700266753495207e-01;6.769060173351141430e+01;3.982947791327301479e-01;1.016219243785195943e+02;3.986804427114929994e-01;8.330400823414399269e+01
3.975274834013562963e-01;1.399156459368842036e+02;3.978205172070052864e-01;1.376819990249282455e+02;3.975016721722464119e-01;1.353458241927416736e+02;3.985729599927471667e-01;8.991401162191645824e+01;3.996291388372536502e-01;5.183034814298711268e+01;4.009332568475024172e-01;5.247258206613901166e+01;3.985113941959314010e-01;7.139710606871261689e+01;3.996627402366715875e-01;4.434945934430394487e+01;3.987999628569506294e-01;7.621412923294843722e+01;3.987990680501277141e-01;6.855236893722569391e+01;3.989060156694366199e-01;5.623023899531231251e+01;3.984639486736465952e-01;6.961101822248150484e+01;3.978464125468940127e-01;1.222694250626847321e+02;3.991569610682648150e-01;6.444965848320100577e+01;3.983785430209028644e-01;9.763624458072300172e+01;3.987642757920342174e-01;8.022784075899163270e+01
3.975976094560703111e-01;1.365981643571778648e+02;3.978837012446095889e-01;1.343186710852647821e+02;3.975770701067069535e-01;1.311766746487163573e+02;3.986936406377815656e-01;8.685956110480381653e+01;3.997085575251933531e-01;5.015479544182813498e+01;4.011099062321107911e-01;5.056405897817010242e+01;3.985834059691157893e-01;6.726755954346664623e+01;3.997569698222198653e-01;4.198403414044759785e+01;3.988850619888382187e-01;7.347998753719804199e+01;3.988765632713335285e-01;6.581757910440369130e+01;3.989797623855748099e-01;5.291379687049464309e+01;3.985389705552619399e-01;6.528462466662401198e+01;3.979171969726331692e-01;1.184470551650777139e+02;3.992438954611801094e-01;6.123698341586653981e+01;3.984623069090755809e-01;9.345964927943605005e+01;3.988481088725754353e-01;7.708780822216860429e+01
3.976677355107843814e-01;1.333664416657511254e+02;3.979468852822138913e-01;1.309621750139260996e+02;3.976524680411675505e-01;1.270819143346635940e+02;3.988143212828160200e-01;8.374341830880530324e+01;3.997879762131330561e-01;4.843688092949182078e+01;4.012865556167191095e-01;4.863207859075811257e+01;3.986554177423001777e-01;6.337093895157143209e+01;3.998511994077681431e-01;3.976645472066027764e+01;3.989701611207258636e-01;7.067628569813078343e+01;3.989540584925392874e-01;6.312365412121268093e+01;3.990535091017129998e-01;4.973486698780595816e+01;3.986139924368773402e-01;6.114064415871234104e+01;3.979879813983723258e-01;1.146116461011066292e+02;3.993308298540954593e-01;5.806344921366814305e+01;3.985460707972483529e-01;8.913686674942270827e+01;3.989319419531165978e-01;7.388593694627510899e+01
3.977378615654983962e-01;1.302363562257161504e+02;3.980100693198181938e-01;1.276158536443737574e+02;3.977278659756280921e-01;1.230924739735813205e+02;3.989350019278504189e-01;8.058682883402269681e+01;3.998673949010727591e-01;4.667301018946173485e+01;4.014632050013274833e-01;4.668717472298647664e+01;3.987274295154845660e-01;5.971220268634077399e+01;3.999454289933163653e-01;3.767886422472479069e+01;3.990552602526134529e-01;6.780361304681208878e+01;3.990315537137450463e-01;6.048243153367382519e+01;3.991272558178511898e-01;4.671086656296587591e+01;3.986890143184926849e-01;5.719434485967518356e+01;3.980587658241114823e-01;1.107528864892045988e+02;3.994177642470107537e-01;5.494072658391706199e+01;3.986298346854210695e-01;8.471723137520984892e+01;3.990157750336578157e-01;7.062778537810949331e+01
3.978079876202124110e-01;1.272201672119176692e+02;3.980732533574224408e-01;1.242803067153558771e+02;3.978032639100886336e-01;1.192371986763298963e+02;3.990556825728848178e-01;7.741192102142416331e+01;3.999468135890124620e-01;4.486247779213602627e+01;4.016398543859358572e-01;4.474058745663862169e+01;3.987994412886688989e-01;5.629258192811801820e+01;4.000396585788646431e-01;3.570259408861539896e+01;3.991403593845010422e-01;6.486651235539790150e+01;3.991090489349508608e-01;5.790534073781776669e+01;3.992010025339893797e-01;4.385459607978074814e+01;3.987640362001080296e-01;5.345870901733012914e+01;3.981295502498506389e-01;1.068617105224491439e+02;3.995046986399260480e-01;5.188105491630903288e+01;3.987135985735937860e-01;8.025219427608311662e+01;3.990996081141990337e-01;6.732273461784876645e+01
3.978781136749264813e-01;1.243256004274236091e+02;3.981364373950267432e-01;1.209533258157833018e+02;3.978786618445491752e-01;1.155413906053628494e+02;3.991763632179192722e-01;7.424116008323797189e+01;4.000262322769521650e-01;4.300730648289411562e+01;4.018165037705442311e-01;4.280399241425785561e+01;3.988714530618532872e-01;5.310970897143680958e+01;4.001338881644129208e-01;3.381928460851797524e+01;3.992254585163886871e-01;6.187347065218315123e+01;3.991865441561566197e-01;5.540300292112748792e+01;3.992747492501275697e-01;4.117421762996557533e+01;3.988390580817234299e-01;4.994425817683020341e+01;3.982003346755897955e-01;1.029314760896403129e+02;3.995916330328413424e-01;4.889696044753814164e+01;3.987973624617665580e-01;7.579283667641527700e+01;3.991834411947401962e-01;6.398402510986807101e+01
3.979482397296404961e-01;1.215551343886227045e+02;3.981996214326310457e-01;1.176300448818368380e+02;3.979540597790097167e-01;1.120254803707412634e+02;3.992970438629536711e-01;7.109677187838079249e+01;4.001056509648918680e-01;4.111205077549624320e+01;4.019931531551526049e-01;4.088917705434160155e+01;3.989434648350376755e-01;5.015784558829606254e+01;4.002281177499611986e-01;3.201188089656705671e+01;3.993105576482762764e-01;5.883671739931553191e+01;3.992640393773623786e-01;5.298486669030906171e+01;3.993484959662657596e-01;3.867343110591308886e+01;3.989140799633387746e-01;4.665892169645513121e+01;3.982711191013289520e-01;9.895886016875124369e+01;3.996785674257566923e-01;4.600093600842323838e+01;3.988811263499392745e-01;7.138754868716246449e+01;3.992672742752814141e-01;6.062853433519338608e+01
3.980183657843545664e-01;1.189055443572647448e+02;3.982628054702353482e-01;1.143032872579047421e+02;3.980294577134702583e-01;1.087039280388107443e+02;3.994177245079880700e-01;6.800016180063403226e+01;4.001850696528315710e-01;3.918356188362324843e+01;4.021698025397609788e-01;3.900768180536118734e+01;3.990154766082220639e-01;4.742820324596161896e+01;4.003223473355094209e-01;3.026545321822659673e+01;3.993956567801639213e-01;5.577184649913400705e+01;3.993415345985681375e-01;5.065889483443002916e+01;3.994222426824039496e-01;3.635182445509581584e+01;3.989891018449541193e-01;4.360794495926924697e+01;3.983419035270681086e-01;9.494442501845658455e+01;3.997655018186719866e-01;4.320509758096594055e+01;3.989648902381119910e-01;6.708001762243702615e+01;3.993511073558226321e-01;5.727630986162051130e+01
3.980884918390685812e-01;1.163677457440558953e+02;3.983259895078395951e-01;1.109640785328113139e+02;3.981048556479307998e-01;1.055844368914980720e+02;3.995384051530225245e-01;6.497135378937149142e+01;4.002644883407712739e-01;3.723071075577514222e+01;4.023464519243692972e-01;3.717042702145270994e+01;3.990874883814063967e-01;4.490934398597101307e+01;4.004165769210576986e-01;2.856780614469226620e+01;3.994807559120515106e-01;5.269728597088725763e+01;3.994190298197739519e-01;4.843131465266954905e+01;3.994959893985421395e-01;3.420536595552121639e+01;3.990641237265695196e-01;4.079383351761259746e+01;3.984126879528072651e-01;9.089283997626759515e+01;3.998524362115872810e-01;4.052083322062529191e+01;3.990486541262847631e-01;6.290764022110362674e+01;3.994349404363637945e-01;5.394988961027162588e+01
3.981586178937826515e-01;1.139269588679812841e+02;3.983891735454438976e-01;1.076022860583642995e+02;3.981802535823913414e-01;1.026675375755524158e+02;3.996590857980569234e-01;6.202847270213882780e+01;4.003439070287109769e-01;3.526406759492861909e+01;4.025231013089776710e-01;3.538734826376754938e+01;3.991595001545907850e-01;4.258764772082183470e+01;4.005108065066059764e-01;2.690985828457427331e+01;3.995658550439391554e-01;4.963364466526566332e+01;3.994965250409797108e-01;4.630644073074501677e+01;3.995697361146802740e-01;3.222700032749020238e+01;3.991391456081848643e-01;3.821633048054834347e+01;3.984834723785464217e-01;8.681277326725736998e+01;3.999393706045025754e-01;3.795845955238604574e+01;3.991324180144574796e-01;5.890043521270406046e+01;3.995187735169050125e-01;5.067345531381852908e+01
3.982287439484966662e-01;1.115631958491445914e+02;3.984523575830482001e-01;1.042073412522293836e+02;3.982556515168519384e-01;9.994656964775890629e+01;3.997797664430913223e-01;5.918729042872773505e+01;4.004233257166506799e-01;3.329553925671691417e+01;4.026997506935860449e-01;3.366706218607410506e+01;3.992315119277751734e-01;4.044782867238993873e+01;4.006050360921541986e-01;2.528579207698255260e+01;3.996509541758267448e-01;4.660296910062157139e+01;3.995740202621854698e-01;4.428657521693259724e+01;3.996434828308184639e-01;3.040730689624422922e+01;3.992141674898002091e-01;3.587242635541986147e+01;3.985542568042855782e-01;8.271649363800185029e+01;4.000263049974179252e-01;3.552690018418026341e+01;3.992161819026301961e-01;5.508049031454172706e+01;3.996026065974462305e-01;4.747187492012801613e+01
3.982988700032107365e-01;1.092520490011233107e+02;3.985155416206525025e-01;1.007689991714213846e+02;3.983310494513124800e-01;9.740805498500662907e+01;3.999004470881257767e-01;5.646085245763847382e+01;4.005027444045903828e-01;3.133796977402978001e+01;4.028764000781944188e-01;3.201658338921838975e+01;3.993035237009595617e-01;3.847348085956780750e+01;4.006992656777024764e-01;2.369298962894944083e+01;3.997360533077143341e-01;4.362794553818363852e+01;3.996515154833912842e-01;4.237198676888106519e+01;3.997172295469566539e-01;2.873517723398330759e+01;3.992891893714156093e-01;3.375640277570615666e+01;3.986250412300247348e-01;7.861924097512509491e+01;4.001132393903332196e-01;3.323339913545623858e+01;3.992999457908029681e-01;5.146193501411060112e+01;3.996864396779873929e-01;4.436969466808885443e+01
3.983689960579247513e-01;1.069657400511158016e+02;3.985787256582568050e-01;9.727809091454113855e+01;3.984064473857730215e-01;9.503242652847924887e+01;4.000211277331601756e-01;5.385919743362586587e+01;4.005821630925300858e-01;2.940471332181501296e+01;4.030530494628027927e-01;3.044110921500372413e+01;3.993755354741439501e-01;3.664763026544417102e+01;4.007934952632507541e-01;2.213178435960657353e+01;3.998211524396019789e-01;4.073108293091202370e+01;3.997290107045970431e-01;4.056096564384386483e+01;3.997909762630948438e-01;2.719847179824790118e+01;3.993642112530309540e-01;3.185991356400680985e+01;3.986958256557638913e-01;7.453843721239732645e+01;4.002001737832485140e-01;3.108328085387100970e+01;3.993837096789756846e-01;4.805139125672214817e+01;3.997702727585286109e-01;4.139014174828270143e+01
3.984391221126387661e-01;1.046743723230289618e+02;3.986419096958610520e-01;9.372722759629682798e+01;3.984818453202335631e-01;9.279504958668019299e+01;4.001418083781945745e-01;5.138917787006270288e+01;4.006615817804697888e-01;2.750919260055589888e+01;4.032296988474111110e-01;2.894388490546004178e+01;3.994475472473282829e-01;3.495326997058430862e+01;4.008877248487990319e-01;2.060506807184989242e+01;3.999062515714895683e-01;3.793391155283310923e+01;3.998065059258028020e-01;3.884994908789776247e+01;3.998647229792330338e-01;2.578461987320139315e+01;3.994392331346462988e-01;3.017210793491296883e+01;3.987666100815030479e-01;7.049281343278720158e+01;4.002871081761638083e-01;2.907976664850302839e+01;3.994674735671484012e-01;4.484882173574323616e+01;3.998541058390698288e-01;3.855419431139591779e+01
3.985092481673528364e-01;1.023473149183920583e+02;3.987050937334653544e-01;9.011141939220955521e+01;3.985572432546941046e-01;9.066745401818025130e+01;4.002624890232290289e-01;4.905438586901094311e+01;4.007410004684094917e-01;2.566445836607050524e+01;4.034063482320194849e-01;2.752615626901173584e+01;3.995195590205126712e-01;3.337385452006574127e+01;4.009819544343472542e-01;1.911779828380891288e+01;3.999913507033772131e-01;3.525623009871321045e+01;3.998840011470085609e-01;3.723370840419368477e+01;3.999384696953712237e-01;2.448113420446022559e+01;3.995142550162616990e-01;2.867980101428840101e+01;3.988373945072422044e-01;6.650152654514336348e+01;4.003740425690791027e-01;2.722385542395552704e+01;3.995512374553211732e-01;4.184867230628333346e+01;3.999379389196109913e-01;3.587976789059939620e+01
3.985793742220668512e-01;9.995463984728499440e+01;3.987682777710696569e-01;8.642857902822220240e+01;3.986326411891546462e-01;8.861868568361458642e+01;4.003831696682634278e-01;4.685518366754879338e+01;4.008204191563491947e-01;2.388276731113359830e+01;4.035829976166278588e-01;2.618721141716336831e+01;3.995915707936970596e-01;3.189373140202549095e+01;4.010761840198955319e-01;1.767645107058043052e+01;4.000764498352648024e-01;3.271543097330185645e+01;3.999614963682143753e-01;3.570558695819748607e+01;4.000122164115094137e-01;2.327602048730597772e+01;3.995892768978770437e-01;2.736769608731919590e+01;3.989081789329813610e-01;6.258333031608094643e+01;4.004609769619944526e-01;2.551427445061343846e+01;3.996350013434938897e-01;3.904119247649161650e+01;4.000217720001522093e-01;3.338105706306574660e+01
3.986495002767809215e-01;9.746853052652561189e+01;3.988314618086739594e-01;8.267988576363859465e+01;3.987080391236151877e-01;8.661668508676268630e+01;4.005038503132978267e-01;4.478883521572359427e+01;4.008998378442888977e-01;2.217519554565738105e+01;4.037596470012362326e-01;2.492450770144417049e+01;3.996635825668814479e-01;3.049849089562175664e+01;4.011704136054438097e-01;1.628846074304139080e+01;4.001615489671523918e-01;3.032592948678938427e+01;4.000389915894201343e-01;3.425777696851749710e+01;4.000859631276476036e-01;2.215807156268262545e+01;3.996642987794923885e-01;2.621866111508714070e+01;3.989789633587205175e-01;5.875585239926087411e+01;4.005479113549097470e-01;2.394750353736749204e+01;3.997187652316666062e-01;3.641381621364284626e+01;4.001056050806934272e-01;3.106805947364524201e+01
3.987196263314949363e-01;9.486458316827101100e+01;3.988946458462782063e-01;7.886999317112726260e+01;3.987834370580757293e-01;8.462960943532698366e+01;4.006245309583322811e-01;4.284973187344627377e+01;4.009792565322286007e-01;2.055130355398316055e+01;4.039362963858446065e-01;2.373387507974836197e+01;3.997355943400657807e-01;2.917522062141189210e+01;4.012646431909920319e-01;1.496168040307880887e+01;4.002466480990400366e-01;2.809871786019740370e+01;4.001164868106258932e-01;3.288162224138285694e+01;4.001597098437857936e-01;2.111704595846826749e+01;3.997393206611077887e-01;2.521405926505100581e+01;3.990497477844596741e-01;5.503501313337084611e+01;4.006348457478250413e-01;2.251787338105873815e+01;3.998025291198393782e-01;3.395249362158731543e+01;4.001894381612345897e-01;2.894629722147480422e+01
3.987897523862090066e-01;9.212293097943499731e+01;3.989578298838825088e-01;7.500707170474893815e+01;3.988588349925362708e-01;8.262702972771269572e+01;4.007452116033666800e-01;4.102970270039741507e+01;4.010586752201683036e-01;1.901886592476720139e+01;4.041129457704529804e-01;2.260978308480969901e+01;3.998076061132501691e-01;2.791265758507737615e+01;4.013588727765403097e-01;1.370388811398494155e+01;4.003317472309276259e-01;2.604105945693845570e+01;4.001939820318317076e-01;3.156793399290970825e+01;4.002334565599239835e-01;2.014373945398667587e+01;3.998143425427231334e-01;2.433412979065559156e+01;3.991205322101988306e-01;5.143460514370607939e+01;4.007217801407403357e-01;2.121773607680178486e+01;3.998862930080120948e-01;3.164288071710236139e+01;4.002732712417758076e-01;2.701673896671771047e+01
3.988598784409230213e-01;8.922913402198274468e+01;3.990210139214868112e-01;7.110268502478375297e+01;3.989342329269968679e-01;8.058095443938928781e+01;4.008658922484010789e-01;3.931839766560376859e+01;4.011380939081080066e-01;1.758367566683006444e+01;4.042895951550612987e-01;2.154565556968742257e+01;3.998796178864345574e-01;2.670123781761882853e+01;4.014531023620885875e-01;1.252235362339838254e+01;4.004168463628152708e-01;2.415633265781524130e+01;4.002714772530374665e-01;3.030730748240882377e+01;4.003072032760621735e-01;1.922996590161769959e+01;3.998893644243384782e-01;2.355841194223879853e+01;3.991913166359379872e-01;4.796603690662721675e+01;4.008087145336556856e-01;2.003770285093278503e+01;3.999700568961848113e-01;2.947131725124808810e+01;4.003571043223170256e-01;2.527591564012357139e+01
3.989300044956370916e-01;8.617479394322434416e+01;3.990841979590911137e-01;6.717150712907707089e+01;3.990096308614574094e-01;7.846665308546405981e+01;4.009865728934355333e-01;3.770373035439077114e+01;4.012175125960477096e-01;1.624942892322351184e+01;4.044662445396696726e-01;2.053421557695400779e+01;3.999516296596189457e-01;2.553305119139333357e+01;4.015473319476368652e-01;1.142347171412565743e+01;4.005019454947028601e-01;2.244402748156973360e+01;4.003489724742432254e-01;2.909042823913161868e+01;4.003809499922003634e-01;1.836846903136722631e+01;3.999643863059538784e-01;2.286620108080498071e+01;3.992621010616771438e-01;4.463822983990945659e+01;4.008956489265709799e-01;1.896694113466075038e+01;4.000538207843575833e-01;2.742554865607237247e+01;4.004409374028581881e-01;2.371621378648733725e+01
3.990001305503511064e-01;8.295787122755449161e+01;3.991473819966953607e-01;6.323089525141396905e+01;3.990850287959179510e-01;7.626327354875355979e+01;4.011072535384699322e-01;3.617236532840536256e+01;4.012969312839874125e-01;1.501769176065760547e+01;4.046428939242780465e-01;1.956784203229379315e+01;4.000236414328032786e-01;2.440171586709101348e+01;4.016415615331850875e-01;1.041246148513763181e+01;4.005870446265905049e-01;2.089989164868970661e+01;4.004264676954489843e-01;2.790835807386558187e+01;4.004546967083384978e-01;1.755279003057784237e+01;4.000394081875692232e-01;2.223702314834430638e+01;3.993328854874163003e-01;4.145764815838659700e+01;4.009825833194862743e-01;1.799352028354729072e+01;4.001375846725302998e-01;2.549517507527887261e+01;4.005247704833994060e-01;2.232632356970214005e+01
3.990702566050651212e-01;7.958270167491187408e+01;3.992105660342996631e-01;5.930034085679048417e+01;3.991604267303784925e-01;7.395426417925247620e+01;4.012279341835043311e-01;3.471023414589279099e+01;4.013763499719271155e-01;1.388794678183732856e+01;4.048195433088864204e-01;1.863892042648755520e+01;4.000956532059876669e-01;2.330219236337836719e+01;4.017357911187333652e-01;9.493126873905282537e+00;4.006721437584780943e-01;1.951621654392994287e+01;4.005039629166547988e-01;2.675279269201934795e+01;4.005284434244766878e-01;1.677711621730164637e+01;4.001144300691845679e-01;2.165111140256953703e+01;3.994036699131555124e-01;3.842843419282086614e+01;4.010695177124015687e-01;1.710479274661489768e+01;4.002213485607030163e-01;2.367183560826563138e+01;4.006086035639406240e-01;2.109181334421230147e+01
3.991403826597791915e-01;7.605972701392838076e+01;3.992737500719039656e-01;5.540082744321451003e+01;3.992358246648390341e-01;7.152762361259746626e+01;4.013486148285387856e-01;3.330306315690124563e+01;4.014557686598668185e-01;1.285771384201935064e+01;4.049961926934947942e-01;1.774017108285337585e+01;4.001676649791720553e-01;2.223056082893221586e+01;4.018300207042816430e-01;8.667672671423465758e+00;4.007572428903657391e-01;1.828224771507441204e+01;4.005814581378605577e-01;2.561628444226606760e+01;4.006021901406148777e-01;1.603613424761410755e+01;4.001894519507999681e-01;2.108986803786762465e+01;3.994744543388946689e-01;3.555261913865471968e+01;4.011564521053169186e-01;1.628779549049544784e+01;4.003051124488757884e-01;2.194915733155269066e+01;4.006924366444817864e-01;1.999579934971845674e+01
3.992105087144932063e-01;7.240497058248456597e+01;3.993369341095082681e-01;5.155412876844867043e+01;3.993112225992995756e-01;6.897600725465582627e+01;4.014692954735731845e-01;3.193689557976202309e+01;4.015351873478065214e-01;1.192273630748006141e+01;4.051728420781031126e-01;1.686494082560048824e+01;4.002396767523564436e-01;2.118378634077262745e+01;4.019242502898298652e-01;7.936571763853013550e+00;4.008423420222533284e-01;1.718469941130925349e+01;4.006589533590663166e-01;2.449242543987320175e+01;4.006759368567530677e-01;1.532490737428543248e+01;4.002644738324153129e-01;2.053629307843027618e+01;3.995452387646338255e-01;3.283037988456747769e+01;4.012433864982322129e-01;1.552965516822701630e+01;4.003888763370485049e-01;2.032251489321841476e+01;4.007762697250230044e-01;1.901967732992349269e+01
3.992806347692072766e-01;6.863930178146830485e+01;3.994001181471125150e-01;4.778208411247376830e+01;3.993866205337601172e-01;6.629671961651445145e+01;4.015899761186075834e-01;3.059859011552738650e+01;4.016146060357462244e-01;1.107722213517282484e+01;4.053494914627114865e-01;1.600744665988074900e+01;4.003116885255407764e-01;2.015949583006297630e+01;4.020184798753781430e-01;7.298482527973758849e+00;4.009274411541409178e-01;1.620834845392878876e+01;4.007364485802721310e-01;2.337598791936000353e+01;4.007496835728912576e-01;1.463879084341406234e+01;4.003394957140306576e-01;1.997536374353186517e+01;3.996160231903729820e-01;3.026031595140515051e+01;4.013303208911475073e-01;1.481798003441641498e+01;4.004726402252212214e-01;1.878865666655709887e+01;4.008601028055642224e-01;1.814388250681499670e+01
3.993507608239212914e-01;6.478754179410726977e+01;3.994633021847168175e-01;4.410588792320305629e+01;3.994620184682206587e-01;6.349161718007455590e+01;4.017106567636420378e-01;2.927627857626804087e+01;4.016940247236859274e-01;1.031412756331330804e+01;4.055261408473198603e-01;1.516296323296352178e+01;4.003837002987251648e-01;1.915578671437494762e+01;4.021127094609264208e-01;6.750219103757736150e+00;4.010125402860285626e-01;1.533667965203298245e+01;4.008139438014778899e-01;2.226302014987259170e+01;4.008234302890294476e-01;1.397339322509041004e+01;4.004145175956460578e-01;1.939434927237872586e+01;3.996868076161121386e-01;2.783972573935705697e+01;4.014172552840628017e-01;1.414122204001901828e+01;4.005564041133939934e-01;1.734525739274131695e+01;4.009439358861053848e-01;1.734864517407022788e+01
3.994208868786353617e-01;6.087746751789013899e+01;3.995264862223211200e-01;4.054542950604114537e+01;3.995374164026812558e-01;6.056693886351459355e+01;4.018313374086764367e-01;2.795976581864632493e+01;4.017734434116256304e-01;9.625470314582177167e+00;4.057027902319282342e-01;1.432794916367530114e+01;4.004557120719095531e-01;1.817108193144623840e+01;4.022069390464746985e-01;6.286780491290977935e+00;4.010976394179161519e-01;1.455255318723010483e+01;4.008914390226836488e-01;2.115089757070576226e+01;4.008971770051676375e-01;1.332458501103910287e+01;4.004895394772614026e-01;1.878304882271065779e+01;3.997575920418512951e-01;2.556486727034277706e+01;4.015041896769780960e-01;1.348899391397565850e+01;4.006401680015667099e-01;1.599045531023664601e+01;4.010277689666466028e-01;1.661471106330654024e+01
3.994910129333493765e-01;5.693877083389286042e+01;3.995896702599254224e-01;3.711871435568660615e+01;3.996128143371417973e-01;5.753307238296932269e+01;4.019520180537108356e-01;2.664085680498940434e+01;4.018528620995653333e-01;9.002658839711003225e+00;4.058794396165366081e-01;1.350011061945940050e+01;4.005277238450939414e-01;1.720403947292061275e+01;4.023011686320229208e-01;5.901446042726798069e+00;4.011827385498037968e-01;1.383886399950331203e+01;4.009689342438894633e-01;2.003832998009759692e+01;4.009709237213058275e-01;1.268854982955124022e+01;4.005645613588767473e-01;1.813394335049882855e+01;3.998283764675904517e-01;2.343119453102625016e+01;4.015911240698934459e-01;1.285232830351521294e+01;4.007239318897394265e-01;1.472242481411916515e+01;4.011116020471878207e-01;1.592399848597752232e+01
3.995611389880634468e-01;5.300202665890484610e+01;3.996528542975296694e-01;3.384139257007859669e+01;3.996882122716023389e-01;5.440425679752723198e+01;4.020726986987452900e-01;2.531359794310154143e+01;4.019322807875050363e-01;8.436824189608156388e+00;4.060560890011449819e-01;1.267840362807825016e+01;4.005997356182782743e-01;1.625351748336248647e+01;4.023953982175711985e-01;5.585944244563572525e+00;4.012678376816913861e-01;1.317916425261884505e+01;4.010464294650952222e-01;1.892532666030793820e+01;4.010446704374440174e-01;1.206186868078666663e+01;4.006395832404921475e-01;1.744225614145645764e+01;3.998991608933296082e-01;2.143356565371902533e+01;4.016780584628087403e-01;1.222386907422922597e+01;4.008076957779121985e-01;1.353902491885835424e+01;4.011954351277289832e-01;1.526016799213132735e+01
3.996312650427774615e-01;4.909771640814854265e+01;3.997160383351339719e-01;3.072641202312557951e+01;3.997636102060628804e-01;5.119821588463518935e+01;4.021933793437796889e-01;2.397442300414197547e+01;4.020116994754446837e-01;7.919141545301768836e+00;4.062327383857533003e-01;1.186297940328330469e+01;4.006717473914626626e-01;1.531858932140542606e+01;4.024896278031194763e-01;5.330698465010948794e+00;4.013529368135789754e-01;1.255822241276243290e+01;4.011239246863009811e-01;1.781312227570017015e+01;4.011184171535822074e-01;1.144162409119621593e+01;4.007146051221074923e-01;1.670592069163620152e+01;3.999699453190687648e-01;1.956642304412873301e+01;4.017649928557240346e-01;1.159798847489621387e+01;4.008914596660849150e-01;1.243755063365450297e+01;4.012792682082702012e-01;1.460908484866804002e+01
3.997013910974914763e-01;4.525534445829273977e+01;3.997792223727382743e-01;2.778380526221365798e+01;3.998390081405234220e-01;4.793571477916915313e+01;4.023140599888141433e-01;2.262219782497389886e+01;4.020911181633843867e-01;7.441129236303748229e+00;4.064093877703616742e-01;1.105507933828999079e+01;4.007437591646470509e-01;1.439859740359759144e+01;4.025838573886676985e-01;5.125147823529265345e+00;4.014380359454666203e-01;1.196249623553586616e+01;4.012014199075067400e-01;1.670406726479573223e+01;4.011921638697203973e-01;1.082550925449710633e+01;4.007896270037228370e-01;1.592545871474007591e+01;4.000407297448079214e-01;1.782394797079869520e+01;4.018519272486393290e-01;1.097082781220691317e+01;4.009752235542576315e-01;1.141460028705168206e+01;4.013631012888114191e-01;1.395915993122175003e+01
3.997715171522055466e-01;4.150267495200866819e+01;3.998424064103425768e-01;2.502061018641693479e+01;3.999144060749839635e-01;4.464003390473903465e+01;4.024347406338485422e-01;2.125816251684395652e+01;4.021705368513240897e-01;6.994914246845580053e+00;4.065860371549700480e-01;1.025688820267206935e+01;4.008157709378314393e-01;1.349323073277097507e+01;4.026780869742159763e-01;4.958134224386083311e+00;4.015231350773542096e-01;1.138050184567903322e+01;4.012789151287125544e-01;1.560148727753611197e+01;4.012659105858585873e-01;1.021192711210522930e+01;4.008646488853382372e-01;1.510377498256366557e+01;4.001115141705470779e-01;1.620019311792532690e+01;4.019388616415546789e-01;1.034026329148937684e+01;4.010589874424304035e-01;1.046605827311049985e+01;4.014469343693525816e-01;1.330156049995780698e+01
3.998416432069195614e-01;3.786510581354404792e+01;3.999055904479468238e-01;2.244091620822380762e+01;3.999898040094445051e-01;4.133635932862861040e+01;4.025554212788829411e-01;1.988577478850351454e+01;4.022499555392637927e-01;6.573454765919049869e+00;4.067626865395784219e-01;9.471355418505959634e+00;4.008877827110157721e-01;1.260260909432880183e+01;4.027723165597642541e-01;4.818338916195906485e+00;4.016082342092418545e-01;1.080306686032180608e+01;4.013564103499183133e-01;1.450951698422318614e+01;4.013396573019967217e-01;9.600065796888744174e+00;4.009396707669535820e-01;1.424587928613438415e+01;4.001822985962862345e-01;1.468919642231972489e+01;4.020257960344699733e-01;9.705802492253969405e+00;4.011427513306031201e-01;9.587180858932226712e+00;4.015307674498937995e-01;1.263028857726722087e+01
3.999117692616336317e-01;3.436518701904419260e+01;3.999687744855511262e-01;2.004602048298773198e+01;4.000652019439050466e-01;3.805109639261953447e+01;4.026761019239173955e-01;1.851046294054778230e+01;4.023293742272034956e-01;6.170712293645806312e+00;4.069393359241867958e-01;8.701995066546794888e+00;4.009597944842001604e-01;1.172735707508088154e+01;4.028665461453125318e-01;4.694744888848420672e+00;4.016933333411294438e-01;1.022346183581033507e+01;4.014339055711240722e-01;1.343291428242300078e+01;4.014134040181349117e-01;8.989939642694867672e+00;4.010146926485689267e-01;1.335854885792094926e+01;4.002530830220253910e-01;1.328507855014149541e+01;4.021127304273852676e-01;9.068420312274652062e+00;4.012265152187758366e-01;8.772763530947523591e+00;4.016146005304350175e-01;1.194213098230103931e+01
3.999818953163476465e-01;3.102228166061611248e+01;4.000319585231554287e-01;1.783467343191575338e+01;4.001405998783655882e-01;3.481112251360698906e+01;4.027967825689517944e-01;1.713930174683389751e+01;4.024087929151431986e-01;5.781768157173492462e+00;4.071159853087951142e-01;7.952675483493955255e+00;4.010318062573845488e-01;1.086865316127476966e+01;4.029607757308607541e-01;4.577096156246148517e+00;4.017784324730170886e-01;9.637410846393693831e+00;4.015114007923298867e-01;1.237686151499800147e+01;4.014871507342731016e-01;8.382388665068690514e+00;4.010897145301843270e-01;1.244994696227084674e+01;4.003238674477645476e-01;1.198212505573761533e+01;4.021996648203005620e-01;8.430345921726242864e+00;4.013102791069486086e-01;8.017362454645242664e+00;4.016984336109761800e-01;1.123649116670723380e+01
4.000520213710617168e-01;2.785236159638887443e+01;4.000951425607597312e-01;1.580338950913005291e+01;4.002159978128261852e-01;3.164300393412977286e+01;4.029174632139861933e-01;1.578062844882098581e+01;4.024882116030829016e-01;5.402881953470314969e+00;4.072926346934034880e-01;7.227408981476217242e+00;4.011038180305689371e-01;1.002824283322869192e+01;4.030550053164090318e-01;4.456322432048192894e+00;4.018635316049046780e-01;9.042988338772291357e+00;4.015888960135356456e-01;1.134676073630608073e+01;4.015608974504112916e-01;7.779033605392280393e+00;4.011647364117996717e-01;1.152921491584313429e+01;4.003946518735037041e-01;1.077485301408924734e+01;4.022865992132159119e-01;7.794814166557016755e+00;4.013940429951213251e-01;7.315540194196378465e+00;4.017822666915173979e-01;1.051511847418287537e+01
4.001221474257757316e-01;2.486792468021045366e+01;4.001583265983640336e-01;1.394679806642700726e+01;4.002913957472867268e-01;2.857220851603452516e+01;4.030381438590206478e-01;1.444361912137268789e+01;4.025676302910226045e-01;5.031492311514750071e+00;4.074692840780118619e-01;6.530151398282030506e+00;4.011758298037533255e-01;9.208409268776774681e+00;4.031492349019573096e-01;4.324898446554200859e+00;4.019486307367923228e-01;8.440415157022234993e+00;4.016663912347414045e-01;1.034803026989500019e+01;4.016346441665494815e-01;7.182187853237741670e+00;4.012397582934150164e-01;1.060605545740305544e+01;4.004654362992428607e-01;9.658061053093717874e+00;4.023735336061312062e-01;7.165795861245658926e+00;4.014778068832940416e-01;6.662106736416496311e+00;4.018660997720586159e-01;9.781754959911935998e+00
4.001922734804898019e-01;2.207801767412059135e+01;4.002215106359682806e-01;1.225801012385816513e+01;4.003667936817472683e-01;2.562235126075897185e+01;4.031588245040550467e-01;1.313784746460304653e+01;4.026470489789623075e-01;4.666163291090673404e+00;4.076459334626202358e-01;5.864619940663799547e+00;4.012478415769376583e-01;8.411900393300523859e+00;4.032434644875055318e-01;4.177111274404587071e+00;4.020337298686799121e-01;7.831771435132076853e+00;4.017438864559471634e-01;9.385909739795300410e+00;4.017083908826876715e-01;6.594731409541431333e+00;4.013147801750304167e-01;9.690325112119451134e+00;4.005362207249820172e-01;8.626861427536432814e+00;4.024604679990465006e-01;6.547721498988035016e+00;4.015615707714668137e-01;6.052330621777850972e+00;4.019499328525998338e-01;9.041723151101251688e+00
4.002623995352038166e-01;1.948834774256739166e+01;4.002846946735725830e-01;1.072897954406869658e+01;4.004421916162078099e-01;2.281451037733877740e+01;4.032795051490894456e-01;1.187284847623225126e+01;4.027264676669020105e-01;4.306482513237117615e+00;4.078225828472286096e-01;5.234136201274191436e+00;4.013198533501220466e-01;7.641815967021337919e+00;4.033376940730538096e-01;4.009216167142487741e+00;4.021188290005675015e-01;7.220647607711481619e+00;4.018213816771529778e-01;8.465280392341412607e+00;4.017821375988258614e-01;6.019955190737689144e+00;4.013898020566457614e-01;8.791652010623138835e+00;4.006070051507211738e-01;7.676693126425919722e+00;4.025474023919617950e-01;5.945212133264757171e+00;4.016453346596395302e-01;5.482100895745646518e+00;4.020337659331409963e-01;8.301479889985373006e+00
4.003325255899178314e-01;1.710146556199503820e+01;4.003478787111768855e-01;9.350841078613793655e+00;4.005175895506683514e-01;2.016664917151337377e+01;4.034001857941239000e-01;1.065770842233210125e+01;4.028058863548417134e-01;3.952919538719324777e+00;4.079992322318369280e-01;4.641499415173104381e+00;4.013918651233064350e-01;6.901462648234451436e+00;4.034319236586020874e-01;3.819470717311535424e+00;4.022039281324551463e-01;6.611756881428767940e+00;4.018988768983587367e-01;7.590506841664629967e+00;4.018558843149640514e-01;5.461386166135541842e+00;4.014648239382611061e-01;7.919093607126924894e+00;4.006777895764603303e-01;6.803315910941012845e+00;4.026343367848770893e-01;5.362829658762529483e+00;4.017290985478122467e-01;4.948027801289931915e+00;4.021175990136822143e-01;7.568161573571908107e+00
4.004026516446319017e-01;1.491700414919833229e+01;4.004110627487811880e-01;8.114212477456170802e+00;4.005929874851288930e-01;1.769317305911616245e+01;4.035208664391582989e-01;9.500700136720105604e+00;4.028853050427814164e-01;3.606654879273638148e+00;4.081758816164453019e-01;4.088893086354675965e+00;4.014638768964908233e-01;6.194188108728885034e+00;4.035261532441503651e-01;3.608047631570677094e+00;4.022890272643427356e-01;6.010533039171378711e+00;4.019763721195644957e-01;6.765305381188142952e+00;4.019296310311022413e-01;4.922604945863349180e+00;4.015398458198764509e-01;7.080846028961605754e+00;4.007485740021994869e-01;6.002786461654505246e+00;4.027212711777924392e-01;4.804856598170210269e+00;4.018128624359850187e-01;4.447477739611687575e+00;4.022014320942234322e-01;6.849144716794131504e+00
4.004727776993459165e-01;1.293195911477064897e+01;4.004742467863854349e-01;7.009452792726898807e+00;4.006683854195894345e-01;1.540464230095387421e+01;4.036415470841926978e-01;8.408979143425163727e+00;4.029647237307211194e-01;3.269391185019074442e+00;4.083525310010536757e-01;3.577826172856872766e+00;4.015358886696751561e-01;5.523207061507712012e+00;4.036203828296985874e-01;3.376836735477271922e+00;4.023741263962303805e-01;5.422736436629033818e+00;4.020538673407703101e-01;5.992642745746500132e+00;4.020033777472404313e-01;4.407067486326967654e+00;4.016148677014918511e-01;6.284013563886220233e+00;4.008193584279386434e-01;5.271419232355185613e+00;4.028082055707077336e-01;4.275112971306304743e+00;4.018966263241577352e-01;3.978545189553619466e+00;4.022852651747645947e-01;6.151642972294057543e+00
4.005429037540599868e-01;1.114099783728306114e+01;4.005374308239897374e-01;6.026873680722227178e+00;4.007437833540499761e-01;1.330765060127490251e+01;4.037622277292271522e-01;7.388351711504204999e+00;4.030441424186608224e-01;2.943158504955398325e+00;4.085291803856620496e-01;3.109108180410674827e+00;4.016079004428595445e-01;4.891432421075629478e+00;4.037146124152468651e-01;3.129155889915795630e+00;4.024592255281179698e-01;4.854088638809811229e+00;4.021313625619760690e-01;5.274667750434411495e+00;4.020771244633786212e-01;3.917941648084450001e+00;4.016898895831071958e-01;5.534443267254598453e+00;4.008901428536778000e-01;4.605735913363749212e+00;4.028951399636230279e-01;3.776815084649336907e+00;4.019803902123304518e-01;3.539970298695737316e+00;4.023690982553058126e-01;5.482357807755575685e+00
4.006130298087740016e-01;9.536786768000922621e+00;4.006006148615940399e-01;5.156904526905760733e+00;4.008191812885105731e-01;1.140486864153983149e+01;4.038829083742615511e-01;6.443121080256575262e+00;4.031235611066005253e-01;2.630125045738152867e+00;4.087058297702704235e-01;2.682855876978547105e+00;4.016799122160439328e-01;4.301323846334526024e+00;4.038088420007951429e-01;2.869397289465145828e+00;4.025443246600055591e-01;4.309952581187931564e+00;4.022088577831818279e-01;4.612676660142306595e+00;4.021508711795168112e-01;3.457967602882287217e+00;4.017649114647225406e-01;4.836626080864770749e+00;4.009609272794169565e-01;4.002408380768372353e+00;4.029820743565383223e-01;3.312478329868247862e+00;4.020641541005031683e-01;3.131015247262640688e+00;4.024529313358470306e-01;4.847195321056623207e+00
4.006831558634880719e-01;8.110327556393921000e+00;4.006637988991983423e-01;4.390215328493963121e+00;4.008945792229711147e-01;9.695241061604079391e+00;4.040035890192959500e-01;5.576013125697059536e+00;4.032029797945402283e-01;2.332423615625513147e+00;4.088824791548787418e-01;2.298527983223836113e+00;4.017519239892283212e-01;3.754763842940680441e+00;4.039030715863433652e-01;2.602639483441227419e+00;4.026294237918932040e-01;3.795070758688818380e+00;4.022863530043875868e-01;4.007111557742848440e+00;4.022246178956550011e-01;3.029348773536613137e+00;4.018399333463379408e-01;4.193662429133667935e+00;4.010317117051561131e-01;3.458200494773317146e+00;4.030690087494536722e-01;2.883863498456279650e+00;4.021479179886759403e-01;2.751314983458700958e+00;4.025367644163881931e-01;4.251056562022974106e+00
4.007532819182020867e-01;6.851293872392113293e+00;4.007269829368025893e-01;3.717803346083444094e+00;4.009699771574316562e-01;8.174316331348174813e+00;4.041242696643304044e-01;4.788178053647105692e+00;4.032823984824799313e-01;2.052002066239342337e+00;4.090591285394871157e-01;1.954983173026088261e+00;4.018239357624126540e-01;3.252968746423609669e+00;4.039973011718916429e-01;2.334256153319583138e+00;4.027145229237807933e-01;3.313369126782815588e+00;4.023638482255934012e-01;3.457589481913932783e+00;4.022983646117931356e-01;2.633677360641455412e+00;4.019149552279532855e-01;3.607287204702425143e+00;4.011024961308952697e-01;2.969914038632022191e+00;4.031559431423689666e-01;2.491963855275311612e+00;4.022316818768486568e-01;2.400718517790221718e+00;4.026205974969294110e-01;3.697703631222250653e+00
4.008234079729161015e-01;5.748361714635273678e+00;4.007901669744068918e-01;3.131050585917562135e+00;4.010453750918921978e-01;6.834682110232478180e+00;4.042449503093648033e-01;4.079260630855777947e+00;4.033618171704196342e-01;1.790503721006133198e+00;4.092357779240954896e-01;1.650556063553585862e+00;4.018959475355970423e-01;2.796438635644698412e+00;4.040915307574399207e-01;2.069550340985953696e+00;4.027996220556684381e-01;2.867829535835653143e+00;4.024413434467991602e-01;2.962958793572864291e+00;4.023721113279313255e-01;2.271895821187065678e+00;4.019899771095686303e-01;3.077946545969653336e+00;4.011732805566344262e-01;2.534343474190439149e+00;4.032428775352842609e-01;2.137028377605989515e+00;4.023154457650213733e-01;2.079135837794558572e+00;4.027044305774706290e-01;3.189699112899377909e+00
4.008935340276301718e-01;4.789526712740374670e+00;4.008533510120111942e-01;2.621759310314162317e+00;4.011207730263527393e-01;5.666474496997397026e+00;4.043656309543992022e-01;3.447528256878752639e+00;4.034412358583593372e-01;1.549181225509169924e+00;4.094124273087038635e-01;1.383145589333996561e+00;4.019679593087814307e-01;2.384946904052183569e+00;4.041857603429881984e-01;1.813437948843083181e+00;4.028847211875560275e-01;2.460428980282209910e+00;4.025188386680049191e-01;2.521378182748156949e+00;4.024458580440695155e-01;1.944293148359015566e+00;4.020649989911840305e-01;2.604916964175036487e+00;4.012440649823735828e-01;2.148243121847667858e+00;4.033298119281995553e-01;1.818615226504584514e+00;4.023992096531941454e-01;1.786403019072190013e+00;4.027882636580117914e-01;2.728412378172632380e+00
4.009636600823441865e-01;3.962402562259843108e+00;4.009165350496154967e-01;2.182172183363061180e+00;4.011961709608132809e-01;4.657928136719490908e+00;4.044863115994336566e-01;2.890043995526028642e+00;4.035206545462990402e-01;1.328844698817171377e+00;4.095890766933122373e-01;1.150310217402872093e+00;4.020399710819658190e-01;2.017567168519781351e+00;4.042799899285364207e-01;1.570197680605364576e+00;4.029698203194436723e-01;2.092140037813719378e+00;4.025963338892107335e-01;2.130413002190429506e+00;4.025196047602077054e-01;1.650532647321915514e+00;4.021400208727993753e-01;2.186456261095007125e+00;4.013148494081127393e-01;1.808308998197878159e+00;4.034167463211149052e-01;1.535668699271329096e+00;4.024829735413668619e-01;1.522174718884402367e+00;4.028720967385530094e-01;2.314083185875322357e+00
4.010337861370582568e-01;3.254495379118799825e+00;4.009797190872197437e-01;1.804982570350042614e+00;4.012715688952738224e-01;3.795935297810784537e+00;4.046069922444680556e-01;2.402870584030020851e+00;4.036000732342387431e-01;1.129842716259337410e+00;4.097657260779206112e-01;9.493648277288628812e-01;4.021119828551501518e-01;1.692732676780948742e+00;4.043742195140846984e-01;1.343297050825736916e+00;4.030549194513312616e-01;1.762983827875319820e+00;4.026738291104164924e-01;1.787143239392988692e+00;4.025933514763458954e-01;1.389706241042214740e+00;4.022150427544147200e-01;1.819975294885737505e+00;4.013856338338519514e-01;1.511176039217568601e+00;4.035036807140301995e-01;1.286612601230592290e+00;4.025667374295395784e-01;1.285849433417875387e+00;4.029559298190942274e-01;1.945930932619518883e+00
4.011039121917722716e-01;2.653449510396171274e+00;4.010429031248240461e-01;1.483339157306657219e+00;4.013469668297343640e-01;3.066585347923835858e+00;4.047276728895025100e-01;1.981291382750719698e+00;4.036794919221784461e-01;9.520726850694598564e-01;4.099423754625289296e-01;7.774746953473404831e-01;4.021839946283345402e-01;1.408321550788663057e+00;4.044684490996329762e-01;1.135296558324296878e+00;4.031400185832188510e-01;1.472124764103317052e+00;4.027513243316222513e-01;1.488277415512546886e+00;4.026670981924840853e-01;1.160409244557277786e+00;4.022900646360301202e-01;1.502219951268074727e+00;4.014564182595911079e-01;1.253429977645749371e+00;4.035906151069454939e-01;1.069453123571987296e+00;4.026505013177123504e-01;1.076529139455260742e+00;4.030397628996353898e-01;1.622296882106159854e+00
4.011740382464863419e-01;2.147261238312094367e+00;4.011060871624283486e-01;1.210847655204112527e+00;4.014223647641949611e-01;2.455660982417815053e+00;4.048483535345369089e-01;1.620035097503886634e+00;4.037589106101181491e-01;7.950157041070718966e-01;4.101190248471373034e-01;6.317427985819142888e-01;4.022560064015189285e-01;1.161760148321266284e+00;4.045626786851811985e-01;9.478273815555763315e-01;4.032251177151064958e-01;1.217995343872705583e+00;4.028288195528280102e-01;1.230267001450644937e+00;4.027408449086222753e-01;9.608290279356976882e-01;4.023650865176454650e-01;1.229453564431917778e+00;4.015272026853302645e-01;1.031631884618398720e+00;4.036775494998607883e-01;8.818848477354659376e-01;4.027342652058850669e-01;8.930116088670225771e-01;4.031235959801766078e-01;1.340806668324605155e+00
4.012441643012003567e-01;1.724457871534196274e+00;4.011692712000326511e-01;9.815710731211427786e-01;4.014977626986555026e-01;1.949073459623221538e+00;4.049690341795713078e-01;1.313492717955096367e+00;4.038383292980578521e-01;6.577900871809805317e-01;4.102956742317456773e-01;5.092875683887598814e-01;4.023280181747033168e-01;9.501365256965870199e-01;4.046569082707294762e-01;7.816326057933583593e-01;4.033102168469940851e-01;9.984391508937442428e-01;4.029063147740338247e-01;1.009416518952307440e+00;4.028145916247604652e-01;7.888410080468467589e-01;4.024401083992608097e-01;9.976313778429016788e-01;4.015979871110694210e-01;8.423524418297099192e-01;4.037644838927760826e-01;7.213943249842437178e-01;4.028180290940577835e-01;7.338110539290331191e-01;4.032074290607178257e-01;1.098541178302259835e+00
4.013142903559144270e-01;1.374240900635379514e+00;4.012324552376368980e-01;7.900290050191532965e-01;4.015731606331160441e-01;1.533225347882465117e+00;4.050897148246057622e-01;1.055917249147447778e+00;4.039177479859975550e-01;5.392173771297232854e-01;4.104723236163540512e-01;4.073091166226876503e-01;4.024000299478876497e-01;7.703163562007034892e-01;4.047511378562777540e-01;6.366583833136909565e-01;4.033953159788817300e-01;8.108610106276518126e-01;4.029838099952395836e-01;8.219852824270310609e-01;4.028883383408986552e-01;6.421058872812860363e-01;4.025151302808762099e-01;8.025602916322874814e-01;4.016687715368085776e-01;6.822124455995626224e-01;4.038514182856914325e-01;5.853567042422249678e-01;4.029017929822305555e-01;5.972009839461641656e-01;4.032912621412589882e-01;8.922053887122354254e-01
4.013844164106284418e-01;1.086593141455377776e+00;4.012956392752412005e-01;6.311956384448168533e-01;4.016485585675765857e-01;1.195295334466677684e+00;4.052103954696401611e-01;8.415992370400693368e-01;4.039971666739372580e-01;4.378948340389018923e-01;4.106489730009624251e-01;3.231428728452453436e-01;4.024720417210720380e-01;6.190545663118108832e-01;4.048453674418260317e-01;5.121796578879065365e-01;4.034804151107693193e-01;6.523746481107663975e-01;4.030613052164453425e-01;6.642776605373520438e-01;4.029620850570368451e-01;5.181628867520219339e-01;4.025901521624915547e-01;6.400389579061062095e-01;4.017395559625477341e-01;5.479258709559596818e-01;4.039383526786067269e-01;4.711220048270907679e-01;4.029855568704032720e-01;4.812722606467034758e-01;4.033750952218002062e-01;7.182866434566480551e-01
4.014545424653424566e-01;8.523510220448804464e-01;4.013588233128455030e-01;5.004957727586887284e-01;4.017239565020371272e-01;9.234450435658602130e-01;4.053310761146745600e-01;6.650135815729546485e-01;4.040765853618769610e-01;3.522689557706856767e-01;4.108256223855707434e-01;2.543003684856701141e-01;4.025440534942564264e-01;4.930972312439000360e-01;4.049395970273742540e-01;4.069450289165821855e-01;4.035655142426569642e-01;5.199400413781549712e-01;4.031388004376511569e-01;5.327197188897991875e-01;4.030358317731750351e-01;4.145147826357064580e-01;4.026651740441068994e-01;5.059751143280762919e-01;4.018103403882868907e-01;4.363420090628329362e-01;4.040252870715220213e-01;3.760887645839894322e-01;4.030693207585759885e-01;3.839992613584942704e-01;4.034589283023414241e-01;5.731960011429192425e-01
4.015246685200565269e-01;6.632443028337522417e-01;4.014220073504498054e-01;3.937980005592909838e-01;4.017993544364976688e-01;7.069522542438583246e-01;4.054517567597090144e-01;5.209354998973781958e-01;4.041560040498166639e-01;2.807054679269403996e-01;4.110022717701791173e-01;1.984975957747807385e-01;4.026160652674408147e-01;3.892697521846967268e-01;4.050338266129225318e-01;3.193266916975017744e-01;4.036506133745445535e-01;4.104847258000402510e-01;4.032162956588569158e-01;4.239210747326805917e-01;4.031095784893132250e-01;3.287017277472009114e-01;4.027401959257222996e-01;3.964787653827557268e-01;4.018811248140260473e-01;3.444836669964582709e-01;4.041122214644373156e-01;2.977638631057508700e-01;4.031530846467487605e-01;3.033076502995672441e-01;4.035427613828825866e-01;4.533884549761043048e-01
4.015947945747705417e-01;5.119064806905588849e-01;4.014851913880540524e-01;3.074043019522497699e-01;4.018747523709582103e-01;5.362782345427532515e-01;4.055724374047434133e-01;4.045255973818721040e-01;4.042354227377563669e-01;2.215522799964676492e-01;4.111789211547874912e-01;1.536719135163868710e-01;4.026880770406251475e-01;3.045488610529800133e-01;4.051280561984708095e-01;2.474637667147520925e-01;4.037357125064321428e-01;3.210053876358777147e-01;4.032937908800626747e-01;3.347216901341358852e-01;4.031833252054514150e-01;2.583620177562138687e-01;4.028152178073376444e-01;3.079313324445012157e-01;4.019519092397652038e-01;2.695790956006443029e-01;4.041991558573526655e-01;2.338082664490162554e-01;4.032368485349214771e-01;2.371383308515091493e-01;4.036265944634238045e-01;3.554598682302114732e-01
4.016649206294846119e-01;3.918598585938993795e-01;4.015483754256583548e-01;2.380355555998003858e-01;4.019501503054187519e-01;4.030790788261104929e-01;4.056931180497778122e-01;3.113857223793979334e-01;4.043148414256960699e-01;1.731930261073128252e-01;4.113555705393958650e-01;1.179888631058046006e-01;4.027600888138095359e-01;2.361174311875614273e-01;4.052222857840190318e-01;1.893902838954208689e-01;4.038208116383197877e-01;2.486480245738121320e-01;4.033712861012684892e-01;2.622241044192597514e-01;4.032570719215895494e-01;2.012790531123299920e-01;4.028902396889529891e-01;2.370321318303438840e-01;4.020226936655043604e-01;2.090860922324835613e-01;4.042860902502679599e-01;1.820692250789025524e-01;4.033206124230941936e-01;1.835035032771997754e-01;4.037104275439650225e-01;2.762202526179393103e-01
4.017350466841986267e-01;2.974797301402321570e-01;4.016115594632626573e-01;1.828128090171872444e-01;4.020255482398793490e-01;3.001720217567149240e-01;4.058137986948122666e-01;2.375885688198667578e-01;4.043942601136357728e-01;1.340898896831059506e-01;4.115322199240042389e-01;8.984049933221792406e-02;4.028321005869939242e-01;1.814023143730787713e-01;4.053165153695673095e-01;1.431422027451507428e-01;4.039059107702073770e-01;1.907666251914424960e-01;4.034487813224742481e-01;2.038122284102288351e-01;4.033308186377277393e-01;1.554146877289652451e-01;4.029652615705683893e-01;1.808244696223643144e-01;4.020934780912435169e-01;1.607075191205277476e-01;4.043730246431832542e-01;1.406000602015725631e-01;4.034043763112669656e-01;1.405321930876942960e-01;4.037942606245061850e-01;2.127444654806296687e-01
4.018051727389126970e-01;2.239423238854965359e-01;4.016747435008669598e-01;1.392345063830782714e-01;4.021009461743398905e-01;2.214678507032410981e-01;4.059344793398466655e-01;1.796848393309172509e-01;4.044736788015754758e-01;1.028153716514680488e-01;4.117088693086126128e-01;6.783694448418120526e-02;4.029041123601783125e-01;1.380964130527395084e-01;4.054107449551155873e-01;1.068407804399331834e-01;4.039910099020950218e-01;1.449616525257528543e-01;4.035262765436800070e-01;1.571582770603198731e-01;4.034045653538659293e-01;1.189299027830291317e-01;4.030402834521837341e-01;1.367042575568266083e-01;4.021642625169826735e-01;1.223982079864604222e-01;4.044599590360985486e-01;1.076690914075641298e-01;4.034881401994396821e-01;1.065039863633722994e-01;4.038780937050474029e-01;1.624024784241689390e-01
4.018752987936267118e-01;1.671610921272021211e-01;4.017379275384712067e-01;1.051501919703454607e-01;4.021763441088004321e-01;1.618799419251191474e-01;4.060551599848810644e-01;1.346922184028717384e-01;4.045530974895151788e-01;7.807344845415623014e-02;4.118855186932209311e-01;5.079286134868585961e-02;4.029761241333626454e-01;1.041669038345297837e-01;4.055049745406638650e-01;7.875209750403415476e-02;4.040761090339826112e-01;1.091005777975937313e-01;4.036037717648857659e-01;1.202197029540486434e-01;4.034783120700041192e-01;9.019428144963181904e-02;4.031153053337990788e-01;1.024143745574809528e-01;4.022350469427218300e-01;9.236383135510373155e-02;4.045468934290138985e-01;8.175950073479656965e-02;4.035719040876123986e-01;7.987089324841324667e-02;4.039619267855886209e-01;1.228720757257957819e-01
4.019454248483407821e-01;1.237156469914678925e-01;4.018011115760755092e-01;7.873145479994553275e-02;4.022517420432609736e-01;1.172193157789402918e-01;4.061758406299155189e-01;1.000704846979755397e-01;4.046325161774548818e-01;5.871115215938157994e-02;4.120621680778293050e-01;3.771043531331699783e-02;4.030481359065470337e-01;7.785195738507541541e-02;4.055992041262120873e-01;5.732446920625122733e-02;4.041612081658702560e-01;8.132330542159731113e-02;4.036812669860915803e-01;9.122812269214439218e-02;4.035520587861423092e-01;6.778609139409594309e-02;4.031903272154144791e-01;7.602806083478066967e-02;4.023058313684609866e-01;6.905277730132154679e-02;4.046338278219291928e-01;6.156201536093599408e-02;4.036556679757851707e-01;5.926818875112017937e-02;4.040457598661297833e-01;9.213720577438269665e-02
4.020155509030547969e-01;9.077719177936313666e-02;4.018642956136798117e-01;5.844103622455863734e-02;4.023271399777215152e-01;8.408364825673737830e-02;4.062965212749499178e-01;7.368688515744083178e-02;4.047119348653945847e-01;4.372198718368307951e-02;4.122388174624376789e-01;2.776028391114472582e-02;4.031201476797314220e-01;5.764847700104403644e-02;4.056934337117603651e-01;4.120676225269637866e-02;4.042463072977578453e-01;6.003559581593966715e-02;4.037587622072973392e-01;6.867222234326882113e-02;4.036258055022804991e-01;5.048492579795745006e-02;4.032653490970298238e-01;5.592448498425774128e-02;4.023766157942001431e-01;5.114235588720388720e-02;4.047207622148444872e-01;4.596225038183851530e-02;4.037394318639578872e-01;4.351572310529213533e-02;4.041295929466710013e-01;6.847528355263321487e-02


==> plots/iota_density_0p01.txt <==
x_n_1_order_6_ig_0;y_n_1_order_6_ig_0;x_n_1_order_6_ig_1;y_n_1_order_6_ig_1;x_n_1_order_6_ig_2;y_n_1_order_6_ig_2;x_n_1_order_6_ig_3;y_n_1_order_6_ig_3;x_n_1_order_6_ig_4;y_n_1_order_6_ig_4;x_n_1_order_6_ig_5;y_n_1_order_6_ig_5;x_n_1_order_6_ig_6;y_n_1_order_6_ig_6;x_n_1_order_6_ig_7;y_n_1_order_6_ig_7;x_n_1024_order_6_ig_0;y_n_1024_order_6_ig_0;x_n_1024_order_6_ig_1;y_n_1024_order_6_ig_1;x_n_1024_order_6_ig_2;y_n_1024_order_6_ig_2;x_n_1024_order_6_ig_3;y_n_1024_order_6_ig_3;x_n_1024_order_6_ig_4;y_n_1024_order_6_ig_4;x_n_1024_order_6_ig_5;y_n_1024_order_6_ig_5;x_n_1024_order_6_ig_6;y_n_1024_order_6_ig_6;x_n_1024_order_6_ig_7;y_n_1024_order_6_ig_7
3.703145291612491286e-01;2.167323610317396440e-02;3.744312041307270023e-01;2.539734218573898999e-02;3.681650518003631301e-01;1.500231938042314965e-02;3.516161498565956722e-01;1.020406377874890497e-02;3.719913210825680494e-01;1.459044856158138101e-02;3.360993140979862681e-01;9.112487546868100127e-03;3.724382646741861702e-01;1.614480771021482852e-02;3.661148362389980981e-01;1.200752493816322798e-02;3.680980996290717511e-01;1.903243414155052909e-02;3.682359386536488977e-01;1.294330959706464605e-02;3.693222250138502583e-01;2.803854189440422445e-02;3.678904926704977263e-01;2.063014012602099392e-02;3.681717739068801620e-01;1.308861015616251226e-02;3.688753422593112896e-01;2.528327196204593896e-02;3.699559514320378550e-01;1.514394665233472284e-02;3.694691909352613157e-01;4.059503968941530899e-02
3.705460500646412525e-01;2.915399364249360997e-02;3.746396658972379057e-01;3.411804164095461056e-02;3.684133923939517663e-01;2.040004697613049395e-02;3.520203832188628645e-01;1.367371442287088588e-02;3.722655195928702421e-01;1.987648058027545461e-02;3.366814949038333671e-01;1.212887161272057507e-02;3.726801787286244672e-01;2.182503842403041294e-02;3.664410861512472639e-01;1.675276659805986779e-02;3.683816442707774641e-01;2.585591565773338527e-02;3.684977840113374259e-01;1.726953975861182655e-02;3.695812195895726848e-01;3.739122098025626784e-02;3.681771831481210344e-01;2.803672121039618020e-02;3.684334096687433280e-01;1.752017666533458792e-02;3.691390752979615830e-01;3.387760830810204044e-02;3.702301092446508846e-01;2.050750918958968091e-02;3.697303742507228597e-01;5.378303761437213532e-02
3.707775709680333764e-01;3.885315288733084266e-02;3.748481276637488091e-01;4.540132553186015246e-02;3.686617329875404026e-01;2.745921645998394486e-02;3.524246165811301124e-01;1.816094870834021255e-02;3.725397181031723792e-01;2.681136856218278158e-02;3.372636757096805216e-01;1.599987043388845231e-02;3.729220927830627086e-01;2.924545851398532501e-02;3.667673360634964297e-01;2.307613193877819727e-02;3.686651889124831771e-01;3.480168921214135680e-02;3.687596293690258986e-01;2.282793710242624410e-02;3.698402141652951114e-01;4.948113197002079744e-02;3.684638736257442870e-01;3.773632650079989520e-02;3.686950454306064939e-01;2.322735568310781498e-02;3.694028083366119319e-01;4.503295824813820236e-02;3.705042670572639696e-01;2.753826916695135962e-02;3.699915575661844036e-01;7.069548448070214763e-02
3.710090918714255004e-01;5.129964189549119508e-02;3.750565894302597680e-01;5.984711762761683873e-02;3.689100735811290943e-01;3.658848151926167441e-02;3.528288499433973047e-01;2.390766429375180621e-02;3.728139166134745719e-01;3.581181266100472854e-02;3.378458565155276205e-01;2.091825445289651267e-02;3.731640068375010055e-01;3.884892444242596388e-02;3.670935859757455955e-01;3.138222766699942656e-02;3.689487335541889457e-01;4.641234287181795343e-02;3.690214747267144269e-01;2.989621391309556231e-02;3.700992087410175380e-01;6.497943821865731495e-02;3.687505641033675952e-01;5.030582251707805402e-02;3.689566811924696599e-01;3.049904995532794552e-02;3.696665413752622253e-01;5.938776729366394835e-02;3.707784248698769991e-01;3.667249887387650370e-02;3.702527408816459475e-01;9.219808054680070364e-02
3.712406127748176243e-01;6.710716451907990099e-02;3.752650511967706715e-01;7.814661806087269680e-02;3.691584141747177306e-01;4.826320822068149580e-02;3.532330833056645525e-01;3.119543237280161460e-02;3.730881151237767646e-01;4.736775440034517171e-02;3.384280373213747195e-01;2.710489178345467862e-02;3.734059208919392470e-01;5.116296797351816555e-02;3.674198358879947612e-01;4.213567346873702685e-02;3.692322781958946587e-01;6.133088557918676270e-02;3.692833200844029551e-01;3.879224532994005742e-02;3.703582033167399645e-01;8.468174905582322165e-02;3.690372545809908478e-01;6.642386157801652424e-02;3.692183169543328813e-01;3.966512591813545902e-02;3.699302744139125187e-01;7.770045403211486845e-02;3.710525826824900286e-01;4.843464320729178735e-02;3.705139241971074915e-01;1.193016942857623303e-01
3.714721336782097483e-01;8.697558534672455988e-02;3.754735129632815749e-01;1.010815159303053018e-01;3.694067547683063668e-01;6.302620233167798014e-02;3.536373166679317448e-01;4.034684960132543796e-02;3.733623136340789017e-01;6.204578759077640504e-02;3.390102181272218185e-01;3.480836315663398545e-02;3.736478349463775439e-01;6.680838772693221961e-02;3.677460858002439270e-01;5.585512837398234898e-02;3.695158228376003717e-01;8.030811679815312576e-02;3.695451654420914278e-01;4.987366758166610070e-02;3.706171978924623911e-01;1.095199111134667058e-01;3.693239450586141559e-01;8.687615088471675739e-02;3.694799527161960473e-01;5.109522022815943948e-02;3.701940074525628677e-01;1.008607545435228625e-01;3.713267404951031136e-01;6.344777320937064480e-02;3.707751075125690354e-01;1.531713113121555558e-01
3.717036545816018722e-01;1.116883998565878222e-01;3.756819747297924783e-01;1.295181876911041252e-01;3.696550953618950031e-01;8.148510595586913596e-02;3.540415500301989371e-01;5.172536026080033073e-02;3.736365121443810944e-01;8.048992981128388902e-02;3.395923989330689730e-01;4.430306135138849938e-02;3.738897490008158409e-01;8.650688641989483230e-02;3.680723357124930928e-01;7.310131140748078737e-02;3.697993674793060848e-01;1.042073404936621484e-01;3.698070107997799560e-01;6.353561379637598372e-02;3.708761924681848732e-01;1.405718358694319214e-01;3.696106355362374085e-01;1.125572793145548089e-01;3.697415884780592132e-01;6.519528532936592902e-02;3.704577404912131611e-01;1.298990344704701039e-01;3.716008983077161432e-01;8.244334774354912521e-02;3.710362908280305794e-01;1.951312738391496882e-01
3.719351754849939962e-01;1.421053234889253780e-01;3.758904364963034372e-01;1.643957759303402433e-01;3.699034359554836393e-01;1.043056805595746206e-01;3.544457833924661849e-01;6.573313813807511730e-02;3.739107106546832870e-01;1.034190643742138593e-01;3.401745797389160719e-01;5.588544792250034476e-02;3.741316630552540823e-01;1.110872966140365736e-01;3.683985856247422586e-01;9.445806591917911554e-02;3.700829121210117978e-01;1.340055010556475135e-01;3.700688561574684843e-01;8.020631868389661856e-02;3.711351870439072997e-01;1.790683720398845713e-01;3.698973260138607166e-01;1.444681368231334473e-01;3.700032242399223792e-01;8.240153782038016350e-02;3.707214735298634545e-01;1.659925647144436800e-01;3.718750561203291727e-01;1.062696889687181762e-01;3.712974741434921233e-01;2.466656013275799475e-01
3.721666963883861201e-01;1.791491165932686258e-01;3.760988982628143407e-01;2.067071874911164675e-01;3.701517765490722756e-01;1.322002877902551388e-01;3.548500167547333772e-01;8.280664158149622645e-02;3.741849091649854242e-01;1.316204590440122058e-01;3.407567605447631709e-01;6.986817717531361438e-02;3.743735771096923792e-01;1.414899453349465763e-01;3.687248355369914243e-01;1.205059317185859236e-01;3.703664567627175108e-01;1.707898410748976692e-01;3.703307015151569570e-01;1.003404404307659675e-01;3.713941816196297263e-01;2.263961388980073319e-01;3.701840164914840248e-01;1.837080472077956272e-01;3.702648600017855451e-01;1.031716064917238135e-01;3.709852065685138034e-01;2.104676718039901473e-01;3.721492139329422577e-01;1.358985042960582368e-01;3.715586574589536673e-01;3.094121698058858727e-01
3.723982172917782441e-01;2.237859430901699975e-01;3.763073600293252441e-01;2.574723220310424221e-01;3.704001171426609673e-01;1.659110588882267978e-01;3.552542501170006251e-01;1.034095179712177376e-01;3.744591076752876169e-01;1.659389526067292231e-01;3.413389413506103254e-01;8.657186882751004287e-02;3.746154911641306207e-01;1.787687473989470199e-01;3.690510854492405901e-01;1.517883081742766593e-01;3.706500014044232794e-01;2.157492861536937645e-01;3.705925468728454852e-01;1.244101165309169782e-01;3.716531761953521529e-01;2.840951923529585477e-01;3.704707069691072774e-01;2.314609220134902501e-01;3.705264957636487111e-01;1.279728717063046695e-01;3.712489396071640968e-01;2.647966433951347009e-01;3.724233717455552872e-01;1.724287394378453964e-01;3.718198407744152112e-01;3.851495966494773993e-01
3.726297381951703125e-01;2.769988488128068971e-01;3.765158217958361475e-01;3.177032528789653365e-01;3.706484577362496036e-01;2.061875123899246098e-01;3.556584834792678174e-01;1.280226405624691755e-01;3.747333061855898095e-01;2.072616804146301117e-01;3.419211221564574243e-01;1.063144199006056667e-01;3.748574052185689176e-01;2.240906883932608784e-01;3.693773353614897559e-01;1.887711013446816688e-01;3.709335460461289924e-01;2.701599617253764296e-01;3.708543922305340135e-01;1.528939875036584295e-01;3.719121707710745794e-01;3.538504156924304200e-01;3.707573974467305855e-01;2.889750390784837641e-01;3.707881315255119326e-01;1.572682422779680678e-01;3.715126726458143902e-01;3.305883100724661960e-01;3.726975295581683167e-01;2.170870333251968542e-01;3.720810240898767551e-01;4.757758447726815887e-01
3.728612590985624364e-01;3.397543416616291001e-01;3.767242835623471064e-01;3.883616306551889719e-01;3.708967983298382398e-01;2.537587339859151414e-01;3.560627168415350652e-01;1.571312134169659258e-01;3.750075046958919467e-01;2.564985826713623851e-01;3.425033029623045233e-01;1.293978935384428874e-01;3.750993192730072145e-01;2.787324563826335533e-01;3.697035852737389772e-01;2.317977045983332929e-01;3.712170906878347054e-01;3.353645452905310576e-01;3.711162375882224862e-01;1.862646795145863066e-01;3.721711653467970060e-01;4.374756259638374889e-01;3.710440879243538381e-01;3.575364506774115214e-01;3.710497672873750985e-01;1.914999204963250268e-01;3.717764056844647391e-01;4.095713516454513314e-01;3.729716873707814018e-01;2.712240750267485567e-01;3.723422074053382991e-01;5.832778356998554736e-01
3.730927800019545604e-01;4.129625494651369411e-01;3.769327453288580099e-01;4.703092507689321522e-01;3.711451389234268761e-01;3.093006574022275634e-01;3.564669502038022575e-01;1.912090768872416469e-01;3.752817032061941394e-01;3.145593901217366706e-01;3.430854837681516778e-01;1.560932044916645278e-01;3.753412333274454560e-01;3.440740971869418741e-01;3.700298351859881429e-01;2.810421874047988045e-01;3.715006353295404185e-01;4.127455487824402969e-01;3.713780829459110144e-01;2.249755174329610141e-01;3.724301599225194326e-01;5.368895767282171327e-01;3.713307784019771463e-01;4.384365176490192528e-01;3.713114030492382645e-01;2.310720420306663359e-01;3.720401387231150325e-01;5.035696005814630505e-01;3.732458451833944313e-01;3.363062431351088732e-01;3.726033907207998430e-01;7.096917482351732254e-01
3.733243009053466843e-01;4.974319994355120844e-01;3.771412070953689133e-01;5.642534857019285699e-01;3.713934795170155123e-01;3.733994558324011948e-01;3.568711835660694498e-01;2.307005798141670005e-01;3.755559017164963320e-01;3.823282832537617248e-01;3.436676645739987768e-01;1.866230305970483783e-01;3.755831473818837529e-01;4.215896876494211742e-01;3.703560850982373087e-01;3.364645526187868829e-01;3.717841799712461315e-01;5.036930924640296015e-01;3.716399283035995427e-01;2.694475199527570086e-01;3.726891544982418591e-01;6.540833252394562258e-01;3.716174688796003989e-01;5.329346174887488186e-01;3.715730388111014304e-01;2.763334176769363104e-01;3.723038717617653259e-01;6.144689421772326909e-01;3.735200029960074608e-01;4.139020452188580945e-01;3.728645740362613870e-01;8.570541727216383077e-01
3.735558218087388083e-01;5.938206686299791759e-01;3.773496688618798167e-01;6.706900812627467623e-01;3.716418201106042041e-01;4.465125345239242538e-01;3.572754169283366976e-01;2.760006426794407997e-01;3.758301002267984692e-01;4.606379318287066593e-01;3.442498453798458757e-01;2.211436049828144623e-01;3.758250614363219944e-01;5.128351274785097891e-01;3.706823350104864745e-01;3.977727376660601943e-01;3.720677246129519000e-01;6.095682439146355991e-01;3.719017736612880154e-01;3.200579775231833235e-01;3.729481490739642857e-01;7.910788172849090305e-01;3.719041593572237070e-01;6.422176427322390246e-01;3.718346745729645964e-01;3.275619126617898003e-01;3.725676048004156748e-01;7.441758376721363533e-01;3.737941608086205458e-01;5.056630718639002486e-01;3.731257573517229309e-01;1.027344873818546667e+00
3.737873427121309322e-01;7.025855489823267241e-01;3.775581306283907201e-01;7.898465857577768867e-01;3.718901607041928403e-01;5.289290634834189486e-01;3.576796502906038899e-01;3.274339003800085801e-01;3.761042987371006618e-01;5.502450882153072653e-01;3.448320261856929747e-01;2.597262690478373548e-01;3.760669754907602913e-01;6.194332243602410637e-01;3.710085849227356403e-01;4.643965398935210320e-01;3.723512692546576131e-01;7.316635117015815037e-01;3.721636190189765436e-01;3.771320966929421759e-01;3.732071436496867123e-01;9.498790182144712935e-01;3.721908498348470151e-01;7.673584364306031969e-01;3.720963103348277623e-01;3.849522348390220228e-01;3.728313378390659683e-01;8.945680103399369365e-01;3.740683186212335753e-01;6.132994358996748385e-01;3.733869406671844748e-01;1.222422559656149543e+00
3.740188636155230562e-01;8.239334951190449008e-01;3.777665923949016791e-01;9.216303427111744995e-01;3.721385012977814766e-01;6.207323574239255182e-01;3.580838836528711377e-01;3.852340612165363054e-01;3.763784972474028545e-01;6.518102688585195592e-01;3.454142069915401292e-01;3.023398721994854377e-01;3.763088895451985882e-01;7.430562717779076731e-01;3.713348348349848060e-01;5.354787109303879022e-01;3.726348138963633261e-01;8.711625525104467194e-01;3.724254643766650719e-01;4.409392741189288034e-01;3.734661382254091944e-01;1.132410467244069130e+00;3.724775403124702677e-01;9.092757427569803097e-01;3.723579460966909838e-01;4.486090214524838804e-01;3.730950708777162617e-01;1.067438412797296898e+00;3.743424764338466049e-01;7.385499775627224484e-01;3.736481239826460188e-01;1.443955723476595177e+00
3.742503845189151801e-01;9.577765157359149351e-01;3.779750541614125825e-01;1.065585445439622303e+00;3.723868418913701128e-01;7.217666508832124572e-01;3.584881170151383301e-01;4.495248238760821136e-01;3.766526957577049917e-01;7.658842486399014549e-01;3.459963877973872282e-01;3.488352695108051793e-01;3.765508035996368297e-01;8.854062816169143701e-01;3.716610847472339718e-01;6.098879894545803371e-01;3.729183585380690391e-01;1.029101517217565265e+00;3.726873097343535446e-01;5.116955053995595470e-01;3.737251328011316209e-01;1.340459727693048775e+00;3.727642307900935759e-01;1.068698521001123725e+00;3.726195818585541497e-01;5.185470732964447826e-01;3.733588039163666106e-01;1.264434203039495941e+00;3.746166342464596899e-01;8.831478704700724824e-01;3.739093072981075627e-01;1.693351267371234092e+00
3.744819054223073040e-01;1.103694869073770013e+00;3.781835159279234859e-01;1.220863241425123924e+00;3.726351824849587491e-01;8.316108884525851286e-01;3.588923503774055224e-01;5.203038291335833065e-01;3.769268942680071843e-01;8.929040527623238743e-01;3.465785686032343271e-01;3.989332712157634409e-01;3.767927176540751266e-01;1.048192929465558532e+00;3.719873346594831376e-01;6.862577764975841266e-01;3.732019031797747521e-01;1.206334670996015657e+00;3.729491550920420728e-01;5.895732107457063442e-01;3.739841273768540475e-01;1.575605813268218691e+00;3.730509212677168285e-01;1.246137525855502526e+00;3.728812176204173157e-01;5.947003510801084358e-01;3.736225369550169040e-01;1.486993054431570593e+00;3.748907920590727194e-01;1.048782645728273177e+00;3.741704906135691067e-01;1.971684181891146581e+00
3.747134263256994280e-01;1.260911278508934696e+00;3.783919776944343893e-01;1.386210813681351350e+00;3.728835230785473853e-01;9.495620229403184398e-01;3.592965837396727702e-01;5.974311616356757781e-01;3.772010927783093770e-01;1.033200812952471015e+00;3.471607494090814816e-01;4.522174185387580758e-01;3.770346317085133681e-01;1.233109105885348500e+00;3.723135845717323034e-01;7.630525178929262742e-01;3.734854478214805207e-01;1.403506928285249034e+00;3.732110004497305455e-01;6.747193562207522977e-01;3.742431219525764741e-01;1.839151247330240491e+00;3.733376117453401366e-01;1.441866856760018578e+00;3.731428533822804816e-01;6.769409014916278888e-01;3.738862699936671974e-01;1.736279661457646561e+00;3.751649498716857489e-01;1.237060040971893260e+00;3.744316739290306506e-01;2.279631983155330222e+00
3.749449472290915519e-01;1.428279260779121262e+00;3.786004394609453483e-01;1.559981304798619739e+00;3.731318636721360771e-01;1.074629973594797505e+00;3.597008171019399625e-01;6.806238379612834510e-01;3.774752912886115142e-01;1.187021233721512248e+00;3.477429302149285806e-01;5.081328832243116045e-01;3.772765457629516650e-01;1.441803761239178971e+00;3.726398344839814691e-01;8.386617330943865189e-01;3.737689924631862337e-01;1.621035713589511706e+00;3.734728458074190738e-01;7.672821676314053319e-01;3.745021165282989006e-01;2.132054910885843313e+00;3.736243022229633892e-01;1.655917707725008681e+00;3.734044891441436476e-01;7.651082192690946693e-01;3.741500030323175463e-01;2.013125725429444568e+00;3.754391076842988340e-01;1.449461450845432653e+00;3.746928572444921945e-01;2.617417846311821616e+00
3.751764681324836759e-01;1.604287945825176642e+00;3.788089012274562517e-01;1.740168968184014897e+00;3.733802042657247133e-01;1.205545847005541571e+00;3.601050504642072103e-01;7.694575064062015857e-01;3.777494897989137068e-01;1.354563494028340864e+00;3.483251110207756795e-01;5.659926042428403692e-01;3.775184598173899619e-01;1.675851517855748041e+00;3.729660843962306349e-01;9.115191771072008731e-01;3.740525371048919467e-01;1.859104083328541046e+00;3.737346911651076020e-01;8.674459962674100355e-01;3.747611111040213272e-01;2.454870206987312731e+00;3.739109927005866973e-01;1.888085818451983977e+00;3.736661249060068135e-01;8.590486998453223944e-01;3.744137360709678397e-01;2.317976960680160126e+00;3.757132654969118635e-01;1.687305073968475622e+00;3.749540405599537385e-01;2.984766374859959992e+00
3.754079890358757998e-01;1.787084881191379093e+00;3.790173629939671551e-01;1.924470450289156975e+00;3.736285448593133496e-01;1.340784290466278561e+00;3.605092838264744026e-01;8.633762384645428112e-01;3.780236883092158995e-01;1.536027228749944795e+00;3.489072918266228340e-01;6.249914837844042781e-01;3.777603738718282034e-01;1.936718346189411299e+00;3.732923343084798007e-01;9.802420583537025944e-01;3.743360817465976598e-01;2.117666338235072665e+00;3.739965365227960747e-01;9.754730457622512452e-01;3.750201056797437538e-01;2.807692268065592689e+00;3.741976831782100055e-01;2.137953180640110418e+00;3.739277606678700350e-01;9.586638444531108139e-01;3.746774691096181331e-01;2.650850706499770837e+00;3.759874233095248930e-01;1.951711084074797986e+00;3.752152238754152824e-01;3.380875677447991556e+00
3.756395099392679238e-01;1.974517203824538436e+00;3.792258247604780586e-01;2.110372090527696809e+00;3.738768854529019858e-01;1.478599976795478055e+00;3.609135171887415949e-01;9.617108214205998262e-01;3.782978868195180366e-01;1.731675868662407192e+00;3.494894726324699330e-01;6.842290746316416206e-01;3.780022879262665003e-01;2.225722513917030465e+00;3.736185842207289665e-01;1.043782809378422050e+00;3.746196263883033728e-01;2.396466464048750300e+00;3.742583818804846030e-01;1.091749772913507721e+00;3.752791002554661803e-01;3.190117919360035970e+00;3.744843736558332581e-01;2.404923462827463609e+00;3.741893964297332009e-01;1.063964821425959384e+00;3.749412021482684820e-01;3.011307529472163402e+00;3.762615811221379780e-01;2.243573264084918417e+00;3.754764071908768264e-01;3.804408874361488557e+00
3.758710308426600477e-01;2.164190306016503307e+00;3.794342865269890175e-01;2.295261078167067481e+00;3.741252260464906221e-01;1.617077273063238341e+00;3.613177505510088428e-01;1.063705389333200468e+00;3.785720853298202293e-01;1.941908177695762294e+00;3.500716534383170320e-01;7.427407209719111281e-01;3.782442019807047418e-01;2.543990073031050958e+00;3.739448341329781322e-01;1.101583872888853843e+00;3.749031710300090858e-01;2.695068731048744670e+00;3.745202272381731312e-01;1.216834915717379006e+00;3.755380948311886069e-01;3.601221858473531601e+00;3.747710641334565662e-01;2.688269480030256009e+00;3.744510321915963669e-01;1.175129961447991755e+00;3.752049351869187754e-01;3.398439738147582823e+00;3.765357389347510075e-01;2.563539497684186763e+00;3.757375905063383703e-01;4.253507334787007821e+00
3.761025517460521717e-01;2.353541822793909333e+00;3.796427482934999209e-01;2.476556271335721870e+00;3.743735666400793138e-01;1.754191197284607373e+00;3.617219839132760351e-01;1.168551593058471560e+00;3.788462838401224220e-01;2.167334450125737444e+00;3.506538342441641309e-01;7.995365923966198940e-01;3.784861160351430387e-01;2.892404398086810602e+00;3.742710840452272980e-01;1.153724548546452677e+00;3.751867156717148544e-01;3.012898752150720227e+00;3.747820725958616039e-01;1.351505373952942346e+00;3.757970894069110335e-01;4.039552006099607517e+00;3.750577546110798188e-01;2.987189962936311893e+00;3.747126679534595328e-01;1.292560883375787562e+00;3.754686682255690688e-01;3.810879011181468101e+00;3.768098967473640371e-01;2.912003285658296914e+00;3.759987738217999698e-01;4.725826887392959641e+00
3.763340726494442956e-01;2.539927543786727249e+00;3.798512100600108243e-01;2.651852533375028020e+00;3.746219072336679501e-01;1.887876896009209604e+00;3.621262172755432829e-01;1.275428857537409755e+00;3.791204823504245591e-01;2.408851671857069388e+00;3.512360150500112854e-01;8.536475112436283652e-01;3.787280300895813356e-01;3.271549761757665653e+00;3.745973339574764638e-01;1.201048315841559022e+00;3.754702603134205674e-01;3.349292349238515154e+00;3.750439179535501322e-01;1.496795668709720362e+00;3.760560839826334600e-01;4.503146232536406224e+00;3.753444450887031270e-01;3.300871990218813501e+00;3.749743037153226988e-01;1.416932328428320620e+00;3.757324012642194178e-01;4.246824388615236145e+00;3.770840545599771221e-01;3.289108026028530585e+00;3.762599571372615137e-01;5.218597009157281086e+00
3.765655935528364195e-01;2.720714826168784128e+00;3.800596718265217278e-01;2.819070759741002963e+00;3.748702478272565863e-01;2.016104158862454199e+00;3.625304506378104752e-01;1.383548663281609858e+00;3.793946808607267518e-01;2.667711162525538082e+00;3.518181958558583844e-01;9.041759560659480277e-01;3.789699441440195771e-01;3.681649640784045108e+00;3.749235838697256296e-01;1.245259298488064603e+00;3.757538049551262804e-01;3.703548813448001020e+00;3.753057633112386604e-01;1.654026526360319327e+00;3.763150785583559421e-01;4.989571695127197337e+00;3.756311355663263796e-01;3.628554840051197772e+00;3.752359394771858647e-01;1.549230533548576538e+00;3.759961343028697112e-01;4.704090744860689455e+00;3.773582123725901516e-01;3.694765164757690901e+00;3.765211404527230576e-01;5.728701659957798675e+00
3.767971144562285435e-01;2.893378369982474663e+00;3.802681335930326312e-01;2.976604533250383877e+00;3.751185884208452226e-01;2.136952991149005054e+00;3.629346840000777230e-01;1.492200279067871671e+00;3.796688793710289445e-01;2.945571933757775707e+00;3.524003766617054834e-01;9.503501693830456176e-01;3.792118581984578740e-01;4.122501364310628524e+00;3.752498337819747953e-01;1.288977673994126549e+00;3.760373495968319935e-01;4.074984660701237438e+00;3.755676086689271331e-01;1.824818338900990877e+00;3.765740731340783687e-01;5.495986879574379813e+00;3.759178260439496877e-01;3.969590771445345112e+00;3.754975752390490862e-01;1.690775187275021407e+00;3.762598673415200046e-01;5.180176623574844541e+00;3.776323701852031811e-01;4.128686502824011839e+00;3.767823237681846016e-01;6.252779087835984129e+00
3.770286353596206674e-01;3.055592903314409359e+00;3.804765953595435901e-01;3.123453711466561256e+00;3.753669290144338588e-01;2.248686044558279917e+00;3.633389173623449153e-01;1.600795022042656113e+00;3.799430778813310816e-01;3.244533321239357004e+00;3.529825574675526378e-01;9.915789437177168208e-01;3.794537722528961154e-01;4.593409790553125482e+00;3.755760836942239611e-01;1.335745785101667416e+00;3.763208942385377065e-01;4.462983847772449941e+00;3.758294540266156614e-01;2.011085884867224394e+00;3.768330677098007953e-01;6.019225187348886230e+00;3.762045165215729958e-01;4.323498404448924859e+00;3.757592110009122521e-01;1.843220735762515883e+00;3.765236003801703535e-01;5.672349058115464082e+00;3.779065279978162661e-01;4.590429972593500274e+00;3.770435070836461455e-01;6.787336684300779410e+00
3.772601562630127359e-01;3.205317467382023722e+00;3.806850571260544935e-01;3.259335330255276997e+00;3.756152696080224951e-01;2.349813789976152645e+00;3.637431507246121076e-01;1.708905978730511199e+00;3.802172763916332743e-01;3.567141418076836601e+00;3.535647382733997368e-01;1.027504437444442198e+00;3.796956863073344124e-01;5.093123834924890403e+00;3.759023336064731824e-01;1.389979338539727438e+00;3.766044388802434750e-01;4.867040660413848308e+00;3.760912993843041896e-01;2.215011752134241618e+00;3.770920622855232218e-01;6.555897630349922345e+00;3.764912069991962484e-01;4.690004928639816661e+00;3.760208467627754181e-01;2.008534047852227999e+00;3.767873334188206469e-01;6.177741825551382071e+00;3.781806858104292957e-01;5.079457130853395341e+00;3.773046903991076895e-01;7.328875921316474695e+00
3.774916771664048598e-01;3.340866601381805356e+00;3.808935188925653970e-01;3.384763057798210628e+00;3.758636102016111868e-01;2.439148712528278029e+00;3.641473840868793554e-01;1.816300220066195736e+00;3.804914749019354669e-01;3.916365432247217448e+00;3.541469190792468358e-01;1.058050302657872255e+00;3.799376003617727093e-01;5.619780751672318608e+00;3.762285835187223482e-01;1.456861199269114726e+00;3.768879835219491881e-01;5.286792105775763417e+00;3.763531447419926623e-01;2.438997339853206103e+00;3.773510568612456484e-01;7.102510969307408217e+00;3.767778974768195566e-01;5.069074284317911960e+00;3.762824825246385840e-01;2.188947156644601044e+00;3.770510664574709403e-01;6.693462587238035333e+00;3.784548436230423252e-01;5.595199537571133419e+00;3.775658737145692334e-01;7.874021641325835930e+00
3.777231980697969838e-01;3.460964766033629569e+00;3.811019806590763004e-01;3.501088042403124767e+00;3.761119507951998231e-01;2.515845498971686300e+00;3.645516174491465478e-01;1.922960899973573001e+00;3.807656734122376041e-01;4.295542218656406952e+00;3.547290998850939348e-01;1.083462500633030956e+00;3.801795144162109508e-01;6.170863950688929123e+00;3.765548334309715139e-01;1.542178706439792935e+00;3.771715281636549011e-01;5.722037585543346516e+00;3.766149900996811906e-01;2.685592039889956872e+00;3.776100514369680750e-01;7.655596552710274949e+00;3.770645879544428092e-01;5.460919641627524967e+00;3.765441182865017500e-01;2.386885863833505983e+00;3.773147994961212892e-01;7.216703646240681280e+00;3.787290014356554102e-01;6.137130194531058791e+00;3.778270570300307774e-01;8.419649568115216809e+00
3.779547189731891077e-01;3.564781727676903156e+00;3.813104424255872593e-01;3.610496283500509662e+00;3.763602913887884593e-01;2.579425128278392432e+00;3.649558508114137956e-01;2.029097231456416406e+00;3.810398719225397968e-01;4.708289735457295677e+00;3.553112806909410892e-01;1.104340433038606850e+00;3.804214284706492477e-01;6.743180665537397367e+00;3.768810833432206797e-01;1.652108957700067604e+00;3.774550728053606141e-01;6.172744803795080948e+00;3.768768354573697188e-01;2.957403075696552808e+00;3.778690460126905015e-01;8.211844261444111837e+00;3.773512784320661173e-01;5.865999829594907844e+00;3.768057540483649159e-01;2.604877261497638763e+00;3.775785325347715826e-01;7.744850674787036482e+00;3.790031592482684397e-01;6.704835410970614085e+00;3.780882403454923213e-01;8.963005901005141496e+00
3.781862398765812316e-01;3.651948225252053426e+00;3.815189041920981627e-01;3.715960469609612460e+00;3.766086319823770956e-01;2.629781902077207079e+00;3.653600841736809879e-01;2.135141153489069854e+00;3.813140704328419894e-01;5.158392827845920792e+00;3.558934614967881882e-01;1.121656412823608617e+00;3.806633425250874891e-01;7.332865844607181494e+00;3.772073332554698455e-01;1.792959959135511205e+00;3.777386174470663271e-01;6.639042155015443036e+00;3.771386808150581915e-01;3.256990344736135690e+00;3.781280405884129281e-01;8.768235411266330104e+00;3.776379689096893699e-01;6.285000702938261519e+00;3.770673898102281374e-01;2.845441490540637552e+00;3.778422655734218760e-01;8.275583780433404257e+00;3.792773170608814692e-01;7.298081946460942326e+00;3.783494236609538652e-01;9.501813256337900526e+00
3.784177607799733556e-01;3.722552905346558028e+00;3.817273659586090662e-01;3.821147365079443858e+00;3.768569725759657318e-01;2.667173678395424741e+00;3.657643175359481802e-01;2.241730479869681769e+00;3.815882689431441266e-01;5.649667297570956315e+00;3.564756423026352872e-01;1.136762010670465672e+00;3.809052565795257861e-01;7.935418112915525235e+00;3.775335831677190113e-01;1.970878772464104367e+00;3.780221620887720402e-01;7.121199107634319070e+00;3.774005261727467198e-01;3.586752289212083777e+00;3.783870351641353547e-01;9.322168262108858627e+00;3.779246593873126780e-01;6.718803642902861917e+00;3.773290255720913033e-01;3.110975085967896625e+00;3.781059986120722249e-01;8.806965702003610730e+00;3.795514748734945543e-01;7.916874142221627331e+00;3.786106069764154092e-01;1.003435800240127485e+01
3.786492816833654795e-01;3.777123067410575796e+00;3.819358277251199696e-01;3.930285045264351407e+00;3.771053131695544236e-01;2.692196802716326776e+00;3.661685508982154280e-01;2.349679381870942940e+00;3.818624674534463193e-01;6.185810410139661819e+00;3.570578231084824417e-01;1.151380406063428508e+00;3.811471706339640830e-01;8.545772493898526889e+00;3.778598330799681770e-01;2.191540683094251651e+00;3.783057067304778087e-01;7.619597212220101667e+00;3.776623715304352480e-01;3.948810130545095110e+00;3.786460297398577812e-01;9.871569957197822376e+00;3.782113498649359862e-01;7.168444349794725667e+00;3.775906613339544693e-01;3.403634823323548275e+00;3.783697316507225183e-01;9.337512734026605088e+00;3.798256326861075838e-01;8.561496050934104929e+00;3.788717902918769531e-01;1.055955513761361075e+01
3.788808025867576035e-01;3.816593048841315561e+00;3.821442894916309285e-01;4.047997316066093809e+00;3.773536537631430599e-01;2.705748361478827579e+00;3.665727842604826203e-01;2.459938110873635786e+00;3.821366659637485119e-01;6.770247581094952949e+00;3.576400039143295406e-01;1.167584506821743862e+00;3.813890846884023245e-01;9.158412796763338193e+00;3.781860829922173428e-01;2.459835844097360891e+00;3.785892513721835217e-01;8.134695203295811083e+00;3.779242168881237207e-01;4.344898588858517208e+00;3.789050243155802633e-01;1.041498926620540111e+01;3.784980403425592388e-01;7.635065711526044296e+00;3.778522970958176352e-01;3.725231866064981023e+00;3.786334646893728118e-01;9.866245114219337253e+00;3.800997904987206133e-01;9.232534332874807959e+00;3.791329736073384971e-01;1.107698819993902184e+01
3.791123234901497274e-01;3.842264957451723806e+00;3.823527512581418319e-01;4.179115253137052122e+00;3.776019943567316961e-01;2.708979313501461483e+00;3.669770176227498681e-01;2.573544820499844121e+00;3.824108644740506491e-01;7.405985773415449280e+00;3.582221847201766396e-01;1.187761237193350805e+00;3.816309987428406214e-01;9.767524241855207734e+00;3.785123329044665086e-01;2.779571696697592742e+00;3.788727960138892348e-01;8.666992143152761230e+00;3.781860622458122489e-01;4.776271353096763761e+00;3.791640188913026899e-01;1.095166540729940152e+01;3.787847308201825469e-01;8.119868778002864218e+00;3.781139328576808012e-01;4.077146055998296603e+00;3.788971977280231607e-01;1.039271498387480364e+01;3.803739483113336983e-01;9.930878876176135961e+00;3.793941569228000410e-01;1.158692316121132215e+01
3.793438443935418514e-01;3.855766825460571035e+00;3.825612130246527354e-01;4.328477732785303900e+00;3.778503349503203324e-01;2.703242694110147948e+00;3.673812509850170605e-01;2.691573108653685598e+00;3.826850629843528417e-01;8.095484009038884210e+00;3.588043655260237941e-01;1.214562995067811846e+00;3.818729127972788628e-01;1.036718415739439614e+01;3.788385828167156744e-01;3.153210582953124064e+00;3.791563406555949478e-01;9.216992629574367157e+00;3.784479076035007772e-01;5.243629009759778192e+00;3.794230134670251164e-01;1.148156941903137174e+01;3.790714212978057995e-01;8.624065734575571796e+00;3.783755686195439671e-01;4.460269294438388599e+00;3.791609307666734541e-01;1.091701153312519068e+01;3.806481061239467278e-01;1.065769964362110755e+01;3.796553402382615849e-01;1.209029673677357763e+01
3.795753652969339753e-01;3.859013064395936166e+00;3.827696747911636388e-01;4.500733925521183565e+00;3.780986755439089686e-01;2.690041365049378630e+00;3.677854843472843083e-01;2.815079389160871415e+00;3.829592614946550344e-01;8.840550318255687046e+00;3.593865463318708930e-01;1.250847812259797687e+00;3.821148268517171598e-01;1.095158563659485296e+01;3.791648327289648401e-01;3.581662183190601922e+00;3.794398852973006608e-01;9.785177756920655057e+00;3.787097529611892499e-01;5.747075884482897301e+00;3.796820080427475430e-01;1.200541596825799751e+01;3.793581117754291077e-01;9.148838290503025661e+00;3.786372043814071886e-01;4.874985125287120802e+00;3.794246638053237475e-01;1.143974444537223434e+01;3.809222639365597574e-01;1.141440002178969593e+01;3.799165235537231289e-01;1.258868091343918572e+01
3.798068862003260993e-01;3.854171352189727173e+00;3.829781365576745422e-01;4.700160875685100770e+00;3.783470161374976048e-01;2.670979659937801731e+00;3.681897177095515006e-01;2.945054361675389032e+00;3.832334600049571716e-01;9.642272487962717520e+00;3.599687271377179920e-01;1.299610194774621030e+00;3.823567409061554567e-01;1.151528613522066102e+01;3.794910826412140059e-01;4.064149546415115388e+00;3.797234299390064294e-01;1.037198482465298710e+01;3.789715983188777781e-01;6.286110376409381750e+00;3.799410026184699696e-01;1.252464502209185682e+01;3.796448022530524158e-01;9.695304155749342456e+00;3.788988401432703546e-01;5.321188945468305675e+00;3.796883968439740964e-01;1.196200812906352162e+01;3.811964217491728424e-01;1.220254878643497776e+01;3.801777068691846728e-01;1.308422666441310689e+01
3.800384071037182232e-01;3.843638849311693750e+00;3.831865983241855012e-01;4.930508464740952057e+00;3.785953567310862966e-01;2.647722746219264955e+00;3.685939510718186929e-01;3.082382645534810894e+00;3.835076585152593642e-01;1.050098728294411288e+01;3.605509079435651465e-01;1.363904957889528147e+00;3.825986549605936982e-01;1.205347037310403380e+01;3.798173325534631717e-01;4.598165358298652805e+00;3.800069745807121424e-01;1.097779780787803894e+01;3.792334436765663064e-01;6.859651011416649347e+00;3.801999971941923961e-01;1.304137437842678615e+01;3.799314927306756684e-01;1.026449336753356611e+01;3.791604759051335205e-01;5.798349922966652414e+00;3.799521298826243898e-01;1.248533035217174181e+01;3.814705795617858719e-01;1.302379451421777290e+01;3.804388901846462168e-01;1.357959069724447154e+01
3.802699280071103471e-01;3.830029040900929882e+00;3.833950600906964046e-01;5.194882299167623785e+00;3.788436973246749329e-01;2.621966627775956571e+00;3.689981844340859407e-01;3.227814077882235289e+00;3.837818570255615569e-01;1.141628963997329649e+01;3.611330887494122455e-01;1.446766597621351513e+00;3.828405690150319951e-01;1.256221482557892877e+01;3.801435824657123375e-01;5.179531566587742830e+00;3.802905192224178554e-01;1.160294944345521273e+01;3.794952890342547791e-01;7.466097800665573381e+00;3.804589917699148227e-01;1.355832553781034022e+01;3.802181832082989765e-01;1.085733524867455557e+01;3.794221116669966865e-01;6.305611973059859210e+00;3.802158629212747387e-01;1.301160967855134487e+01;3.817447373743989014e-01;1.387976767775421472e+01;3.807000735001077607e-01;1.407784961745436902e+01
3.805014489105024711e-01;3.816168700318858686e+00;3.836035218572073080e-01;5.495672499277644896e+00;3.790920379182635691e-01;2.595420527129091326e+00;3.694024177963531330e-01;3.381949280845498063e+00;3.840560555358636941e-01;1.238707996182800031e+01;3.617152695552593444e-01;1.551126856778766605e+00;3.830824830694702365e-01;1.303873976155522385e+01;3.804698323779615032e-01;5.802570490113853729e+00;3.805740638641235685e-01;1.224773455517702203e+01;3.797571343919433073e-01;8.103425793847746306e+00;3.807179863456372493e-01;1.407872671288244959e+01;3.805048736859222291e-01;1.147465582592067435e+01;3.796837474288598524e-01;6.841927366583001380e+00;3.804795959599250321e-01;1.354304648031468261e+01;3.820188951870119864e-01;1.477197659312028932e+01;3.809612568155693046e-01;1.458240606587732735e+01
3.807329698138945950e-01;3.805102657866020532e+00;3.838119836237182114e-01;5.834533180192916113e+00;3.793403785118522054e-01;2.569802029580686042e+00;3.698066511586203808e-01;3.545240940042375222e+00;3.843302540461658867e-01;1.341164437866325798e+01;3.622974503611064434e-01;1.679733156773214997e+00;3.833243971239085335e-01;1.348163435319353987e+01;3.807960822902106690e-01;6.460389120275776165e+00;3.808576085058292815e-01;1.291243305158267596e+01;3.800189797496318356e-01;8.769305200993860794e+00;3.809769809213596758e-01;1.460619782758369745e+01;3.807915641635455373e-01;1.211718468082545286e+01;3.799453831907230184e-01;7.406213088303656988e+00;3.807433289985753255e-01;1.408207223833606569e+01;3.822930529996250160e-01;1.570170372680547288e+01;3.812224401310308486e-01;1.509689121440150927e+01
3.809644907172867190e-01;3.800102437502676178e+00;3.840204453902291704e-01;6.212413846720073352e+00;3.795887191054408416e-01;2.546843988675765669e+00;3.702108845208875731e-01;3.718010896712825364e+00;3.846044525564680794e-01;1.448775999922654734e+01;3.628796311669535979e-01;1.835070485476738344e+00;3.835663111783468304e-01;1.389104092029282000e+01;3.811223322024598348e-01;7.145270674774646835e+00;3.811411531475350500e-01;1.359733997450789467e+01;3.802808251073203083e-01;9.461240347775001780e+00;3.812359754970821024e-01;1.514462309385513450e+01;3.810782546411687899e-01;1.278556949407308174e+01;3.802070189525862398e-01;7.997517289926657114e+00;3.810070620372256744e-01;1.463128135581767353e+01;3.825672108122380455e-01;1.666990855738954380e+01;3.814836234464923925e-01;1.562506752501187357e+01
3.811960116206788429e-01;3.804673585160526450e+00;3.842289071567400738e-01;6.629640235131822656e+00;3.798370596990294779e-01;2.528310940875233559e+00;3.706151178831547655e-01;3.900481747170296387e+00;3.848786510667702165e-01;1.561281500565688951e+01;3.634618119728006969e-01;2.019289167918321581e+00;3.838082252327850719e-01;1.426878586895866086e+01;3.814485821147090006e-01;7.849158943247720011e+00;3.814246977892407631e-01;1.430279912847785440e+01;3.805426704650088365e-01;1.017671821380849551e+01;3.814949700728045290e-01;1.569801712946951788e+01;3.813649451187920980e-01;1.348039599445304937e+01;3.804686547144494058e-01;8.615181405854183794e+00;3.812707950758759679e-01;1.519336884823774980e+01;3.828413686248511305e-01;1.767714224729587968e+01;3.817448067619539365e-01;1.617073495744564937e+01
3.814275325240709669e-01;3.822555816449858312e+00;3.844373689232509772e-01;7.086038599608071920e+00;3.800854002926181696e-01;2.516021809557246858e+00;3.710193512454220133e-01;4.092820285063817565e+00;3.851528495770724092e-01;1.678393215029095131e+01;3.640439927786477958e-01;2.234140711851689609e+00;3.840501392872233688e-01;1.461844724536550366e+01;3.817748320269581663e-01;8.564212108794329481e+00;3.817082424309464761e-01;1.502923622960661909e+01;3.808045158226973648e-01;1.091335651111528371e+01;3.817539646485270111e-01;1.627039058394024806e+01;3.816516355964153506e-01;1.420221063082471780e+01;3.807302904763125717e-01;9.258982952657040855e+00;3.815345281145262613e-01;1.577107612165807460e+01;3.831155264374641600e-01;1.872347791232374092e+01;3.820059900774154804e-01;1.673764293472454057e+01
3.816590534274630908e-01;3.857710075154848983e+00;3.846458306897618806e-01;7.581094318165610524e+00;3.803337408862068059e-01;2.511875120740414857e+00;3.714235846076892056e-01;4.295188933357447780e+00;3.854270480873746019e-01;1.799808390729120333e+01;3.646261735844949503e-01;2.480923624960180707e+00;3.842920533416616102e-01;1.494535188763482303e+01;3.821010819392073321e-01;9.283394234307291271e+00;3.819917870726521891e-01;1.577718720512596029e+01;3.810663611803858375e-01;1.166904124968455214e+01;3.820129592242494376e-01;1.686562088349605659e+01;3.819383260740386588e-01;1.495154303051831768e+01;3.809919262381757377e-01;9.929244835042045025e+00;3.817982611531766102e-01;1.636714572118190603e+01;3.833896842500771895e-01;1.980845845293427843e+01;3.822671733928770244e-01;1.732940943489170138e+01
3.818905743308551592e-01;3.914287273534441169e+00;3.848542924562728396e-01;8.114133207529510727e+00;3.805820814797954421e-01;2.517872886562397383e+00;3.718278179699564534e-01;4.507800403048107363e+00;3.857012465976767390e-01;1.925218824423628661e+01;3.652083543903420493e-01;2.760440754873278557e+00;3.845339673960999072e-01;1.525649870658611995e+01;3.824273318514564979e-01;1.000106528835437913e+01;3.822753317143579022e-01;1.654731726164955319e+01;3.813282065380743657e-01;1.244204449345882679e+01;3.822719537999718642e-01;1.748733302897034037e+01;3.822250165516619669e-01;1.572892516924210859e+01;3.812535620000389036e-01;1.062689912128741199e+01;3.820619941918269036e-01;1.698428454961713285e+01;3.836638420626902746e-01;2.093106195602758035e+01;3.825283567083385683e-01;1.794944766262707248e+01
3.821220952342472832e-01;3.996574869907159488e+00;3.850627542227837430e-01;8.684512263581497749e+00;3.808304220733840784e-01;2.536139758890940676e+00;3.722320513322236457e-01;4.730970273862232567e+00;3.859754451079789317e-01;2.054317565068511087e+01;3.657905351961891482e-01;3.072969317446081039e+00;3.847758814505382041e-01;1.556040841547561193e+01;3.827535817637057192e-01;1.071352533740861013e+01;3.825588763560636152e-01;1.734042662191593465e+01;3.815900518957628940e-01;1.323111444671404513e+01;3.825309483756942908e-01;1.813879444153826626e+01;3.825117070292852195e-01;1.653490414304504696e+01;3.815151977619020696e-01;1.135349658421501751e+01;3.823257272304771970e-01;1.762513375559788642e+01;3.839379998753033041e-01;2.208968284019978867e+01;3.827895400238001122e-01;1.860089994903730570e+01
3.823536161376394071e-01;4.108919446131341857e+00;3.852712159892946464e-01;9.291805796292681663e+00;3.810787626669727146e-01;2.568934967818230497e+00;3.726362846944908380e-01;4.965162080230702379e+00;3.862496436182811244e-01;2.186802055639967435e+01;3.663727160020362472e-01;3.418244363982116063e+00;3.850177955049764456e-01;1.586690381154041063e+01;3.830798316759548849e-01;1.141946621918637739e+01;3.828424209977693837e-01;1.815743940083658714e+01;3.818518972534513667e-01;1.403553198338521568e+01;3.827899429514167173e-01;1.882282672672515034e+01;3.827983975069085276e-01;1.737004550644084944e+01;3.817768335237652910e-01;1.211115756016414835e+01;3.825894602691275459e-01;1.829224239734180202e+01;3.842121576879163336e-01;2.328212544675929863e+01;3.830507233392616562e-01;1.928657790030713670e+01
3.825851370410315311e-01;4.255625927207456805e+00;3.854796777558055498e-01;9.935973148317032155e+00;3.813271032605614064e-01;2.618655824436309398e+00;3.730405180567580858e-01;5.211019831977348638e+00;3.865238421285832615e-01;2.322373339280321147e+01;3.669548968078834017e-01;3.795456007095054929e+00;3.852597095594147425e-01;1.618682825713694129e+01;3.834060815882040507e-01;1.212028539114551329e+01;3.831259656394750968e-01;1.899937294424765000e+01;3.821137426111398949e-01;1.485513005615002591e+01;3.830489375271391439e-01;1.954173600414414835e+01;3.830850879845317802e-01;1.823492434693985942e+01;3.820384692856284570e-01;1.290246448910152210e+01;3.828531933077778393e-01;1.898804121355206576e+01;3.844863155005294186e-01;2.450560588056330502e+01;3.833119066547232001e-01;2.000890741551857488e+01
3.828166579444236550e-01;4.440836828211024212e+00;3.856881395223164533e-01;1.061749534637015024e+01;3.815754438541500426e-01;2.687833014093612860e+00;3.734447514190252781e-01;5.469383695027969061e+00;3.867980406388854542e-01;2.460731305383065148e+01;3.675370776137305007e-01;4.203260292765398809e+00;3.855016236138529839e-01;1.653171311828578638e+01;3.837323315004532165e-01;1.282022225027520257e+01;3.834095102811808098e-01;1.986728607581333250e+01;3.823755879688284232e-01;1.569027489630593664e+01;3.833079321028615705e-01;2.029726222097984945e+01;3.833717784621550884e-01;1.913010164690367176e+01;3.823001050474916229e-01;1.373030143177184570e+01;3.831169263464281327e-01;1.971481246255996211e+01;3.847604733131424481e-01;2.575675771893849486e+01;3.835730899701847441e-01;2.076987704868524176e+01
3.830481788478157790e-01;4.668397667081263691e+00;3.858966012888274122e-01;1.133747003849836688e+01;3.818237844477386789e-01;2.779119328717043036e+00;3.738489847812925260e-01;5.741285757879755813e+00;3.870722391491876468e-01;2.601566312713580587e+01;3.681192584195775996e-01;4.639803190035435954e+00;3.857435376682912809e-01;1.691340744010981112e+01;3.840585814127023823e-01;1.352628724187115949e+01;3.836930549228865228e-01;2.076220606793159718e+01;3.826374333265168959e-01;1.654181034269662121e+01;3.835669266785839970e-01;2.109054672158169197e+01;3.836584689397783965e-01;2.005608408928084430e+01;3.825617408093547889e-01;1.459765046319423298e+01;3.833806593850784816e-01;2.047465187892728267e+01;3.850346311257554777e-01;2.703163778431310149e+01;3.838342732856462880e-01;2.157098830540802226e+01
3.832796997512079029e-01;4.941717168681556416e+00;3.861050630553383156e-01;1.209765676453599248e+01;3.820721250413273151e-01;2.895274668660781980e+00;3.742532181435597183e-01;6.027924335255885779e+00;3.873464376594897840e-01;2.744547871724888566e+01;3.687014392254247541e-01;5.102756788128584020e+00;3.859854517227295778e-01;1.734368496568562890e+01;3.843848313249515480e-01;1.424796828006422267e+01;3.839765995645922358e-01;2.168503573344127844e+01;3.828992786842054241e-01;1.741096884612043993e+01;3.838259212543064236e-01;2.192211636593286173e+01;3.839451594174016491e-01;2.101326633959654089e+01;3.828233765712179548e-01;1.550735869133727540e+01;3.836443924237287750e-01;2.126941936154530666e+01;3.853087889383685627e-01;2.832572946731812635e+01;3.840954566011078319e-01;2.241320682453665469e+01
3.835112206546000269e-01;5.263632829660359391e+00;3.863135248218492190e-01;1.290046779307571079e+01;3.823204656349159514e-01;3.039150890852196696e+00;3.746574515058269661e-01;6.330617003194711323e+00;3.876206361697919767e-01;2.889311370305708948e+01;3.692836200312718531e-01;5.589366461736092084e+00;3.862273657771678192e-01;1.783384467564392750e+01;3.847110812372007138e-01;1.499671665504382645e+01;3.842601442062980044e-01;2.263644376340381115e+01;3.831611240418939524e-01;1.829925455233604126e+01;3.840849158300288502e-01;2.279188174467271821e+01;3.842318498950249572e-01;2.200185600614381087e+01;3.830850123330811208e-01;1.646189239115744130e+01;3.839081254623790684e-01;2.210067602861306924e+01;3.855829467509815922e-01;2.963394294436530885e+01;3.843566399165693759e-01;2.329691396423602967e+01
3.837427415579921508e-01;5.636293565413887485e+00;3.865219865883601225e-01;1.374890321000363613e+01;3.825688062285045876e-01;3.213680246552581110e+00;3.750616848680941584e-01;6.650734390398004514e+00;3.878948346800941693e-01;3.035444062463937342e+01;3.698658008371189521e-01;6.096507504625988894e+00;3.864692798316061162e-01;1.839432131761570943e+01;3.850373311494498796e-01;1.578523444431850464e+01;3.845436888480037174e-01;2.361674321756559536e+01;3.834229693995824251e-01;1.920830528726755304e+01;3.843439104057513322e-01;2.369914657734855368e+01;3.845185403726482098e-01;2.302178293000519105e+01;3.833466480949443422e-01;1.746309612873176675e+01;3.841718585010294174e-01;2.296960669446487202e+01;3.858571045635946217e-01;3.095061382555790885e+01;3.846178232320309198e-01;2.422185903771502780e+01
3.839742624613842747e-01;6.061071323491055374e+00;3.867304483548710814e-01;1.464643242611510665e+01;3.828171468220932794e-01;3.421870670111369694e+00;3.754659182303613507e-01;6.989618527583963292e+00;3.881690331903963065e-01;3.182471688309817281e+01;3.704479816429661065e-01;6.620749550974803554e+00;3.867111938860443576e-01;1.903432191621217129e+01;3.853635810616990454e-01;1.662660574516182876e+01;3.848272334897094304e-01;2.462576477987707690e+01;3.836848147572709533e-01;2.013974121595291678e+01;3.846029049814737588e-01;2.464262523057837129e+01;3.848052308502715180e-01;2.407259612365843537e+01;3.836082838568075082e-01;1.851197465840560596e+01;3.844355915396797108e-01;2.387692854691319155e+01;3.861312623762077068e-01;3.226950400556998488e+01;3.848790065474924638e-01;2.518711326129149342e+01
3.842057833647763987e-01;6.538512602780901517e+00;3.869389101213819848e-01;1.559682755951453181e+01;3.830654874156819156e-01;3.666810071683763272e+00;3.758701515926285985e-01;7.348491136601626117e+00;3.884432317006984992e-01;3.329847142158011764e+01;3.710301624488132055e-01;7.158427007887067539e+00;3.869531079404826546e-01;1.976150304041735239e+01;3.856898309739482111e-01;1.753333271291883477e+01;3.851107781314151435e-01;2.566273286367670892e+01;3.839466601149594815e-01;2.109500842831247880e+01;3.848618995571961854e-01;2.562046545554171217e+01;3.850919213278947706e-01;2.515335344482360824e+01;3.838699196186706741e-01;1.960851382661600084e+01;3.846993245783300042e-01;2.482278870629368583e+01;3.864054201888207363e-01;3.358381045774926577e+01;3.851401898629540077e-01;2.619102731210215751e+01
3.844373042681685226e-01;7.068338741266754433e+00;3.871473718878928882e-01;1.660395704476211165e+01;3.833138280092705519e-01;3.951680167779450414e+00;3.762743849548957908e-01;7.728358489643522233e+00;3.887174302110006918e-01;3.476942546332588080e+01;3.716123432546603045e-01;7.705713708775913773e+00;3.871950219949209515e-01;2.058170171368857382e+01;3.860160808861973769e-01;1.851635217347838136e+01;3.853943227731208565e-01;2.672615371397671069e+01;3.842085054726479543e-01;2.207522575749924698e+01;3.851208941329186120e-01;2.663027389546613932e+01;3.853786118055180787e-01;2.626251079449084003e+01;3.841315553805338401e-01;2.075155386096875176e+01;3.849630576169803531e-01;2.580665527893301459e+01;3.866795780014337658e-01;3.488618910895402792e+01;3.854013731784155516e-01;2.723119516569465404e+01
3.846688251715606466e-01;7.649500710312010732e+00;3.873558336544037917e-01;1.767155016851651439e+01;3.835621686028591881e-01;4.279778452699886770e+00;3.766786183171630387e-01;8.129920270364349832e+00;3.889916287213028290e-01;3.623045921614740905e+01;3.721945240605074035e-01;8.258700054970264048e+00;3.874369360493591929e-01;2.149873036346994226e+01;3.863423307984465427e-01;1.958411732290273122e+01;3.856778674148265695e-01;2.781372513245266020e+01;3.844703508303364825e-01;2.308104281576388672e+01;3.853798887086410385e-01;2.766914260453219043e+01;3.856653022831413868e-01;2.739781906210175677e+01;3.843931911423970060e-01;2.193872452766638403e+01;3.852267906556306465e-01;2.682720831292282782e+01;3.869537358140468508e-01;3.616880150827939389e+01;3.856625564938770956e-01;2.830442751629909992e+01
3.849003460749527705e-01;8.280290171805349431e+00;3.875642954209147506e-01;1.880294492433512232e+01;3.838105091964478244e-01;4.654544930228928123e+00;3.770828516794302310e-01;8.553490135440352304e+00;3.892658272316050216e-01;3.767363379444625338e+01;3.727767048663545579e-01;8.813471024256672948e+00;3.876788501037974899e-01;2.251424322768461295e+01;3.866685807106957085e-01;2.074182997103949688e+01;3.859614120565323381e-01;2.892227719302460542e+01;3.847321961880249552e-01;2.411251659798788793e+01;3.856388832843634651e-01;2.873367567897975050e+01;3.859519927607646395e-01;2.855623799043784672e+01;3.846548269042601720e-01;2.316644705363276202e+01;3.854905236942809399e-01;2.788223855263820994e+01;3.872278936266598803e-01;3.742339158708283975e+01;3.859237398093386395e-01;2.940673850160882807e+01
3.851318669783448945e-01;8.958504006029974320e+00;3.877727571874256540e-01;2.000083256414136557e+01;3.840588497900365161e-01;5.079588473417661731e+00;3.774870850416974233e-01;8.998935355053523821e+00;3.895400257419072143e-01;3.909027411999922919e+01;3.733588856722016569e-01;9.366183566909269231e+00;3.879207641582357313e-01;2.362767830153260462e+01;3.869948306229448742e-01;2.199090085622211532e+01;3.862449566982380511e-01;3.004775222067526741e+01;3.849940415457134835e-01;2.516901310693435079e+01;3.858978778600858917e-01;2.982001604149939666e+01;3.862386832383879476e-01;2.973387639659175008e+01;3.849164626661233934e-01;2.443000282799222589e+01;3.857542567329312888e-01;2.896856290773968823e+01;3.875020514392729098e-01;3.864139833517423739e+01;3.861849231248001835e-01;3.053334959719591879e+01
3.853633878817370184e-01;9.681654770773025831e+00;3.879812189539365574e-01;2.126701249771252122e+01;3.843071903836251524e-01;5.558706432838559586e+00;3.778913184039646711e-01;9.465641993034653368e+00;3.898142242522093515e-01;4.047111447107336346e+01;3.739410664780487559e-01;9.913142056486242026e+00;3.881626782126740283e-01;2.483627538425203340e+01;3.873210805351940400e-01;2.332869862052236698e+01;3.865285013399437641e-01;3.118523034452007892e+01;3.852558869034020117e-01;2.624913933607199823e+01;3.861568724358083182e-01;3.092387334322917525e+01;3.865253737160112002e-01;3.092596760844213222e+01;3.851780984279865594e-01;2.572366412536840841e+01;3.860179897715815822e-01;3.008196596096032849e+01;3.877762092518859949e-01;3.981410773929457747e+01;3.864461064402617274e-01;3.167871436744707125e+01
3.855949087851291424e-01;1.044721502151268133e+01;3.881896807204474609e-01;2.260217079323711076e+01;3.845555309772137886e-01;6.095890589225203549e+00;3.782955517662318634e-01;9.952510605173099378e+00;3.900884227625115441e-01;4.180650394035974671e+01;3.745232472838959104e-01;1.045087058947695269e+01;3.884045922671123252e-01;2.613516726519114641e+01;3.876473304474432058e-01;2.474862304827524540e+01;3.868120459816494772e-01;3.232900416931251186e+01;3.855177322610904844e-01;2.735070963027302327e+01;3.864158670115307448e-01;3.204055475362959271e+01;3.868120641936345083e-01;3.212688747828860159e+01;3.854397341898497253e-01;2.704087780634884197e+01;3.862817228102318756e-01;3.121717653020275662e+01;3.880503670644990244e-01;4.093284401093552560e+01;3.867072897557232714e-01;3.283656723575656855e+01
3.858264296885212663e-01;1.125287953394879281e+01;3.883981424869583643e-01;2.400569452978299623e+01;3.848038715708024249e-01;6.695312876700562299e+00;3.786997851284991112e-01;1.045798546504073201e+01;3.903626212728137368e-01;4.308666465330605888e+01;3.751054280897430093e-01;1.097618101429373993e+01;3.886465063215505666e-01;2.751753778247890381e+01;3.879735803596923716e-01;2.624050720711118245e+01;3.870955906233551902e-01;3.347270269609408899e+01;3.857795776187790127e-01;2.847074894645581367e+01;3.866748615872531714e-01;3.316500100321637490e+01;3.870987546712577609e-01;3.333021993391174220e+01;3.857013699517128913e-01;2.837448946405437411e+01;3.865454558488822245e-01;3.236788721534305324e+01;3.883245248771120539e-01;4.198919623937168666e+01;3.869684730711848153e-01;3.399999856779829344e+01
3.860579505919133902e-01;1.209682661755955557e+01;3.886066042534693232e-01;2.547553272962652215e+01;3.850522121643910611e-01;7.361285508989346305e+00;3.791040184907663035e-01;1.098011798963309538e+01;3.906368197831158739e-01;4.430199151493737020e+01;3.756876088955901083e-01;1.148623560301233226e+01;3.888884203759888636e-01;2.897483760906121120e+01;3.882998302719415373e-01;2.779131923903123180e+01;3.873791352650609587e-01;3.460946081368562943e+01;3.860414229764675409e-01;2.960553386869467829e+01;3.869338561629755979e-01;3.429183034868690072e+01;3.873854451488810691e-01;3.452887184780531271e+01;3.859630057135760572e-01;2.971699303282655791e+01;3.868091888875325179e-01;3.352682299803583277e+01;3.885986826897251389e-01;4.297527248998461857e+01;3.872296563866463592e-01;3.516155717717842322e+01
3.862894714953054587e-01;1.297795821383669690e+01;3.888150660199802267e-01;2.700811263951938912e+01;3.853005527579796974e-01;8.098192125146590925e+00;3.795082518530334958e-01;1.151666248674948889e+01;3.909110182934180666e-01;4.544337880052547973e+01;3.762697897014372073e-01;1.197860325528532321e+01;3.891303344304271050e-01;3.049704636475755493e+01;3.886260801841907031e-01;2.938610145783159311e+01;3.876626799067666718e-01;3.573212680375038985e+01;3.863032683341560136e-01;3.075067041878118701e+01;3.871928507386980800e-01;3.541539308839936950e+01;3.876721356265043772e-01;3.571523527881485194e+01;3.862246414754392232e-01;3.106078959285271779e+01;3.870729219261828113e-01;3.468586238787441545e+01;3.888728405023381685e-01;4.388396942304222392e+01;3.874908397021079032e-01;3.631337992031470918e+01
3.865209923986976381e-01;1.389609854899583574e+01;3.890235277864911301e-01;2.859831781109827631e+01;3.855488933515683891e-01;8.910389124788402171e+00;3.799124852153007437e-01;1.206519976331755295e+01;3.911852168037202593e-01;4.650255634294787654e+01;3.768519705072843617e-01;1.245130805049093681e+01;3.893722484848654020e-01;3.207296817231064523e+01;3.889523300964399244e-01;3.100905609920865302e+01;3.879462245484723848e-01;3.683349672351214110e+01;3.865651136918445419e-01;3.190120578772593518e+01;3.874518453144205066e-01;3.652983884180221708e+01;3.879588261041276298e-01;3.688139118652846804e+01;3.864862772373024447e-01;3.239843903155619387e+01;3.873366549648331603e-01;3.583621145147419185e+01;3.891469983149511980e-01;4.470924214165867738e+01;3.877520230175694471e-01;3.744734643094940907e+01
3.867525133020897066e-01;1.485213283781615878e+01;3.892319895530020335e-01;3.023953181409157409e+01;3.857972339451570254e-01;9.802079191280048676e+00;3.803167185775679360e-01;1.262328171446164049e+01;3.914594153140223964e-01;4.747241658879367066e+01;3.774341513131314607e-01;1.290286885976538933e+01;3.896141625393036434e-01;3.369054715901535246e+01;3.892785800086890902e-01;3.264466726451600209e+01;3.882297691901780978e-01;3.790656162770430626e+01;3.868269590495330701e-01;3.305176916961595879e+01;3.877108398901429331e-01;3.762919802613215836e+01;3.882455165817509379e-01;3.801934491489452483e+01;3.867479129991656106e-01;3.372288930450566369e+01;3.876003880034834537e-01;3.696862751565284100e+01;3.894211561275642830e-01;4.544635657180978683e+01;3.880132063330309911e-01;3.855525535987913344e+01
3.869840342054818305e-01;1.584807084518620002e+01;3.894404513195129924e-01;3.192374855260543853e+01;3.860455745387456616e-01;1.077716176342396892e+01;3.807209519398351838e-01;1.318858795325767019e+01;3.917336138243245891e-01;4.834731350469018452e+01;3.780163321189785597e-01;1.333232862188058299e+01;3.898560765937419403e-01;3.533718966185183064e+01;3.896048299209382559e-01;3.427874024413862486e+01;3.885133138318838109e-01;3.894475170293619470e+01;3.870888044072215428e-01;3.419673501219362066e+01;3.879698344658653597e-01;3.870747785929873430e+01;3.885322070593741905e-01;3.912128048199816277e+01;3.870095487610287766e-01;3.502767014107009658e+01;3.878641210421337471e-01;3.807368564659049071e+01;3.896953139401773125e-01;4.609210555282769661e+01;3.882743896484925905e-01;3.962901685200549196e+01
3.872155551088739545e-01;1.688702479141888801e+01;3.896489130860238959e-01;3.364174709215926384e+01;3.862939151323342979e-01;1.183906757058196568e+01;3.811251853021023761e-01;1.375908402221706339e+01;3.920078123346267818e-01;4.912331523328077054e+01;3.785985129248257142e-01;1.373927181062821745e+01;3.900979906481802373e-01;3.700008094369642464e+01;3.899310798331874217e-01;3.589924421662958309e+01;3.887968584735895794e-01;3.994216077085866345e+01;3.873506497649100710e-01;3.533040034339816060e+01;3.882288290415877863e-01;3.975877186450717460e+01;3.888188975369974987e-01;4.017981836290973519e+01;3.872711845228919425e-01;3.630704096593380115e+01;3.881278540807840960e-01;3.914207745288471330e+01;3.899694717527903420e-01;4.664497020156404972e+01;3.885355729639541345e-01;4.066085453526086724e+01
3.874470760122660784e-01;1.797309679415110040e+01;3.898573748525347993e-01;3.538332570147574074e+01;3.865422557259229341e-01;1.299058600063527358e+01;3.815294186643696239e-01;1.433316990054621165e+01;3.922820108449289189e-01;4.979839445466354420e+01;3.791806937306728131e-01;1.412382861448466365e+01;3.903399047026184787e-01;3.866648590937355578e+01;3.902573297454365875e-01;3.749686246746596652e+01;3.890804031152952924e-01;4.089373541240377818e+01;3.876124951225985993e-01;3.644716654365840469e+01;3.884878236173102128e-01;4.077738035372094316e+01;3.891055880146207513e-01;4.118826030252539283e+01;3.875328202847551085e-01;3.755608631666039088e+01;3.883915871194343894e-01;4.016492863328476659e+01;3.902436295654034271e-01;4.710521011750899589e+01;3.887967562794156784e-01;4.164350913315728775e+01
3.876785969156582023e-01;1.911117733236743632e+01;3.900658366190457027e-01;3.713758655260668462e+01;3.867905963195116259e-01;1.423369482498501881e+01;3.819336520266368162e-01;1.490980749195712995e+01;3.925562093552311116e-01;5.037254345468501526e+01;3.797628745365199121e-01;1.448666444909272677e+01;3.905818187570567757e-01;4.032402539637257632e+01;3.905835796576857533e-01;3.906518427128649051e+01;3.893639477570010055e-01;4.179541517444918242e+01;3.878743404802870720e-01;3.754171516637811834e+01;3.887468181930326394e-01;4.175793784878000992e+01;3.893922784922440594e-01;4.214080492293819447e+01;3.877944560466182744e-01;3.877075586581175770e+01;3.886553201580846828e-01;4.113411926801475715e+01;3.905177873780164566e-01;4.747486959550307262e+01;3.890579395948772223e-01;4.257043504695503344e+01
3.879101178190503263e-01;2.030666259760868897e+01;3.902742983855566616e-01;3.889325933081087072e+01;3.870389369131002621e-01;1.556940158378282035e+01;3.823378853889040085e-01;1.548861659499577037e+01;3.928304078655333043e-01;5.084780472393338613e+01;3.803450553423670666e-01;1.482895366148507499e+01;3.908237328114950171e-01;4.196092184377171463e+01;3.909098295699349190e-01;4.060051140123433555e+01;3.896474923987067185e-01;4.264421379405344226e+01;3.881361858379756002e-01;3.860916730183227941e+01;3.890058127687550660e-01;4.269554199792778348e+01;3.896789689698673675e-01;4.303271953320248855e+01;3.880560918084814959e-01;3.994785003445199578e+01;3.889190531967350317e-01;4.204258937520880579e+01;3.907919451906294861e-01;4.775769204247206545e+01;3.893191229103387663e-01;4.343598096104174999e+01
3.881416387224424502e-01;2.156510455299076412e+01;3.904827601520675651e-01;4.063904905548380952e+01;3.872872775066888984e-01;1.699760479846456462e+01;3.827421187511712564e-01;1.606993050494727981e+01;3.931046063758354414e-01;5.122821225518833899e+01;3.809272361482141656e-01;1.515233668433772252e+01;3.910656468659333140e-01;4.356621025275624959e+01;3.912360794821840848e-01;4.210129561703483603e+01;3.899310370404124315e-01;4.343823582547600637e+01;3.883980311956641285e-01;3.964521663031026577e+01;3.892648073444774925e-01;4.358587739952006501e+01;3.899656594474906202e-01;4.386045649752416864e+01;3.883177275703446618e-01;4.108495585312846288e+01;3.891827862353853251e-01;4.288461189679234309e+01;3.910661030032425711e-01;4.795894095330328355e+01;3.895803062258003102e-01;4.423554574877311296e+01
3.883731596258345742e-01;2.289181257757084609e+01;3.906912219185784685e-01;4.236399092757787344e+01;3.875356181002775346e-01;1.851698131761557420e+01;3.831463521134384487e-01;1.665480478867861791e+01;3.933788048861376341e-01;5.151964329625414507e+01;3.815094169540612645e-01;1.545886046760974253e+01;3.913075609203716110e-01;4.512991212052736500e+01;3.915623293944332506e-01;4.356726647498577876e+01;3.902145816821182001e-01;4.417662807967371208e+01;3.886598765533526012e-01;4.064622775531049115e+01;3.895238019201999191e-01;4.442532698089114263e+01;3.902523499251139283e-01;4.462170651910359709e+01;3.885793633322078278e-01;4.218034095103693204e+01;3.894465192740356185e-01;4.365601613404421499e+01;3.913402608158556006e-01;4.808513266532045805e+01;3.898414895412618542e-01;4.496570170077947637e+01
3.886046805292266981e-01;2.429142933648558866e+01;3.908996836850893719e-01;4.405779325494584242e+01;3.877839586938661709e-01;2.012490380826726977e+01;3.835505854757056410e-01;1.724497576137027366e+01;3.936530033964398267e-01;5.172958487463298383e+01;3.820915977599084190e-01;1.575090274565591208e+01;3.915494749748098524e-01;4.664317130696569791e+01;3.918885793066824164e-01;4.499834633507911974e+01;3.904981263238239131e-01;4.485947041084732234e+01;3.889217219110411294e-01;4.160929360726758830e+01;3.897827964959224012e-01;4.521106330390495742e+01;3.905390404027371809e-01;4.531538588433559767e+01;3.888409990940709937e-01;4.323281613240229859e+01;3.897102523126859674e-01;4.435434671976541665e+01;3.916144186284686302e-01;4.814369316161211998e+01;3.901026728567233981e-01;4.562427833025243018e+01
3.888362014326188221e-01;2.576750570435878984e+01;3.911081454516003308e-01;4.571114873340652451e+01;3.880322992874548071e-01;2.181739002710499875e+01;3.839548188379728888e-01;1.784276857110939218e+01;3.939272019067419639e-01;5.186682368701580970e+01;3.826737785657555180e-01;1.603108156345028235e+01;3.917913890292481494e-01;4.809835152742043363e+01;3.922148292189315821e-01;4.639347698909801920e+01;3.907816709655296261e-01;4.548761511519781919e+01;3.891835672687296577e-01;4.253224853954797169e+01;3.900417910716448278e-01;4.594111245292629775e+01;3.908257308803604890e-01;4.594155964448357565e+01;3.891026348559341597e-01;4.424157877228358160e+01;3.899739853513362609e-01;4.497894639069220091e+01;3.918885764410817152e-01;4.814255785144273148e+01;3.903638561721849420e-01;4.621040166142507388e+01
3.890677223360109460e-01;2.732210003490059691e+01;3.913166072181112343e-01;4.731599482208929430e+01;3.882806398810434989e-01;2.358908339629806861e+01;3.843590522002400811e-01;1.845095831689447152e+01;3.942014004170441566e-01;5.194107172490630830e+01;3.832559593716026169e-01;1.630215243974076955e+01;3.920333030836863908e-01;4.948909540849357569e+01;3.925410791311807479e-01;4.774949648617709386e+01;3.910652156072353391e-01;4.606248808367579528e+01;3.894454126264181304e-01;4.341363699797339137e+01;3.903007856473672543e-01;4.661438403947190778e+01;3.911124213579837416e-01;4.650130742323415234e+01;3.893642706177973256e-01;4.520605012308595150e+01;3.902377183899865543e-01;4.553095491732668165e+01;3.921627342536947447e-01;4.808973892581926179e+01;3.906250394876464860e-01;4.672448588116159840e+01
3.892992432394030700e-01;2.895542581148387384e+01;3.915250689846221377e-01;4.886570582528892714e+01;3.885289804746321352e-01;2.543326286363857136e+01;3.847632855625073289e-01;1.907259101952260139e+01;3.944755989273463492e-01;5.196254312291032562e+01;3.838381401774497159e-01;1.656689652349295727e+01;3.922752171381246877e-01;5.081034494732521267e+01;3.928673290434299137e-01;4.906020361604914370e+01;3.913487602489410522e-01;4.658586750148508315e+01;3.897072579841066586e-01;4.425264106329793634e+01;3.905597802230896809e-01;4.723066231943457893e+01;3.913991118356070498e-01;4.699654259094383235e+01;3.896259063796605471e-01;4.612571951516315494e+01;3.905014514286369032e-01;4.601322128836983438e+01;3.924368920663077742e-01;4.799288900666892488e+01;3.908862228031080299e-01;4.716817641234197112e+01
3.895307641427951939e-01;3.066556886795920533e+01;3.917335307511330411e-01;5.035520265138810458e+01;3.887773210682207714e-01;2.734187923916843133e+01;3.851675189247745212e-01;1.971077426617815931e+01;3.947497974376484864e-01;5.194150006003683018e+01;3.844203209832968704e-01;1.682800402376365412e+01;3.925171311925629847e-01;5.205832300186720829e+01;3.931935789556790795e-01;5.031573102183595836e+01;3.916323048906467652e-01;4.705965707219522187e+01;3.899691033417951869e-01;4.504897343127625220e+01;3.908187747988121075e-01;4.779055540565383353e+01;3.916858023132303579e-01;4.742979857960325063e+01;3.898875421415237130e-01;4.700000736811700364e+01;3.907651844672871966e-01;4.643013130877660188e+01;3.927110498789208592e-01;4.785889190390355452e+01;3.911474061185695739e-01;4.754424572532419546e+01
3.897622850461873178e-01;3.244829119142454488e+01;3.919419925176439445e-01;5.178097099335567322e+01;3.890256616618094077e-01;2.930561522529249174e+01;3.855717522870417691e-01;2.036844971613341571e+01;3.950239959479506791e-01;5.188778706552812992e+01;3.850025017891439694e-01;1.708795797355038459e+01;3.927590452470012261e-01;5.323047536771382937e+01;3.935198288679282452e-01;5.150231772618484882e+01;3.919158495323525337e-01;4.748567038325946044e+01;3.902309486994836596e-01;4.580274518556286267e+01;3.910777693745345340e-01;4.829540196747272773e+01;3.919724927908536105e-01;4.780399788293227203e+01;3.901491779033868790e-01;4.782815697574781666e+01;3.910289175059374900e-01;4.678735780304847225e+01;3.929852076915338888e-01;4.769351102728204239e+01;3.914085894340311178e-01;4.785644541495614135e+01
3.899938059495794418e-01;3.429693315495978823e+01;3.921504542841549035e-01;5.314098463517517246e+01;3.892740022553980439e-01;3.131396709990803728e+01;3.859759856493089614e-01;2.104816119128157581e+01;3.952981944582528717e-01;5.181037377936962685e+01;3.855846825949910683e-01;1.734892393435956492e+01;3.930009593014395231e-01;5.432537331208450126e+01;3.938460787801774110e-01;5.260253120356443191e+01;3.921993941740582468e-01;4.786544121137123398e+01;3.904927940571721878e-01;4.651431973930260000e+01;3.913367639502569606e-01;4.874713749620138259e+01;3.922591832684769186e-01;4.812221969060114901e+01;3.904108136652500449e-01;4.860916232337819309e+01;3.912926505445878389e-01;4.709154527124162826e+01;3.932593655041469183e-01;4.750112321056203513e+01;3.916697727494926617e-01;4.810932012037091710e+01
3.902253268529715657e-01;3.620242027997117162e+01;3.923589160506658069e-01;5.443453734379428255e+01;3.895223428489867357e-01;3.335534724140553209e+01;3.863802190115761537e-01;2.175183265053328441e+01;3.955723929685550089e-01;5.171692613407494576e+01;3.861668634008381673e-01;1.761265147598555458e+01;3.932428733558777645e-01;5.534257732504627114e+01;3.941723286924265768e-01;5.359594242452229906e+01;3.924829388157639598e-01;4.820007153696410995e+01;3.907546394148607161e-01;4.718416533883830510e+01;3.915957585259793872e-01;4.914812500532973871e+01;3.925458737461001713e-01;4.838748118824896238e+01;3.906724494271132109e-01;4.934173593835924976e+01;3.915563835832381323e-01;4.734994480929636040e+01;3.935335233167600033e-01;4.728456044598142682e+01;3.919309560649542057e-01;4.830799065528876213e+01
3.904568477563636897e-01;3.815337471462849095e+01;3.925673778171767103e-01;5.566199382798779993e+01;3.897706834425753719e-01;3.541720807044766417e+01;3.867844523738434015e-01;2.248056990786994191e+01;3.958465914788572015e-01;5.161342512410913486e+01;3.867490442066853218e-01;1.788039310738670196e+01;3.934847874103160614e-01;5.628246440119934135e+01;3.944985786046757426e-01;5.446020959106388659e+01;3.927664834574696728e-01;4.849012517046138271e+01;3.910164847725491888e-01;4.781271839791262579e+01;3.918547531017018137e-01;4.950095773006265176e+01;3.928325642237234794e-01;4.860254549430369053e+01;3.909340851889763768e-01;5.002431721172472123e+01;3.918201166218884257e-01;4.757001811963804272e+01;3.938076811293730328e-01;4.704507457491227029e+01;3.921921393804157496e-01;4.845791517129424619e+01
3.906883686597558136e-01;4.013632593964319994e+01;3.927758395836876137e-01;5.682447691159241288e+01;3.900190240361640082e-01;3.748618915238813543e+01;3.871886857361105938e-01;2.323449852905329749e+01;3.961207899891593942e-01;5.150385088622746110e+01;3.873312250125324208e-01;1.815284574758291569e+01;3.937267014647543584e-01;5.714602334662105676e+01;3.948248285169249083e-01;5.517248270221564610e+01;3.930500280991753859e-01;4.873557064125121485e+01;3.912783301302377170e-01;4.840026863873917762e+01;3.921137476774242403e-01;4.980824378789683493e+01;3.931192547013467320e-01;4.876976628545234149e+01;3.911957209508395983e-01;5.065511804739781354e+01;3.920838496605387746e-01;4.775903131969342041e+01;3.940818389419860623e-01;4.678243083210138309e+01;3.924533226958772936e-01;4.856463824175612132e+01
3.909198895631479376e-01;4.213601013054025657e+01;3.929843013501985727e-01;5.792351372649860508e+01;3.902673646297526444e-01;3.954828980312277054e+01;3.875929190983778416e-01;2.401264804083602655e+01;3.963949884994615314e-01;5.138994779449020456e+01;3.879134058183795197e-01;1.843011880249686385e+01;3.939686155191925998e-01;5.793462524890910004e+01;3.951510784291740741e-01;5.571100626200752970e+01;3.933335727408810989e-01;4.893577283881715090e+01;3.915401754879262453e-01;4.894687465746900301e+01;3.923727422531466669e-01;5.007238466351913075e+01;3.934059451789700401e-01;4.889097573574931488e+01;3.914573567127027642e-01;5.123219939848725346e+01;3.923475826991890680e-01;4.792365990727317637e+01;3.943559967545991474e-01;4.649512598373629402e+01;3.927145060113388375e-01;4.863353839730681472e+01
3.911514104665400060e-01;4.413574340107307137e+01;3.931927631167094761e-01;5.896066777197538755e+01;3.905157052233412807e-01;4.158906930218920905e+01;3.879971524606450339e-01;2.481288958866431926e+01;3.966691870097637240e-01;5.127108372525565727e+01;3.884955866242266742e-01;1.871173148712580314e+01;3.942105295736308967e-01;5.864977906700161725e+01;3.954773283414232399e-01;5.605677500055459461e+01;3.936171173825868674e-01;4.908952926142059425e+01;3.918020208456147180e-01;4.945231532490965520e+01;3.926317368288691489e-01;5.029536061336185071e+01;3.936926356565933482e-01;4.896741882998654205e+01;3.917189924745659302e-01;5.175356953357014334e+01;3.926113157378393614e-01;4.806962565182725911e+01;3.946301545672121769e-01;4.618071646202955804e+01;3.929756893268003815e-01;4.866958485106123788e+01
3.913829313699321300e-01;4.611785102470337705e+01;3.934012248832203795e-01;5.993718562240283632e+01;3.907640458169299169e-01;4.359387560835863695e+01;3.884013858229122818e-01;2.563193071836571235e+01;3.969433855200659167e-01;5.114421359414464519e+01;3.890777674300737732e-01;1.899664027738635497e+01;3.944524436280691382e-01;5.929288492100458541e+01;3.958035782536724612e-01;5.619508968840920460e+01;3.939006620242925805e-01;4.919514396649828569e+01;3.920638662033032462e-01;4.991607869682820109e+01;3.928907314045915755e-01;5.047853651183544343e+01;3.939793261342166009e-01;4.899973375361274464e+01;3.919806282364290961e-01;5.221729299916028566e+01;3.928750487764897104e-01;4.820138441941716678e+01;3.949043123798252064e-01;4.583623228155762064e+01;3.932368726422619254e-01;4.867711392349865207e+01
3.916144522733242539e-01;4.806413278853606386e+01;3.936096866497312829e-01;6.085368659201991193e+01;3.910123864105186087e-01;4.554810132991539717e+01;3.888056191851794741e-01;2.646536730162318207e+01;3.972175840303680538e-01;5.100395371385403109e+01;3.896599482359208722e-01;1.928329540779001405e+01;3.946943576825074351e-01;5.986499968265383842e+01;3.961298281659216269e-01;5.611686767120531982e+01;3.941842066659982935e-01;4.925053063971317613e+01;3.923257115609917745e-01;5.033738622600726131e+01;3.931497259803140021e-01;5.062250119809898763e+01;3.942660166118399090e-01;4.898797518646808413e+01;3.922422639982922621e-01;5.262159840359881713e+01;3.931387818151400038e-01;4.832188114570357129e+01;3.951784701924382914e-01;4.545864451570249543e+01;3.934980559577234693e-01;4.865963502448423839e+01
3.918459731767163778e-01;4.995634389662460251e+01;3.938181484162421864e-01;6.170992071253755995e+01;3.912607270041072449e-01;4.743746282910897349e+01;3.892098525474466664e-01;2.730778905163357706e+01;3.974917825406702465e-01;5.084276946834476263e+01;3.902421290417680266e-01;1.956972329849898173e+01;3.949362717369457321e-01;6.036663049784682045e+01;3.964560780781707927e-01;5.581958470319487020e+01;3.944677513077040065e-01;4.925333566027169496e+01;3.925875569186802472e-01;5.071524644917100488e+01;3.934087205560364287e-01;5.072695200630639079e+01;3.945527070894631616e-01;4.893167511927243396e+01;3.925038997601554280e-01;5.296497344954523356e+01;3.934025148537902972e-01;4.843238453691846246e+01;3.954526280050513209e-01;4.504534850817834979e+01;3.937592392731850133e-01;4.861967499294537731e+01
3.920774940801085018e-01;5.177667124747907934e+01;3.940266101827531453e-01;6.250461513032448835e+01;3.915090675976958812e-01;4.924829508731779981e+01;3.896140859097139142e-01;2.815293184772891166e+01;3.977659810509724392e-01;5.065127426060949034e+01;3.908243098476151256e-01;1.985362986869801105e+01;3.951781857913839735e-01;6.079757160799368876e+01;3.967823279904199585e-01;5.530775859593780552e+01;3.947512959494097196e-01;4.920107253401175740e+01;3.928494022763687754e-01;5.104852935351079424e+01;3.936677151317588552e-01;5.079063391828345431e+01;3.948393975670864697e-01;4.882993434692690471e+01;3.927655355220186495e-01;5.324623708785727416e+01;3.936662478924406461e-01;4.853240983038953971e+01;3.957267858176643505e-01;4.459462240636340624e+01;3.940204225886465572e-01;4.855866816036467526e+01
3.923090149835006257e-01;5.350818633828350812e+01;3.942350719492640487e-01;6.323542191046826844e+01;3.917574081912845174e-01;5.096785176830777431e+01;3.900183192719811065e-01;2.899386743364643237e+01;3.980401795612745763e-01;5.041863272416571107e+01;3.914064906534622246e-01;2.013251804922155586e+01;3.954200998458222704e-01;6.115679810302812314e+01;3.971085779026691243e-01;5.459292750419503903e+01;3.950348405911154881e-01;4.909126035092181439e+01;3.931112476340572481e-01;5.133605063187436457e+01;3.939267097074812818e-01;5.081133977872522678e+01;3.951260880447097223e-01;4.868153704486008593e+01;3.930271712838818154e-01;5.346458114153470120e+01;3.939299809310909395e-01;4.861973332838017825e+01;3.960009436302774355e-01;4.410602138956532059e+01;3.942816059041081012e-01;4.847689772797432539e+01
3.925405358868927497e-01;5.513525832036173568e+01;3.944435337157749522e-01;6.389897187418956293e+01;3.920057487848731537e-01;5.258459726378602994e+01;3.904225526342482988e-01;2.982321914738469104e+01;3.983143780715767690e-01;5.013305591434158970e+01;3.919886714593093791e-01;2.040381161101240082e+01;3.956620139002605119e-01;6.144242703065456368e+01;3.974348278149182900e-01;5.369312193576720915e+01;3.953183852328212011e-01;4.892156066188632479e+01;3.933730929917457764e-01;5.157665423213892808e+01;3.941857042832037084e-01;5.078597443610833295e+01;3.954127785223330305e-01;4.848508069253048802e+01;3.932888070457449814e-01;5.361957703158708455e+01;3.941937139697412329e-01;4.869049767945720220e+01;3.962751014428904650e-01;4.358067218525643227e+01;3.945427892195696451e-01;4.837349197548174118e+01
3.927720567902848736e-01;5.664391363869906115e+01;3.946519954822858556e-01;6.449103025980899417e+01;3.922540893784618454e-01;5.408847581599533072e+01;3.908267859965155466e-01;3.063339128854826754e+01;3.985885765818789617e-01;4.978237081942953779e+01;3.925708522651564780e-01;2.066497681236086592e+01;3.959039279546988088e-01;6.165175178238180820e+01;3.977610777271674558e-01;5.263187507989564295e+01;3.956019298745269142e-01;4.868990898093620956e+01;3.936349383494343046e-01;5.176928208595112579e+01;3.944446988589261349e-01;5.071068174755541946e+01;3.956994689999563386e-01;4.823911390496353135e+01;3.935504428076081473e-01;5.371114701204464836e+01;3.944574470083915818e-01;4.873940225909371549e+01;3.965492592555034945e-01;4.302143985805710713e+01;3.948039725350311890e-01;4.824647651119156677e+01
3.930035776936769976e-01;5.802213200830127704e+01;3.948604572487968145e-01;6.500674150614374014e+01;3.925024299720504817e-01;5.547114240364133764e+01;3.912310193587827389e-01;3.141679956643898564e+01;3.988627750921810988e-01;4.935464134857650720e+01;3.931530330710035770e-01;2.091363342562115690e+01;3.961458420091371058e-01;6.178135023037239648e+01;3.980873276394166216e-01;5.143685628681103594e+01;3.958854745162326272e-01;4.839463864413674088e+01;3.938967837071227773e-01;5.191302161709121066e+01;3.947036934346485615e-01;5.058102938007979787e+01;3.959861594775795912e-01;4.794227528225971469e+01;3.938120785694713133e-01;5.373950321110578443e+01;3.947211800470418752e-01;4.875996871709583758e+01;3.968234170681165796e-01;4.243294885042469389e+01;3.950651558504927330e-01;4.809288130587257371e+01
3.932350985970691215e-01;5.926007198597279313e+01;3.950689190153077179e-01;6.544094309685617361e+01;3.927507705656391179e-01;5.672614110739201010e+01;3.916352527210499868e-01;3.216609076122244204e+01;3.991369736024832915e-01;4.883881333752128029e+01;3.937352138768506760e-01;2.114764746268459561e+01;3.963877560635753472e-01;6.182726119504346229e+01;3.984135775516657874e-01;5.013824366637904717e+01;3.961690191579383402e-01;4.803459571218512281e+01;3.941586290648113056e-01;5.200712439879632143e+01;3.949626880103710436e-01;5.039224253837600997e+01;3.962728499552028993e-01;4.759342701796433062e+01;3.940737143313344792e-01;5.370506137776360589e+01;3.949849130856921686e-01;4.874486801182087703e+01;3.970975748807296091e-01;4.182145201917866473e+01;3.953263391659542769e-01;4.790889871996862581e+01
3.934666195004612455e-01;6.035022287317291756e+01;3.952773807818186214e-01;6.578852284297875030e+01;3.929991111592277542e-01;5.784901911250092610e+01;3.920394860833171791e-01;3.287434116812544005e+01;3.994111721127854842e-01;4.822535249284727144e+01;3.943173946826978304e-01;2.136519934119582942e+01;3.966296701180136441e-01;6.178521806465832356e+01;3.987398274639149531e-01;4.876697104746511258e+01;3.964525637996441088e-01;4.760924383240861602e+01;3.944204744224998338e-01;5.205099285836352863e+01;3.952216825860934701e-01;5.013947442954191303e+01;3.965595404328261520e-01;4.719177759634598601e+01;3.943353500931977007e-01;5.360833916587554882e+01;3.952486461243425175e-01;4.868629221093208770e+01;3.973717326933426386e-01;4.119455392965959106e+01;3.955875224814158209e-01;4.769008624728228796e+01
3.936981404038533694e-01;6.128748294162223686e+01;3.954858425483295248e-01;6.604479070076573066e+01;3.932474517528163904e-01;5.883736815112673924e+01;3.924437194455844269e-01;3.353522542432610720e+01;3.996853706230876213e-01;4.750684200884445829e+01;3.948995754885449294e-01;2.156482321729998120e+01;3.968715841724518856e-01;6.165092336844733012e+01;3.990660773761641189e-01;4.735299053009963899e+01;3.967361084413498218e-01;4.711875746957973377e+01;3.946823197801883065e-01;5.204413584265905257e+01;3.954806771618158967e-01;4.981809868798296037e+01;3.968462309104494601e-01;4.673698839905751612e+01;3.945969858550608667e-01;5.344985073097013384e+01;3.955123791629928109e-01;4.857635214609816643e+01;3.976458905059557236e-01;4.056080683067784776e+01;3.958487057968773648e-01;4.743160538320700681e+01
3.939296613072454933e-01;6.206916684716050270e+01;3.956943043148404837e-01;6.620583547483238362e+01;3.934957923464050267e-01;5.969078967771277178e+01;3.928479528078516192e-01;3.414314974655004420e+01;3.999595691333898140e-01;4.667850623387265330e+01;3.954817562943920284e-01;2.174541559351321496e+01;3.971134982268901825e-01;6.142034437531527402e+01;3.993923272884132847e-01;4.592368459109702883e+01;3.970196530830555348e-01;4.656410082019210250e+01;3.949441651378768348e-01;5.198609774848193865e+01;3.957396717375383233e-01;4.942400732899457694e+01;3.971329213880727682e-01;4.622925944979694179e+01;3.948586216169240326e-01;5.323001014975449863e+01;3.957761122016431043e-01;4.840748077111636150e+01;3.979200483185687531e-01;3.992920844808673309e+01;3.961098891123389087e-01;4.712848601422646055e+01
3.941611822106376173e-01;6.269494746615148983e+01;3.959027660813513871e-01;6.626883854629805626e+01;3.937441329399937184e-01;6.041078495100515511e+01;3.932521861701188115e-01;3.469334622281537150e+01;4.002337676436920066e-01;4.573862852978056281e+01;3.960639371002391829e-01;2.190621388501443789e+01;3.973554122813284795e-01;6.109000778093494688e+01;3.997185772006624505e-01;4.450254257042540473e+01;3.973031977247612478e-01;4.594708832010613264e+01;3.952060104955653630e-01;5.187636938270925668e+01;3.959986663132607498e-01;4.895389720849993864e+01;3.974196118656960208e-01;4.566938993322983009e+01;3.951202573787871986e-01;5.294905560584859927e+01;3.960398452402934533e-01;4.817282185770174152e+01;3.981942061311817826e-01;3.930863903947664539e+01;3.963710724278004527e-01;4.677590414812603115e+01
3.943927031140297412e-01;6.316673917368935776e+01;3.961112278478622906e-01;6.623232085955376647e+01;3.939924735335823547e-01;6.100057597481851701e+01;3.936564195323860593e-01;3.518192739394715574e+01;4.005079661539941993e-01;4.468883549838253089e+01;3.966461179060862818e-01;2.204674816181337249e+01;3.975973263357667209e-01;6.065727151005957296e+01;4.000448271129116162e-01;4.310818792691313917e+01;3.975867423664669609e-01;4.527042130728505498e+01;3.954678558532538357e-01;5.171429139385157470e+01;3.962576608889831764e-01;4.840552848984219025e+01;3.977063023433193290e-01;4.505880965765771862e+01;3.953818931406503645e-01;5.260700446439638256e+01;3.963035782789437467e-01;4.786658449551288896e+01;3.984683639437948122e-01;3.870728030745505066e+01;3.966322557432619966e-01;4.636945977895208415e+01
3.946242240174218652e-01;6.348853075278746871e+01;3.963196896143731940e-01;6.609630536470159257e+01;3.942408141271709909e-01;6.146486746637101106e+01;3.940606528946532516e-01;3.560590273857943799e+01;4.007821646642963365e-01;4.353422598795357601e+01;3.972282987119333808e-01;2.216677154314721321e+01;3.978392403902050178e-01;6.012055363945397346e+01;4.003710770251607820e-01;4.175380827248098825e+01;3.978702870081727294e-01;4.453769450408422159e+01;3.957297012109423640e-01;5.149896273877810415e+01;3.965166554647056030e-01;4.777794022121597806e+01;3.979929928209425816e-01;4.439957842939750776e+01;3.956435289025135305e-01;5.220364646471686854e+01;3.965673113175940401e-01;4.748434571902484436e+01;3.987425217564078972e-01;3.813206033179181276e+01;3.968934390587235406e-01;4.590544130120139954e+01
3.948557449208139891e-01;6.366617669661485479e+01;3.965281513808841529e-01;6.586238436242030048e+01;3.944891547207596272e-01;6.180956330386433706e+01;3.944648862569204995e-01;3.596316068335701033e+01;4.010563631745985291e-01;4.228333146961261946e+01;3.978104795177804798e-01;2.226617649120413134e+01;3.980811544446432593e-01;5.947950226007696273e+01;4.006973269374099478e-01;4.044700362072629929e+01;3.981538316498784424e-01;4.375336589225651807e+01;3.959915465686308922e-01;5.122916705462242248e+01;3.967756500404280295e-01;4.707161069061107384e+01;3.982796832985658897e-01;4.369435148887775711e+01;3.959051646643767519e-01;5.173857859098437473e+01;3.968310443562443890e-01;4.702328638661145277e+01;3.990166795690209267e-01;3.758816654862608431e+01;3.971546223741850845e-01;4.538106321392168496e+01
3.950872658242061131e-01;6.370715570710764553e+01;3.967366131473950563e-01;6.553368906570209163e+01;3.947374953143482634e-01;6.204145301135347523e+01;3.948691196191876918e-01;3.625242128789476936e+01;4.013305616849006663e-01;4.094790400768034999e+01;3.983926603236276343e-01;2.234490536509617442e+01;3.983230684990815562e-01;5.873509536211111026e+01;4.010235768496591136e-01;3.919003320070789442e+01;3.984373762915841555e-01;4.292268452022547365e+01;3.962533919263193649e-01;5.090332895532866786e+01;3.970346446161504561e-01;4.628855355699997176e+01;3.985663737761891423e-01;4.294631078777661770e+01;3.961668004262399179e-01;5.121128111456303600e+01;3.970947773948946824e-01;4.648234905440069298e+01;3.992908373816339562e-01;3.707866322134610471e+01;3.974158056896466285e-01;4.479466490515347488e+01
3.953187867275982370e-01;6.362030481047940356e+01;3.969450749139059598e-01;6.511476649120535853e+01;3.949858359079368997e-01;6.216788467556562381e+01;3.952733529814549396e-01;3.647316574377817489e+01;4.016047601952028590e-01;3.954253848062546695e+01;3.989748411294747332e-01;2.240286394627371180e+01;3.985649825535198532e-01;5.788966600038784804e+01;4.013498267619082793e-01;3.798041080062309760e+01;3.987209209332898685e-01;4.205157290430265249e+01;3.965152372840078931e-01;5.051951024243907540e+01;3.972936391918728827e-01;4.543234460816705678e+01;3.988530642538124504e-01;4.215906394677627134e+01;3.964284361881030838e-01;5.062123025524694242e+01;3.973585104335449758e-01;4.586231083320580382e+01;3.995649951942470413e-01;3.660424137241312792e+01;3.976769890051081724e-01;4.414586005141213576e+01
3.955503076309903054e-01;6.341553684341229058e+01;3.971535366804168632e-01;6.461137587667336390e+01;3.952341765015255914e-01;6.219644031066775369e+01;3.956775863437221319e-01;3.662554927321792064e+01;4.018789587055050516e-01;3.808414615881404330e+01;3.995570219353218322e-01;2.243984620043875822e+01;3.988068966079580946e-01;5.694685444118963602e+01;4.016760766741574451e-01;3.681177533857298556e+01;3.990044655749955815e-01;4.114646387919344050e+01;3.967770826416964214e-01;5.007545299275098927e+01;3.975526337675953092e-01;4.450807808337667382e+01;3.991397547314357031e-01;4.133651511561613034e+01;3.966900719499662498e-01;4.996803929136007838e+01;3.976222434721953247e-01;4.516576885786182061e+01;3.998391530068600708e-01;3.616311859194087219e+01;3.979381723205697163e-01;4.343562852919882289e+01
3.957818285343824294e-01;6.310354827179890691e+01;3.973619984469277666e-01;6.403022263829063832e+01;3.954825170951142277e-01;6.213462827372688224e+01;3.960818197059893242e-01;3.671030395878850783e+01;4.021531572158072443e-01;3.659130638239096101e+01;4.001392027411689867e-01;2.245547734336154377e+01;3.990488106623963915e-01;5.591149504312556218e+01;4.020023265864066664e-01;3.567494864420074663e+01;3.992880102167012946e-01;4.021409575057311514e+01;3.970389279993848941e-01;4.956867272522855927e+01;3.978116283433177358e-01;4.352225552903553307e+01;3.994264452090590112e-01;4.048271446224836012e+01;3.969517077118294157e-01;4.925161711651890784e+01;3.978859765108456181e-01;4.439704076562402690e+01;4.001133108194731003e-01;3.575109448728452577e+01;3.981993556360312603e-01;4.266634559551722106e+01
3.960133494377745533e-01;6.269552354681690076e+01;3.975704602134387255e-01;6.337865201299451456e+01;3.957308576887028639e-01;6.198960515667720728e+01;3.964860530682565720e-01;3.672863756295082993e+01;4.024273557261093814e-01;3.508353111275500424e+01;4.007213835470160856e-01;2.244918044722477646e+01;3.992907247168346330e-01;5.478945067895542564e+01;4.023285764986558322e-01;3.455908667231472720e+01;3.995715548584070631e-01;3.926127397947996656e+01;3.973007733570734223e-01;4.899660067310090028e+01;3.980706229190402179e-01;4.248261384845103805e+01;3.997131356866823193e-01;3.960169537685035834e+01;3.972133434736925817e-01;4.847233145943406640e+01;3.981497095494959115e-01;4.356198718558677285e+01;4.003874686320861853e-01;3.536175583239416653e+01;3.984605389514928042e-01;4.184174629535160506e+01
3.962448703411666773e-01;6.220284162238489500e+01;3.977789219799496290e-01;6.266432671129167886e+01;3.959791982822915002e-01;6.176793695691402064e+01;3.968902864305237643e-01;3.668213361351644863e+01;4.027015542364115741e-01;3.358048287709203805e+01;4.013035643528631846e-01;2.242016954017097063e+01;3.995326387712729299e-01;5.358741108108633711e+01;4.026548264109049979e-01;3.345283299520814779e+01;3.998550995001127761e-01;3.829461185628736075e+01;3.975626187147619506e-01;4.835676993427312453e+01;3.983296174947626445e-01;4.139790232135759140e+01;3.999998261643055719e-01;3.869731038325878103e+01;3.974749792355558031e-01;4.763116340153936790e+01;3.984134425881462604e-01;4.266776739704489785e+01;4.006616264446992148e-01;3.498681471923627839e+01;3.987217222669543482e-01;4.096682641374694356e+01
3.964763912445588012e-01;6.163678995701687313e+01;3.979873837464605324e-01;6.189491303766128993e+01;3.962275388758801364e-01;6.147540657542585052e+01;3.972945197927910121e-01;3.657265706019404661e+01;4.029757527467137113e-01;3.210118959834012031e+01;4.018857451587103391e-01;2.236746963779413733e+01;3.997745528257112269e-01;5.231267328840061737e+01;4.029810763231541637e-01;3.234539310157227021e+01;4.001386441418184892e-01;3.732026613896513112e+01;3.978244640724504233e-01;4.764703627798824925e+01;3.985886120704850710e-01;4.027762072039112695e+01;4.002865166419288800e-01;3.777307790558050016e+01;3.977366149974189691e-01;4.672984046661943580e+01;3.986771756267965539e-01;4.172254275719872396e+01;4.009357842573122443e-01;3.461655407159265962e+01;3.989829055824158921e-01;4.004768461336065144e+01
3.967079121479509252e-01;6.100829134986508251e+01;3.981958455129714358e-01;6.107779808365879148e+01;3.964758794694688282e-01;6.111687208514717184e+01;3.976987531550582045e-01;3.640226876752831231e+01;4.032499512570159039e-01;3.066329975305783151e+01;4.024679259645574381e-01;2.228996164504516031e+01;4.000164668801494683e-01;5.097292229175819500e+01;4.033073262354033295e-01;3.122746292325969009e+01;4.004221887835242022e-01;3.634368591899703205e+01;3.980863094301389515e-01;4.686582095166804152e+01;3.988476066462074976e-01;3.913173212487915720e+01;4.005732071195521327e-01;3.683205219493209626e+01;3.979982507592821350e-01;4.577093731338198523e+01;3.989409086654468473e-01;4.073514500857778842e+01;4.012099420699253294e-01;3.424034840441772332e+01;3.992440888978774360e-01;3.909131349075150297e+01
3.969394330513430491e-01;6.032764929657754749e+01;3.984043072794823948e-01;6.021985698042876578e+01;3.967242200630574644e-01;6.069617795676203542e+01;3.981029865173253968e-01;3.617315110600225125e+01;4.035241497673180966e-01;2.928241824101262480e+01;4.030501067704045370e-01;2.218644781980730230e+01;4.002583809345877652e-01;4.957602813778571260e+01;4.036335761476524953e-01;3.009196304898866359e+01;4.007057334252299152e-01;3.536939364166359212e+01;3.983481547878274798e-01;4.601236021334911896e+01;3.991066012219299242e-01;3.797036458722895702e+01;4.008598975971754408e-01;3.587672772981040481e+01;3.982598865211453010e-01;4.475793572509297746e+01;3.992046417040971962e-01;3.971472799927726527e+01;4.014840998825383589e-01;3.384722408459855103e+01;3.995052722133389800e-01;3.810534996580950917e+01
3.971709539547351731e-01;5.960431810624233151e+01;3.986127690459932982e-01;5.932728416002644423e+01;3.969725606566461007e-01;6.021611963583375626e+01;3.985072198795926446e-01;3.588754601632054175e+01;4.037983482776202893e-01;2.797155755693493973e+01;4.036322875762516915e-01;2.205573170632666802e+01;4.005002949890260067e-01;4.812987246281475251e+01;4.039598260599016610e-01;2.893454924374781712e+01;4.009892780669356283e-01;3.440081602929453908e+01;3.986100001455159525e-01;4.508694470454248204e+01;3.993655957976523507e-01;3.680351547779996935e+01;4.011465880747987489e-01;3.490898724052101443e+01;3.985215222830084669e-01;4.369523886945388824e+01;3.994683747427474896e-01;3.867042160804551543e+01;4.017582576951513884e-01;3.342642267126529276e+01;3.997664555288005239e-01;3.709779753387488910e+01
3.974024748581272970e-01;5.884670464240690535e+01;3.988212308125042016e-01;5.840549656845971072e+01;3.972209012502347369e-01;5.967846054631346675e+01;3.989114532418598369e-01;3.554770620151025184e+01;4.040725467879224264e-01;2.674073082926902600e+01;4.042144683820987905e-01;2.189670528959641516e+01;4.007422090434643036e-01;4.664221314287475906e+01;4.042860759721508268e-01;2.775388841443465182e+01;4.012728227086413968e-01;3.344017963842368601e+01;3.988718455032044807e-01;4.409113129900890016e+01;3.996245903733747773e-01;3.564077122004056974e+01;4.014332785524220015e-01;3.393009929317367579e+01;3.987831580448716329e-01;4.258813836202699576e+01;3.997321077813977830e-01;3.761100577036186365e+01;4.020324155077644734e-01;3.296793301230589179e+01;4.000276388442620679e-01;3.607673433956743736e+01
3.976339957615194209e-01;5.806200903695847160e+01;3.990296925790151050e-01;5.745911031531805691e+01;3.974692418438233732e-01;5.908399967164500310e+01;3.993156866041270847e-01;3.515585956420289193e+01;4.043467452982246191e-01;2.559670370956241570e+01;4.047966491879458895e-01;2.170843568767995890e+01;4.009841230979026006e-01;4.512059099661929196e+01;4.046123258843999926e-01;2.655170569323027863e+01;4.015563673503471098e-01;3.248848115200356546e+01;3.991336908608930090e-01;4.302791076644599144e+01;3.998835849490972039e-01;3.449105338038400959e+01;4.017199690300453097e-01;3.294076736049326115e+01;3.990447938067348543e-01;4.144273616586328046e+01;3.999958408200481319e-01;3.654462054469372134e+01;4.023065733203775030e-01;3.246296224130407637e+01;4.002888221597236118e-01;3.505002169713086602e+01
3.978655166649115449e-01;5.725611185047071672e+01;3.992381543455260084e-01;5.649198588164598789e+01;3.977175824374120650e-01;5.843268718326198297e+01;3.997199199663942770e-01;3.471418663851797248e+01;4.046209438085267562e-01;2.454291174016550414e+01;4.053788299937929884e-01;2.149024401111424964e+01;4.012260371523408420e-01;4.357227781541337919e+01;4.049385757966491584e-01;2.533262196659502408e+01;4.018399119920528229e-01;3.154553669589131815e+01;3.993955362185814817e-01;4.190181645648779352e+01;4.001425795248196304e-01;3.336239988268265932e+01;4.020066595076685623e-01;3.194122787758617932e+01;3.993064295685980203e-01;4.026582648525990749e+01;4.002595738586984253e-01;3.547852530994207143e+01;4.025807311329905325e-01;3.190432207592470704e+01;4.005500054751851557e-01;3.402502755145631141e+01
3.980970375683036688e-01;5.643351470027501193e+01;3.994466161120369674e-01;5.550733127230364516e+01;3.979659230310007012e-01;5.772378495036200974e+01;4.001241533286614693e-01;3.422481052918487165e+01;4.048951423188289489e-01;2.357953950538692212e+01;4.059610107996400874e-01;2.124177002537499348e+01;4.014679512067791389e-01;4.200426091560439090e+01;4.052648257088983241e-01;2.410381153253215913e+01;4.021234566337585359e-01;3.061010805627233466e+01;3.996573815762700099e-01;4.071896214890432475e+01;4.004015741005421125e-01;3.226178767536202230e+01;4.022933499852918704e-01;3.093139037589097384e+01;3.995680653304611862e-01;3.906474530775513898e+01;4.005233068973487187e-01;3.441891667624742723e+01;4.028548889456036175e-01;3.128671418593951614e+01;4.008111887906466997e-01;3.300837846009483201e+01
3.983285584716957928e-01;5.559734017516522186e+01;3.996550778785478708e-01;5.450784786799957971e+01;3.982142636245893375e-01;5.695606796879572187e+01;4.005283866909287172e-01;3.368979871138042625e+01;4.051693408291311416e-01;2.270374834289992449e+01;4.065431916054872419e-01;2.096301783390183004e+01;4.017098652612173804e-01;4.042325630011570325e+01;4.055910756211474899e-01;2.287451658140487254e+01;4.024070012754642489e-01;2.968009732307319126e+01;3.999192269339585382e-01;3.948700107625347755e+01;4.006605686762645391e-01;3.119500068694393491e+01;4.025800404629151230e-01;2.991100887180845547e+01;3.998297010923243522e-01;3.784719693999520018e+01;4.007870399359990676e-01;3.337081079179878174e+01;4.031290467582166470e-01;3.060690617552666382e+01;4.010723721061082436e-01;3.200575203678806702e+01
3.985600793750879167e-01;5.474939480620966492e+01;3.998635396450587742e-01;5.349590058501348722e+01;3.984626042181779737e-01;5.612806161478154365e+01;4.009326200531959095e-01;3.311117590483745232e+01;4.054435393394333342e-01;2.191003130670199184e+01;4.071253724113343408e-01;2.065437978024852228e+01;4.019517793156556773e-01;3.883574061977214598e+01;4.059173255333966557e-01;2.165545910810784136e+01;4.026905459171700175e-01;2.875279585335965393e+01;4.001810722916470109e-01;3.821500269161185059e+01;4.009195632519869656e-01;3.016654453651016965e+01;4.028667309405384311e-01;2.887987068303498717e+01;4.000913368541875181e-01;3.662106768541920587e+01;4.010507729746493610e-01;3.233799172359252339e+01;4.034032045708296765e-01;2.986379725767829996e+01;4.013335554215697876e-01;3.102171952844577874e+01
3.987916002784800407e-01;5.389029597083952439e+01;4.000720014115696777e-01;5.247369253557098290e+01;3.987109448117666100e-01;5.523830805185550474e+01;4.013368534154631573e-01;3.249094706261527676e+01;4.057177378497354714e-01;2.119066791837075314e+01;4.077075532171814398e-01;2.031663793708775501e+01;4.021936933700939742e-01;3.724799151371488648e+01;4.062435754456458215e-01;2.045819208630382846e+01;4.029740905588757305e-01;2.782516911459220310e+01;4.004429176493355391e-01;3.691324876009336009e+01;4.011785578277093922e-01;2.917960735948548034e+01;4.031534214181616838e-01;2.783798708755382734e+01;4.003529726160506841e-01;3.539423673215628696e+01;4.013145060132996544e-01;3.132302375668330896e+01;4.036773623834427616e-01;2.905837944181633148e+01;4.015947387370313315e-01;3.005964543103290509e+01
3.990231211818721646e-01;5.301965999175733657e+01;4.002804631780806366e-01;5.144342479150968472e+01;3.989592854053552462e-01;5.428565308521014998e+01;4.017410867777303496e-01;3.183112927129633363e+01;4.059919363600376641e-01;2.053624731852881169e+01;4.082897340230285943e-01;1.995094468150771405e+01;4.024356074245322157e-01;3.566612649752674713e+01;4.065698253578949872e-01;1.929443074524038337e+01;4.032576352005814435e-01;2.689415635436096608e+01;4.007047630070240674e-01;3.559295549082457910e+01;4.014375524034318188e-01;2.823606436170328848e+01;4.034401118957849919e-01;2.678576992422132363e+01;4.006146083779139055e-01;3.417439344955743508e+01;4.015782390519500034e-01;3.032732203917351654e+01;4.039515201960557911e-01;2.819360560654261505e+01;4.018559220524928755e-01;2.912164794265805767e+01
3.992546420852642886e-01;5.213634458794415139e+01;4.004889249445915400e-01;5.040742401497615077e+01;3.992076259989439380e-01;5.326954237124528646e+01;4.021453201399975974e-01;3.113379103018407790e+01;4.062661348703398012e-01;1.993622683666759343e+01;4.088719148288756933e-01;1.955878573400536524e+01;4.026775214789705126e-01;3.409613213862026271e+01;4.068960752701441530e-01;1.817540205118570285e+01;4.035411798422871565e-01;2.595696337438812051e+01;4.009666083647125401e-01;3.426593336088846797e+01;4.016965469791542453e-01;2.733652237533837592e+01;4.037268023734083000e-01;2.572417939635376527e+01;4.008762441397770715e-01;3.296886879108191692e+01;4.018419720906002968e-01;2.935127319400307044e+01;4.042256780086688206e-01;2.727417994697757919e+01;4.021171053679544749e-01;2.820862077910308230e+01
3.994861629886564125e-01;5.123873457595679071e+01;4.006973867111024434e-01;4.936822439856766209e+01;3.994559665925325742e-01;5.219031337665268211e+01;4.025495535022647897e-01;3.040109697265852873e+01;4.065403333806419939e-01;1.937949364970093669e+01;4.094540956347227922e-01;1.914193047795974678e+01;4.029194355334087541e-01;3.254387750079371955e+01;4.072223251823933188e-01;1.711124641581181294e+01;4.038247244839928696e-01;2.501132796438009720e+01;4.012284537224010683e-01;3.294420067181776091e+01;4.019555415548766719e-01;2.648039976327004652e+01;4.040134928510315526e-01;2.465483085303818456e+01;4.011378799016402374e-01;3.178448657691136958e+01;4.021057051292505902e-01;2.839439545634339979e+01;4.044998358212819056e-01;2.630628888817485844e+01;4.023782886834160188e-01;2.732031362092300242e+01
3.997176838920485364e-01;5.032505570823762042e+01;4.009058484776133469e-01;4.832859518159653334e+01;3.997043071861212105e-01;5.104946717057734418e+01;4.029537868645319820e-01;2.963535564825227553e+01;4.068145318909441865e-01;1.885489985263334489e+01;4.100362764405699467e-01;1.870237524234009996e+01;4.031613495878470510e-01;3.101510840279074088e+01;4.075485750946424846e-01;1.611050056553509791e+01;4.041082691256986381e-01;2.405574056482277356e+01;4.014902990800895966e-01;3.163957039491338463e+01;4.022145361305990985e-01;2.566603646973123531e+01;4.043001833286548607e-01;2.358005191320497573e+01;4.013995156635034034e-01;3.062743831236526404e+01;4.023694381679009391e-01;2.745552664197501969e+01;4.047739936338949351e-01;2.529729169902493169e+01;4.026394719988775628e-01;2.645546540305437233e+01
3.999492047954406604e-01;4.939369820023043900e+01;4.011143102441243058e-01;4.729151050586745697e+01;3.999526477797098467e-01;4.984990242597397980e+01;4.033580202267992298e-01;2.883906755439153358e+01;4.070887304012463792e-01;1.835174555048778799e+01;4.106184572464170457e-01;1.824228545136645252e+01;4.034032636422853479e-01;2.951542157917491593e+01;4.078748250068916503e-01;1.517968467379237296e+01;4.043918137674043511e-01;2.308960708812717755e+01;4.017521444377780693e-01;3.036323221791359828e+01;4.024735307063215251e-01;2.489082878180272829e+01;4.045868738062781134e-01;2.250288558097255276e+01;4.016611514253665693e-01;2.950318311783938086e+01;4.026331712065512325e-01;2.653302780575200615e+01;4.050481514465079647e-01;2.425538988802693297e+01;4.029006553143391067e-01;2.561198196658833481e+01
4.001807256988327843e-01;4.844352924624856627e+01;4.013227720106352092e-01;4.626006401791585887e+01;4.002009883732984830e-01;4.859609332242635560e+01;4.037622535890664222e-01;2.801497025926776985e+01;4.073629289115485164e-01;1.786019005097132251e+01;4.112006380522641447e-01;1.776394211886412577e+01;4.036451776967235894e-01;2.805022007151115204e+01;4.082010749191408161e-01;1.432301049966595841e+01;4.046753584091100642e-01;2.211334602361314694e+01;4.020139897954665975e-01;2.912535268396103305e+01;4.027325252820439516e-01;2.415138336849223322e+01;4.048735642839014215e-01;2.142703953297766262e+01;4.019227871872297353e-01;2.841637250931704273e+01;4.028969042452015259e-01;2.562499074901522889e+01;4.053223092591210497e-01;2.318929324522545343e+01;4.031618386298006507e-01;2.478714741524315457e+01
4.004122466022248528e-01;4.747417299005774538e+01;4.015312337771461126e-01;4.523733589110097597e+01;4.004493289668871192e-01;4.729419375979129825e+01;4.041664869513336700e-01;2.716607726083084984e+01;4.076371274218507090e-01;1.737157740752488522e+01;4.117828188581112991e-01;1.726969715885472567e+01;4.038870917511618863e-01;2.662465291716088700e+01;4.085273248313899819e-01;1.354222058538823426e+01;4.049589030508157772e-01;2.112841741895311642e+01;4.022758351531551257e-01;2.793471578806069644e+01;4.029915198577663782e-01;2.344368531688077439e+01;4.051602547615247296e-01;2.035678608947256052e+01;4.021844229490929568e-01;2.737079833969162124e+01;4.031606372838518748e-01;2.472943847231057646e+01;4.055964670717340792e-01;2.210789837649683776e+01;4.034230219452621946e-01;2.397785697296133378e+01
4.006437675056169767e-01;4.648623721936554887e+01;4.017396955436570161e-01;4.422622436161728388e+01;4.006976695604758110e-01;4.595205267857505049e+01;4.045707203136008623e-01;2.629570724078185151e+01;4.079113259321528462e-01;1.687866895133067402e+01;4.123649996639583981e-01;1.676194052465323026e+01;4.041290058056001278e-01;2.524354334833478219e+01;4.088535747436391476e-01;1.283656173517554322e+01;4.052424476925214902e-01;2.013728652117618267e+01;4.025376805108435985e-01;2.679842435005396339e+01;4.032505144334888048e-01;2.276327510950717681e+01;4.054469452391479822e-01;1.929682110851720012e+01;4.024460587109561227e-01;2.636936129782299076e+01;4.034243703225021682e-01;2.384450910458146922e+01;4.058706248843471087e-01;2.101999301875747506e+01;4.036842052607237386e-01;2.318085830301308903e+01
4.008752884090091007e-01;4.548146856551089456e+01;4.019481573101679750e-01;4.322925708011290880e+01;4.009460101540644472e-01;4.457912943925889238e+01;4.049749536758680546e-01;2.540750063611926279e+01;4.081855244424550389e-01;1.637578161533979682e+01;4.129471804698054971e-01;1.624308044937412276e+01;4.043709198600384247e-01;2.391131027253276642e+01;4.091798246558883689e-01;1.220288923586898733e+01;4.055259923342272588e-01;1.914332930695918478e+01;4.027995258685321267e-01;2.572167902035574727e+01;4.035095090092112868e-01;2.210542972061764289e+01;4.057336357167712904e-01;1.825209285549507854e+01;4.027076944728192887e-01;2.541405700686209101e+01;4.036881033611524616e-01;2.296861561605805946e+01;4.061447826969601937e-01;1.993399656354935701e+01;4.039453885761852825e-01;2.239298815924746933e+01
4.011068093124012246e-01;4.446282211836759757e+01;4.021566190766788784e-01;4.224839934256630869e+01;4.011943507476530835e-01;4.318630402819096759e+01;4.053791870381353024e-01;2.450542097587351265e+01;4.084597229527572315e-01;1.585883641444676329e+01;4.135293612756526516e-01;1.571553624074943301e+01;4.046128339144766661e-01;2.263188786691085497e+01;4.095060745681375347e-01;1.163589181481341939e+01;4.058095369759329718e-01;1.815069049604242579e+01;4.030613712262206549e-01;2.470764711717348305e+01;4.037685035849337134e-01;2.146534320962936704e+01;4.060203261943945430e-01;1.722761360712999590e+01;4.029693302346824546e-01;2.450597694127881709e+01;4.039518363998028105e-01;2.210057558330768046e+01;4.064189405095732233e-01;1.885774424833132201e+01;4.042065718916468264e-01;2.161139188760282082e+01
4.013383302157933485e-01;4.343443685749223704e+01;4.023650808431897818e-01;4.128487649877568089e+01;4.014426913412417197e-01;4.178558399329363482e+01;4.057834204004024947e-01;2.359373919662044727e+01;4.087339214630594242e-01;1.532532610689909980e+01;4.141115420814997505e-01;1.518174138654475946e+01;4.048547479689149631e-01;2.140864782601699545e+01;4.098323244803867005e-01;1.112842141234610160e+01;4.060930816176386848e-01;1.716410674039904904e+01;4.033232165839091277e-01;2.375742796841969806e+01;4.040274981606561400e-01;2.083830234121644409e+01;4.063070166720178511e-01;1.622826728993952372e+01;4.032309659965456206e-01;2.364532200580493893e+01;4.042155694384531039e-01;2.123970727868178088e+01;4.066930983221862528e-01;1.779831955257028397e+01;4.044677552071083704e-01;2.083371462677996178e+01
4.015698511191854725e-01;4.240151475754751687e+01;4.025735426097006853e-01;4.033902661184893645e+01;4.016910319348303560e-01;4.038971791548244283e+01;4.061876537626697425e-01;2.267700010505275543e+01;4.090081199733615613e-01;1.477421461851772655e+01;4.146937228873468495e-01;1.464415334004682911e+01;4.050966620233532600e-01;2.024432831521363951e+01;4.101585743926358663e-01;1.067190674002659811e+01;4.063766262593443979e-01;1.618870849257152855e+01;4.035850619415976559e-01;2.287011544410104591e+01;4.042864927363785665e-01;2.021985287003109377e+01;4.065937071496411037e-01;1.525862589147178028e+01;4.034926017584087865e-01;2.283142754979007449e+01;4.044793024771033974e-01;2.038589028348451393e+01;4.069672561347993378e-01;1.676193657211744181e+01;4.047289385225699143e-01;2.005825497617173525e+01
4.018013720225775964e-01;4.137010834670506654e+01;4.027820043762115887e-01;3.941019695534853895e+01;4.019393725284190477e-01;3.901173317050247391e+01;4.065918871249369348e-01;2.175997122063057176e+01;4.092823184836637540e-01;1.420578315402197411e+01;4.152759036931940040e-01;1.410526542704615416e+01;4.053385760777915015e-01;1.914097314470310351e+01;4.104848243048850320e-01;1.025682556863762152e+01;4.066601709010501109e-01;1.522981369979534705e+01;4.038469072992861841e-01;2.204295236645814526e+01;4.045454873121009931e-01;1.960595222210966426e+01;4.068803976272644118e-01;1.432278588464191849e+01;4.037542375202720080e-01;2.206279965180915781e+01;4.047430355157537463e-01;1.953959058482935873e+01;4.072414139474123673e-01;1.575387162148718723e+01;4.049901218380314583e-01;1.928407427733710122e+01
4.020328929259697204e-01;4.034682832034702216e+01;4.029904661427225476e-01;3.849669448220577550e+01;4.021877131220076840e-01;3.766442291767549477e+01;4.069961204872041272e-01;2.084757531038436085e+01;4.095565169939658912e-01;1.362143903102081133e+01;4.158580844990411030e-01;1.356761594250902547e+01;4.055804901322297984e-01;1.809988419152824335e+01;4.108110742171341978e-01;9.873207994100360096e+00;4.069437155427558239e-01;1.429272517541514098e+01;4.041087526569746569e-01;2.127156593019832798e+01;4.048044818878234197e-01;1.899310442727949066e+01;4.071670881048876645e-01;1.342423370653088277e+01;4.040158732821351739e-01;2.133716351047615589e+01;4.050067685544040397e-01;1.870185165159402274e+01;4.075155717600253968e-01;1.477844108904223397e+01;4.052513051534930022e-01;1.851105733793809804e+01
4.022644138293618443e-01;3.933848897360341113e+01;4.031989279092334511e-01;3.759579633464424120e+01;4.024360537155963202e-01;3.635981285739864433e+01;4.074003538494713750e-01;1.994480892091412016e+01;4.098307155042680838e-01;1.302350321751879747e+01;4.164402653048882019e-01;1.303378972057746310e+01;4.058224041866680398e-01;1.712158969969975431e+01;4.111373241293833636e-01;9.511141778321682949e+00;4.072272601844615925e-01;1.338254155905133835e+01;4.043705980146631851e-01;2.055026857013045571e+01;4.050634764635458462e-01;1.837847335780050528e+01;4.074537785825109726e-01;1.256574670111899295e+01;4.042775090439983399e-01;2.065152553345101794e+01;4.052705015930543331e-01;1.787425426574077747e+01;4.077897295726384819e-01;1.383902069155429970e+01;4.055124884689545461e-01;1.773992324528578735e+01
4.024959347327539683e-01;3.835171419876019172e+01;4.034073896757443545e-01;3.670382215552780281e+01;4.026843943091849565e-01;3.510864162622153373e+01;4.078045872117385673e-01;1.905665002796021312e+01;4.101049140145702765e-01;1.241499146912903306e+01;4.170224461107353009e-01;1.250640823507308674e+01;4.060643182411063368e-01;1.620583076078185769e+01;4.114635740416325294e-01;9.161251402590735893e+00;4.075108048261673055e-01;1.250398950174449908e+01;4.046324433723517133e-01;1.987240521727014908e+01;4.053224710392682728e-01;1.775997065821952248e+01;4.077404690601342807e-01;1.174933313552026526e+01;4.045391448058615058e-01;2.000225107180002126e+01;4.055342346317046820e-01;1.705884890628420436e+01;4.080638873852515114e-01;1.293809978179195674e+01;4.057736717844160901e-01;1.697218769923816595e+01
4.027274556361460922e-01;3.739253017811950031e+01;4.036158514422552579e-01;3.581626575344857599e+01;4.029327349027735927e-01;3.391988925019397527e+01;4.082088205740058151e-01;1.818795849173486801e+01;4.103791125248724692e-01;1.179940203869501580e+01;4.176046269165823999e-01;1.198810552921420580e+01;4.063062322955446337e-01;1.535156794797560131e+01;4.117898239538816951e-01;8.815124753648129641e+00;4.077943494678730185e-01;1.166128238469691425e+01;4.048942887300401861e-01;1.923072581757525512e+01;4.055814656149906994e-01;1.713631525234952591e+01;4.080271595377575333e-01;1.097621216414750478e+01;4.048007805677246718e-01;1.938515959448303150e+01;4.057979676703549754e-01;1.625806525667665881e+01;4.083380451978645409e-01;1.207736328972330320e+01;4.060348550998776340e-01;1.621008087923621588e+01
4.029589765395382162e-01;3.646597240471030688e+01;4.038243132087662168e-01;3.492797985713620790e+01;4.031810754963622845e-01;3.280038563843729804e+01;4.086130539362730074e-01;1.734337328794372013e+01;4.106533110351746063e-01;1.118052039729828984e+01;4.181868077224295543e-01;1.148148884464172426e+01;4.065481463499828751e-01;1.455700964746937665e+01;4.121160738661308609e-01;8.465665312529608855e+00;4.080778941095787316e-01;1.085800872292296582e+01;4.051561340877287143e-01;1.861776145259378623e+01;4.058404601907131815e-01;1.650706201346812207e+01;4.083138500153808415e-01;1.024683212661256881e+01;4.050624163295878377e-01;1.879563839577959428e+01;4.060617007090052688e-01;1.547460395469600059e+01;4.086122030104776259e-01;1.125779325048393886e+01;4.062960384153391780e-01;1.545642710567563327e+01
4.031904974429303401e-01;3.557573415536204919e+01;4.040327749752771203e-01;3.403340448766861925e+01;4.034294160899509207e-01;3.175452577889946681e+01;4.090172872985402552e-01;1.652721047815321853e+01;4.109275095454767990e-01;1.056224850924291836e+01;4.187689885282766533e-01;1.098908455122088590e+01;4.067900604044211721e-01;1.381966300388960533e+01;4.124423237783800267e-01;8.107353115804757593e+00;4.083614387512844446e-01;1.009705156183298946e+01;4.054179794454172425e-01;1.802618336770752805e+01;4.060994547664356080e-01;1.587259809216879347e+01;4.086005404930040941e-01;9.560923446000620274e+00;4.053240520914510592e-01;1.822877470806943734e+01;4.063254337476556177e-01;1.471131605237497375e+01;4.088863608230906554e-01;1.047978170320470426e+01;4.065572217308007219e-01;1.471449434791540511e+01
4.034220183463224640e-01;3.472388106188515167e+01;4.042412367417880237e-01;3.312682701906027205e+01;4.036777566835395570e-01;3.078411053327241120e+01;4.094215206608074475e-01;1.574336562319317068e+01;4.112017080557789361e-01;9.948463192615703221e+00;4.193511693341237523e-01;1.051327168824412439e+01;4.070319744588594135e-01;1.313640750383966882e+01;4.127685736906291925e-01;7.736404243116850488e+00;4.086449833929901576e-01;9.380538706535846316e+00;4.056798248031057152e-01;1.744912652557520616e+01;4.063584493421580346e-01;1.523410649975648568e+01;4.088872309706274022e-01;8.917580711430320051e+00;4.055856878533142251e-01;1.767950445816264704e+01;4.065891667863059111e-01;1.397107582476384202e+01;4.091605186357036850e-01;9.743247027784041947e+00;4.068184050462622658e-01;1.398782289065411355e+01
4.036535392497145880e-01;3.391065217361001061e+01;4.044496985082989271e-01;3.220266035503836832e+01;4.039260972771281932e-01;2.988832244073548239e+01;4.098257540230746399e-01;1.499522389417801982e+01;4.114759065660811288e-01;9.342905202840357859e+00;4.199333501399709068e-01;1.005620693995984816e+01;4.072738885132977105e-01;1.250359004740853486e+01;4.130948236028783582e-01;7.350825660084040258e+00;4.089285280346959262e-01;8.709822519127348173e+00;4.059416701607942435e-01;1.688046270043933816e+01;4.066174439178804612e-01;1.459349780807528596e+01;4.091739214482507103e-01;8.315367304328649567e+00;4.058473236151773911e-01;1.714277402667873318e+01;4.068528998249562045e-01;1.325665257668305230e+01;4.094346764483167700e-01;9.047746491539994551e+00;4.070795883617238098e-01;1.328004315505382671e+01
4.038850601531067119e-01;3.313436221262290360e+01;4.046581602748098305e-01;3.125572482747237757e+01;4.041744378707168295e-01;2.906383565984600281e+01;4.102299873853418877e-01;1.428558058148145626e+01;4.117501050763833215e-01;8.749098099134242190e+00;4.205155309458180057e-01;9.619746034921760725e+00;4.075158025677360074e-01;1.191713895298153147e+01;4.134210735151275240e-01;6.950369329132942475e+00;4.092120726764016392e-01;8.085487215378721615e+00;4.062035155184827717e-01;1.631501228109589263e+01;4.068764384936028877e-01;1.395331219263160172e+01;4.094606119258739629e-01;7.752435152969969323e+00;4.061089593770405570e-01;1.661370946363729573e+01;4.071166328636065534e-01;1.257058695459467046e+01;4.097088342609297995e-01;8.392578848110025191e+00;4.073407716771853537e-01;1.259469277598662451e+01
4.041165810564988359e-01;3.239141303143070161e+01;4.048666220413207895e-01;3.028151938189971659e+01;4.044227784643054657e-01;2.830504913203787964e+01;4.106342207476090800e-01;1.361657413193272426e+01;4.120243035866855141e-01;8.170293849767647387e+00;4.210977117516651047e-01;9.205367270841200877e+00;4.077577166221742488e-01;1.137269282292668038e+01;4.137473234273766898e-01;6.536395982288760287e+00;4.094956173181073522e-01;7.507381000525570336e+00;4.064653608761712444e-01;1.574868848848171332e+01;4.071354330693253143e-01;1.331659544084448044e+01;4.097473024034972711e-01;7.226651850764031160e+00;4.063705951389037230e-01;1.608778591961781501e+01;4.073803659022568469e-01;1.191507697788627063e+01;4.099829920735428290e-01;7.776872186180683322e+00;4.076019549926468977e-01;1.193504259174873816e+01
4.043481019598909598e-01;3.167641509739041084e+01;4.050750838078316929e-01;2.927646829365118464e+01;4.046711190578941020e-01;2.760442324109838097e+01;4.110384541098763278e-01;1.298963333830124256e+01;4.122985020969876513e-01;7.609440607721389860e+00;4.216798925575122592e-01;8.814103065238821699e+00;4.079996306766125458e-01;1.086573873749846975e+01;4.140735733396258555e-01;6.111664264045576722e+00;4.097791619598130652e-01;6.974669916537967751e+00;4.067272062338597727e-01;1.517857227150400945e+01;4.073944276450477409e-01;1.268675388498557055e+01;4.100339928811205237e-01;6.735727423401002056e+00;4.066322309007668889e-01;1.556098880555577679e+01;4.076440989409071403e-01;1.129187855741500890e+01;4.102571498861559141e-01;7.199653765353979828e+00;4.078631383081084416e-01;1.130394026675322294e+01
4.045796228632830838e-01;3.098241267883694405e+01;4.052835455743425963e-01;2.823813097759803270e+01;4.049194596514827937e-01;2.695289352645491832e+01;4.114426874721435201e-01;1.240543991929330936e+01;4.125727006072898440e-01;7.069167196104944040e+00;4.222620733633593582e-01;8.446485110717526723e+00;4.082415447310507872e-01;1.039175304116090715e+01;4.143998232518750213e-01;5.680064652993147334e+00;4.100627066015187783e-01;6.485909865158976828e+00;4.069890515915482454e-01;1.460292039086983884e+01;4.076534222207701674e-01;1.206739440782102868e+01;4.103206833587438318e-01;6.277333454298172022e+00;4.068938666626301104e-01;1.502995759572246648e+01;4.079078319795574892e-01;1.070222466587632226e+01;4.105313076987689436e-01;6.659900189254572389e+00;4.081243216235699856e-01;1.070367892346764727e+01
4.048111437666751522e-01;3.030119980581090289e+01;4.054920073408534997e-01;2.716536433470504974e+01;4.051678002450714300e-01;2.634033099042703796e+01;4.118469208344107124e-01;1.186390748633845149e+01;4.128468991175919811e-01;6.551778581921320566e+00;4.228442541692064571e-01;8.102507915641401937e+00;4.084834587854890842e-01;9.946337236079303423e+00;4.147260731641241871e-01;5.246319392428233641e+00;4.103462512432245468e-01;6.039132892998910762e+00;4.072508969492367736e-01;1.402111286637026843e+01;4.079124167964925940e-01;1.146215661745499936e+01;4.106073738363670844e-01;5.849208056228821562e+00;4.071555024244932763e-01;1.449210337641171265e+01;4.081715650182077826e-01;1.014676656501733198e+01;4.108054655113819731e-01;6.156567839173052725e+00;4.083855049390315295e-01;1.013589650558270172e+01
4.050426646700673317e-01;2.962370847816059793e+01;4.057004691073644587e-01;2.605842943603516204e+01;4.054161408386600662e-01;2.575601750721626004e+01;4.122511541966779602e-01;1.136417778179778360e+01;4.131210976278941738e-01;6.059256938575474649e+00;4.234264349750536116e-01;7.781614322040927512e+00;4.087253728399273811e-01;9.525341361542134067e+00;4.150523230763734084e-01;4.815669555599224161e+00;4.106297958849302598e-01;5.631943487581824392e+00;4.075127423069253019e-01;1.343354885836639490e+01;4.081714113722150206e-01;1.087454491452953320e+01;4.108940643139903925e-01;5.449241287058623762e+00;4.074171381863564423e-01;1.394569227394512723e+01;4.084352980568580760e-01;9.625539587413571851e+00;4.110796233239950581e-01;5.688604921407013570e+00;4.086466882544930734e-01;9.601509737119519272e+00
4.052741855734594001e-01;2.894044636097850187e+01;4.059089308738753621e-01;2.491903709035723224e+01;4.056644814322487025e-01;2.518910673245683540e+01;4.126553875589451525e-01;1.090463504328252498e+01;4.133952961381963664e-01;5.593263712295292400e+00;4.240086157809007106e-01;7.482705128750989587e+00;4.089672868943656225e-01;9.124967808574179884e+00;4.153785729886225742e-01;4.393568517127713235e+00;4.109133405266359729e-01;5.261620380601294222e+00;4.077745876646137746e-01;1.284150207431964930e+01;4.084304059479374471e-01;1.030776841381709552e+01;4.111807547916136452e-01;5.075537016276728153e+00;4.076787739482196082e-01;1.338988873298744053e+01;4.086990310955084249e-01;9.137954934986336042e+00;4.113537811366080876e-01;5.254947681982102381e+00;4.089078715699546174e-01;9.100684590873990842e+00
4.055057064768515240e-01;2.824195859405819675e+01;4.061173926403862655e-01;2.375032987292648556e+01;4.059128220258373387e-01;2.462904533350503300e+01;4.130596209212124004e-01;1.048293932535813866e+01;4.136694946484985591e-01;5.155139294697359098e+00;4.245907965867478095e-01;7.204173341784628981e+00;4.092092009488039195e-01;8.741849801669649977e+00;4.157048229008717399e-01;3.985397870225054984e+00;4.111968851683416859e-01;4.925219250762593148e+00;4.080364330223023028e-01;1.224694791263242344e+01;4.086894005236598737e-01;9.764596489745709817e+00;4.114674452692369533e-01;4.726448904012285013e+00;4.079404097100827742e-01;1.282475512924203187e+01;4.089627641341587183e-01;8.682817824778009452e+00;4.116279389492211171e-01;4.854504251593017017e+00;4.091690548854161613e-01;8.632843239174340155e+00
4.057372273802436480e-01;2.751928747310600087e+01;4.063258544068971689e-01;2.255680138872194718e+01;4.061611626194260305e-01;2.406593564774322047e+01;4.134638542834795927e-01;1.009607950472521765e+01;4.139436931588006963e-01;4.745898322147819925e+00;4.251729773925949640e-01;6.943961960847433446e+00;4.094511150032421609e-01;8.373100685017432099e+00;4.160310728131209057e-01;3.596217727955992594e+00;4.114804298100473989e-01;4.619671829291347898e+00;4.082982783799908311e-01;1.165237482486049458e+01;4.089483950993823558e-01;9.247237075194497891e+00;4.117541357468602614e-01;4.400589976736100084e+00;4.082020454719459401e-01;1.225120717637196677e+01;4.092264971728090117e-01;8.258371129373218267e+00;4.119020967618342022e-01;4.486130166317859214e+00;4.094302382008777053e-01;8.196705626595001348e+00
4.059687482836357719e-01;2.676440462875075710e+01;4.065343161734081279e-01;2.134415675792047651e+01;4.064095032130146667e-01;2.349082818649856819e+01;4.138680876457467850e-01;9.740446422965163720e+00;4.142178916691028889e-01;4.366220122397331593e+00;4.257551581984420630e-01;6.699642715422532646e+00;4.096930290576804579e-01;8.016332501305264202e+00;4.163573227253700715e-01;3.230558943009220751e+00;4.117639744517531675e-01;4.341877285638989115e+00;4.085601237376793038e-01;1.106059189195190129e+01;4.092073896751047823e-01;8.757243769259474675e+00;4.120408262244835140e-01;4.096817166843388591e+00;4.084636812338091616e-01;1.167092775173377994e+01;4.094902302114593606e-01;7.862362480055784530e+00;4.121762545744472317e-01;4.148599857593046281e+00;4.096914215163392492e-01;7.790362161875048486e+00
4.062002691870278959e-01;2.597059280211395560e+01;4.067427779399190313e-01;2.011912137658501720e+01;4.066578438066033030e-01;2.289593982929484639e+01;4.142723210080140328e-01;9.411926117190800412e+00;4.144920901794050261e-01;4.016435262232106673e+00;4.263373390042891620e-01;6.468511890178617385e+00;4.099349431121187548e-01;7.669644902360616356e+00;4.166835726376192373e-01;2.892260615814036928e+00;4.120475190934588805e-01;4.088782426330909381e+00;4.088219690953678320e-01;1.047454350252525401e+01;4.094663842508272089e-01;8.295456348479529396e+00;4.123275167021068222e-01;3.814193995674669768e+00;4.087253169956723275e-01;1.108624481475538204e+01;4.097539632501096540e-01;7.492131687659198569e+00;4.124504123870602612e-01;3.840578333492421059e+00;4.099526048318007931e-01;7.411372643896145362e+00
4.064317900904200198e-01;2.513275814930333141e+01;4.069512397064299347e-01;1.888920773798250963e+01;4.069061844001919392e-01;2.227480024485037191e+01;4.146765543702812251e-01;9.106012322995724162e+00;4.147662886897072188e-01;3.696510381032127146e+00;4.269195198101362609e-01;6.247698404486301094e+00;4.101768571665569962e-01;7.331587901860852519e+00;4.170098225498684030e-01;2.584352775721279194e+00;4.123310637351645935e-01;3.857448152684859188e+00;4.090838144530563603e-01;9.897140438580130706e+00;4.097253788265496355e-01;7.861977503377413967e+00;4.126142071797300748e-01;3.551936176390456001e+00;4.089869527575354935e-01;1.049998172458544055e+01;4.100176962887599474e-01;7.144714353934936035e+00;4.127245701996733462e-01;3.560596916912228682e+00;4.102137881472623371e-01;7.056885466898400239e+00
4.066633109938121438e-01;2.424765887082235238e+01;4.071597014729408381e-01;1.766245231466002252e+01;4.071545249937805755e-01;2.162233433980060937e+01;4.150807877325484729e-01;8.817936419699606176e+00;4.150404872000094114e-01;3.406034410402316581e+00;4.275017006159833599e-01;6.034278681162426494e+00;4.104187712209952932e-01;7.001104092247452115e+00;4.173360724621175688e-01;2.308981598314097106e+00;4.126146083768703066e-01;3.645100727811368291e+00;4.093456598107448330e-01;9.331114764456188482e+00;4.099843734022720620e-01;7.456186640542362909e+00;4.129008976573533829e-01;3.309346151159093363e+00;4.092485885193986594e-01;9.915290217207132883e+00;4.102814293274102964e-01;6.816956756879060997e+00;4.129987280122863758e-01;3.307036312597748662e+00;4.104749714627238810e-01;6.723770428700241553e+00
4.068948318972042677e-01;2.331404146666941202e+01;4.073681632394517971e-01;1.644713602988292322e+01;4.074028655873692673e-01;2.093489192209887051e+01;4.154850210948156652e-01;8.542811786048169154e+00;4.153146857103116041e-01;3.144209795645455774e+00;4.280838814218305144e-01;5.825392571875702252e+00;4.106606852754335346e-01;6.677457461414245010e+00;4.176623223743667346e-01;2.067373064707158647e+00;4.128981530185760196e-01;3.449167599529884054e+00;4.096075051684333612e-01;8.778903816770469604e+00;4.102433679779944886e-01;7.076789522371139896e+00;4.131875881349766910e-01;3.085743332607395306e+00;4.095102242812618254e-01;9.335477382275817249e+00;4.105451623660605898e-01;6.505636550110203586e+00;4.132728858248994053e-01;3.078119499958331673e+00;4.107361547781854250e-01;6.408758110628877347e+00
4.071263528005963916e-01;2.233268164978742831e+01;4.075766250059627005e-01;1.525150255772871866e+01;4.076512061809579035e-01;2.021023710584438149e+01;4.158892544570829131e-01;8.275788249383422723e+00;4.155888842206137412e-01;2.909852403341254945e+00;4.286660622276776134e-01;5.618354690797549900e+00;4.109025993298718316e-01;6.360156692205045204e+00;4.179885722866159004e-01;1.859830498479435379e+00;4.131816976602817881e-01;3.267298692117838410e+00;4.098693505261218895e-01;8.242566430103172692e+00;4.105023625537169152e-01;6.721900496011757653e+00;4.134742786125999436e-01;2.880397005857340265e+00;4.097718600431249913e-01;8.763838083234992027e+00;4.108088954047109387e-01;6.207583558845828797e+00;4.135470436375124903e-01;2.871916051893092625e+00;4.109973380936469689e-01;6.108578809916289210e+00
4.073578737039885156e-01;2.130633250402881274e+01;4.077850867724736039e-01;1.408348850788672202e+01;4.078995467745465398e-01;1.944750939658316824e+01;4.162934878193501054e-01;8.012211079016257287e+00;4.158630827309159339e-01;2.701403413864301495e+00;4.292482430335247123e-01;5.410755912091665287e+00;4.111445133843101285e-01;6.048880735787458107e+00;4.183148221988650661e-01;1.685761709287788124e+00;4.134652423019875012e-01;3.097375091357795540e+00;4.101311958838103622e-01;7.723732412783845369e+00;4.107613571294393418e-01;6.389152225739170632e+00;4.137609690902232518e-01;2.692468429804810715e+00;4.100334958049881573e-01;8.203503390015900010e+00;4.110726284433612321e-01;5.919795005507986652e+00;4.138212014501255198e-01;2.686358521506776231e+00;4.112585214091085128e-01;5.820094368399499452e+00
4.075893946073806395e-01;2.023958748256198348e+01;4.079935485389845073e-01;1.295047846766610888e+01;4.081478873681351760e-01;1.864716624897685193e+01;4.166977211816172977e-01;7.747777946686097650e+00;4.161372812412180711e-01;2.516955693540916972e+00;4.298304238393718668e-01;5.200550462697229648e+00;4.113864274387483699e-01;5.743413547944561159e+00;4.186410721111142319e-01;1.543732213014512356e+00;4.137487869436932142e-01;2.937507795006589539e+00;4.103930412414988904e-01;7.223584301971456512e+00;4.110203517051617683e-01;6.075826315608671813e+00;4.140476595678465044e-01;2.520967679665311767e+00;4.102951315668513788e-01;7.657313842847136343e+00;4.113363614820115255e-01;5.639539858644076809e+00;4.140953592627385493e-01;2.519270577256389476e+00;4.115197047245700568e-01;5.540416923489322798e+00
4.078209155107727635e-01;1.913867001002543233e+01;4.082020103054954108e-01;1.185909595970920272e+01;4.083962279617238122e-01;1.781091373007873457e+01;4.171019545438845455e-01;7.478686600743665203e+00;4.164114797515202637e-01;2.354295993777352436e+00;4.304126046452189658e-01;4.986124931344882327e+00;4.116283414931866669e-01;5.443593292060935340e+00;4.189673220233633977e-01;1.431541840715151892e+00;4.140323315853989272e-01;2.786029607674948672e+00;4.106548865991874186e-01;6.742868657477965932e+00;4.112793462808842504e-01;5.778997098971424329e+00;4.143343500454698125e-01;2.364729283263908410e+00;4.105567673287145447e-01;7.127723928462707192e+00;4.116000945206618744e-01;5.364447650847067095e+00;4.143695170753516344e-01;2.368405658589226359e+00;4.117808880400316007e-01;5.267009562038540871e+00
4.080524364141648874e-01;1.801116456434036905e+01;4.084104720720063697e-01;1.081503877345703835e+01;4.086445685553125040e-01;1.694162838894570200e+01;4.175061879061517378e-01;7.201765798483824810e+00;4.166856782618224564e-01;2.210962944049091661e+00;4.309947854510660648e-01;4.766346554537961744e+00;4.118702555476249083e-01;5.149279249639700851e+00;4.192935719356125635e-01;1.346322679775768583e+00;4.143158762271046403e-01;2.641483292166055818e+00;4.109167319568758914e-01;6.281932668993143842e+00;4.115383408566066770e-01;5.495680256712581979e+00;4.146210405230931206e-01;2.222408860887055582e+00;4.108184030905777107e-01;6.616741282272634805e+00;4.118638275593121678e-01;5.092578015736981101e+00;4.146436748879646639e-01;2.231494120528026759e+00;4.120420713554931447e-01;4.997765025951036222e+00
4.082839573175570114e-01;1.686570605649378862e+01;4.086189338385172731e-01;9.822964047891929340e+00;4.088929091489011403e-01;1.604327015709529647e+01;4.179104212684189301e-01;6.914582392760305396e+00;4.169598767721246491e-01;2.084319327824115220e+00;4.315769662569132192e-01;4.540589266042006855e+00;4.121121696020632053e-01;4.860337394275520140e+00;4.196198218478617292e-01;1.284656482476524531e+00;4.145994208688103533e-01;2.502608764229321103e+00;4.111785773145644196e-01;5.840780710344440685e+00;4.117973354323291035e-01;5.222977849375573633e+00;4.149077310007163732e-01;2.092500961859338204e+00;4.110800388524408766e-01;6.125901123521833469e+00;4.121275605979624612e-01;4.822468294419824275e+00;4.149178327005776934e-01;2.106296183818459067e+00;4.123032546709546886e-01;4.731059931335461322e+00
4.085154782209491353e-01;1.571164508153081130e+01;4.088273956050281766e-01;8.886425171940608436e+00;4.091412497424897765e-01;1.512078361747358102e+01;4.183146546306861779e-01;6.615518399049804543e+00;4.172340752824267862e-01;1.971635704135860756e+00;4.321591470627603182e-01;4.308737145953903003e+00;4.123540836565015022e-01;4.576643349633359392e+00;4.199460717601108950e-01;1.242709320223277070e+00;4.148829655105161218e-01;2.368331496072298314e+00;4.114404226722529478e-01;5.419144723336900782e+00;4.120563300080515301e-01;4.958211812013870734e+00;4.151944214783396814e-01;1.973376298904649273e+00;4.113416746143040426e-01;5.656273578865521401e+00;4.123912936366128101e-01;4.553157788306746667e+00;4.151919905131907784e-01;1.990657546967694591e+00;4.125644379864162326e-01;4.465783345508539171e+00
4.087469991243412593e-01;1.455870625475873759e+01;4.090358573715390800e-01;8.007859294423255392e+00;4.093895903360784128e-01;1.417998364855969662e+01;4.187188879929534258e-01;6.303813340426437151e+00;4.175082737927289789e-01;1.870181209983412529e+00;4.327413278686074172e-01;4.071166020417320119e+00;4.125959977109397436e-01;4.298099518580039913e+00;4.202723216723600608e-01;1.216380377544943103e+00;4.151665101522218349e-01;2.237753473879981581e+00;4.117022680299414206e-01;5.016561982186355628e+00;4.123153245837739567e-01;4.699038926105746583e+00;4.154811119559629340e-01;1.863334809175695828e+00;4.116033103761672640e-01;5.208499116520076910e+00;4.126550266752631035e-01;4.284188509694752511e+00;4.154661483258038079e-01;1.882564277904114292e+00;4.128256213018777765e-01;4.201339940592643707e+00
4.089785200277333832e-01;1.341665552212655932e+01;4.092443191380500389e-01;7.188621255268277999e+00;4.096379309296670490e-01;1.322742143395615777e+01;4.191231213552206181e-01;5.979569083563721854e+00;4.177824723030311160e-01;1.777316480504023799e+00;4.333235086744545717e-01;3.828704990668268859e+00;4.128379117653780406e-01;4.024661741959286054e+00;4.205985715846092265e-01;1.201460510882613963e+00;4.154500547939275479e-01;2.110147155785446316e+00;4.119641133876299488e-01;4.632453886069979987e+00;4.125743191594963832e-01;4.443541673610616805e+00;4.157678024335862421e-01;1.760669588518599671e+00;4.118649461380304300e-01;4.782845503633926576e+00;4.129187597139133969e-01;4.015583523662964005e+00;4.157403061384168375e-01;1.780193603621250009e+00;4.130868046173393204e-01;3.937629233223276959e+00
4.092100409311254516e-01;1.229499024558886688e+01;4.094527809045609423e-01;6.429057285930749543e+00;4.098862715232556853e-01;1.227022807001857174e+01;4.195273547174878104e-01;5.643716591390727011e+00;4.180566708133333087e-01;1.690583154195938853e+00;4.339056894803016706e-01;3.582580563982338262e+00;4.130798258198162820e-01;3.756370052281317484e+00;4.209248214968583923e-01;1.193794777168674770e+00;4.157335994356332609e-01;1.984952023338592664e+00;4.122259587453184770e-01;4.266199934936086180e+00;4.128333137352188098e-01;4.190291086019745315e+00;4.160544929112094947e-01;1.663735878614123642e+00;4.121265818998935959e-01;4.379278641855790966e+00;4.131824927525637459e-01;3.747805107853686479e+00;4.160144639510299225e-01;1.681957458187824717e+00;4.133479879328009199e-01;3.675003557970967893e+00
4.094415618345176311e-01;1.120266324611693953e+01;4.096612426710718458e-01;5.728610044325971984e+00;4.101346121168443215e-01;1.131593525701262060e+01;4.199315880797550582e-01;5.297946344772045180e+00;4.183308693236355014e-01;1.607784445868756018e+00;4.344878702861487696e-01;3.334346780451207248e+00;4.133217398742545790e-01;3.493377976815914998e+00;4.212510714091075581e-01;1.189441848901547250e+00;4.160171440773389739e-01;1.861772622674733535e+00;4.124878041030069498e-01;3.917201917692816338e+00;4.130923083109412364e-01;3.938379595453401993e+00;4.163411833888328029e-01;1.571019002969544998e+00;4.123882176617567619e-01;3.997539371810589603e+00;4.134462257912140393e-01;3.481695913132777598e+00;4.162886217636429520e-01;1.586536117714551164e+00;4.136091712482624638e-01;3.414208349373564211e+00
4.096730827379096995e-01;1.014784907877542963e+01;4.098697044375827492e-01;5.085945541333754427e+00;4.103829527104330133e-01;1.037227543364576476e+01;4.203358214420222505e-01;4.944606428626589611e+00;4.186050678339376940e-01;1.527051777193714210e+00;4.350700510919959241e-01;3.085805248273709722e+00;4.135636539286928759e-01;3.235975379500142246e+00;4.215773213213567239e-01;1.184822357904835366e+00;4.163006887190446870e-01;1.740376534861887814e+00;4.127496494606954780e-01;3.584934510113947592e+00;4.133513028866636629e-01;3.687423833763845860e+00;4.166278738664560555e-01;1.481195451630361815e+00;4.126498534236199278e-01;3.637218822662376727e+00;4.137099588298643327e-01;3.218407034645744513e+00;4.165627795762559815e-01;1.492899912175759569e+00;4.138703545637240078e-01;3.156308980484145987e+00
4.099046036413018235e-01;9.137757841234114053e+00;4.100781662040936526e-01;4.499092298065141549e+00;4.106312933040216495e-01;9.446966746244742197e+00;4.207400548042894428e-01;4.586574245468487909e+00;4.188792663442398312e-01;1.446893409248819706e+00;4.356522318978430230e-01;2.838919296413784821e+00;4.138055679831311173e-01;2.984600901882703106e+00;4.219035712336058896e-01;1.176847982433973261e+00;4.165842333607504555e-01;1.620690544373198927e+00;4.130114948183839507e-01;3.268979846630440722e+00;4.136102974623860895e-01;3.437539168564551328e+00;4.169145643440793636e-01;1.393182148527356556e+00;4.129114891854830938e-01;3.297826000588468531e+00;4.139736918685146816e-01;2.959317363785841870e+00;4.168369373888690665e-01;1.400317808762544747e+00;4.141315378791855517e-01;2.902608798464761719e+00
4.101361245446939474e-01;8.178498973197884325e+00;4.102866279706046115e-01;3.965583587828413581e+00;4.108796338976102858e-01;8.547490965218631942e+00;4.211442881665566906e-01;4.227109346296845871e+00;4.191534648545420239e-01;1.366222332234580339e+00;4.362344127036901220e-01;2.595726518438351782e+00;4.140474820375694143e-01;2.739841506324266263e+00;4.222298211458551109e-01;1.163023656497363056e+00;4.168677780024561685e-01;1.502793394853738196e+00;4.132733401760724790e-01;2.969045083790499806e+00;4.138692920381085161e-01;3.189289384387660853e+00;4.172012548217026717e-01;1.306170189629508371e+00;4.131731249473462597e-01;2.978842887238048576e+00;4.142374249071649750e-01;2.705948771247892015e+00;4.171110952014820961e-01;1.308352546916175196e+00;4.143927211946470957e-01;2.654563102728400015e+00
4.103676454480860714e-01;7.274994940931903464e+00;4.104950897371155150e-01;3.482594743895486289e+00;4.111279744911989220e-01;7.680874469678542482e+00;4.215485215288238829e-01;3.869695833487792669e+00;4.194276633648441610e-01;1.284362207065574468e+00;4.368165935095372210e-01;2.358253818876423491e+00;4.142893960920076557e-01;2.502418246546856295e+00;4.225560710581042767e-01;1.141516667149057973e+00;4.171513226441618816e-01;1.386903897494322857e+00;4.135351855337610072e-01;2.684963395403400455e+00;4.141282866138309426e-01;2.943616208323692085e+00;4.174879452993259243e-01;1.219640866961988257e+00;4.134347607092094812e-01;2.679764152357812623e+00;4.145011579458152684e-01;2.459881574003204285e+00;4.173852530140951256e-01;1.216842900681379680e+00;4.146539045101086396e-01;2.413693640083229841e+00
4.105991663514781953e-01;6.430942522476970069e+00;4.107035515036264184e-01;3.047069088732361930e+00;4.113763150847875583e-01;6.853483429629680046e+00;4.219527548910911308e-01;3.517883126362581603e+00;4.197018618751463537e-01;1.201031772402991527e+00;4.373987743153843755e-01;2.128438700114795079e+00;4.145313101464459526e-01;2.273158994375343855e+00;4.228823209703534425e-01;1.111188524915618814e+00;4.174348672858675946e-01;1.273363722641339457e+00;4.137970308914494799e-01;2.416680117088615187e+00;4.143872811895534247e-01;2.701754269230833838e+00;4.177746357769492325e-01;1.133363426398269924e+00;4.136963964710726471e-01;2.400120464097503348e+00;4.147648909844656173e-01;2.222674388014460156e+00;4.176594108267082106e-01;1.125874477491671577e+00;4.149150878255701835e-01;2.181507773319863119e+00
4.108306872548703192e-01;5.648817672592483241e+00;4.109120132701373218e-01;2.655827873525513638e+00;4.116246556783762500e-01;6.070844185254798298e+00;4.223569882533583231e-01;3.175133580907113284e+00;4.199760603854485463e-01;1.116309674557603104e+00;4.379809551212314744e-01;1.908059972593478371e+00;4.147732242008842496e-01;2.052960260299652173e+00;4.232085708826026083e-01;1.071588144608633497e+00;4.177184119275733076e-01;1.162614872441517067e+00;4.140588762491380082e-01;2.164226794177567470e+00;4.146462757652758513e-01;2.465137530450463910e+00;4.180613262545724851e-01;1.047375579747209295e+00;4.139580322329358131e-01;2.139486114143031248e+00;4.150286240231159107e-01;1.995791903348173246e+00;4.179335686393212401e-01;1.035741167623247527e+00;4.151762711410317275e-01;1.959425858398474940e+00
4.110622081582624432e-01;4.929918667783041109e+00;4.111204750366482807e-01;2.305661517777390923e+00;4.118729962719648863e-01;5.337498571766177591e+00;4.227612216156255709e-01;2.844684572251781507e+00;4.202502588957507390e-01;1.030583004622750209e+00;4.385631359270785734e-01;1.698680373675513167e+00;4.150151382553224910e-01;1.842741321614908889e+00;4.235348207948517740e-01;1.022907777300461563e+00;4.180019565692790762e-01;1.055172506805210242e+00;4.143207216068265364e-01;1.927686610436069925e+00;4.149052703409982779e-01;2.235303247451300379e+00;4.183480167321957932e-01;9.619491565026913049e-01;4.142196679947989790e-01;1.897473107730318853e+00;4.152923570617662041e-01;1.780543390908196022e+00;4.182077264519342696e-01;9.468998813530173919e-01;4.154374544564932714e-01;1.748719595292550499e+00
4.112937290616545671e-01;4.274441393567531833e+00;4.113289368031591842e-01;1.993401234374815090e+00;4.121213368655535225e-01;4.656901725049550578e+00;4.231654549778927632e-01;2.529431283432908906e+00;4.205244574060528762e-01;9.444838229630028170e-01;4.391453167329256724e-01;1.501602789157096884e+00;4.152570523097607880e-01;1.643394529007048854e+00;4.238610707071009398e-01;9.659059669583003327e-01;4.182855012109847892e-01;9.515943881592905385e-01;4.145825669645150091e-01;1.707155046873973347e+00;4.151642649167207044e-01;2.013799108088869971e+00;4.186347072098191013e-01;8.775443234751210131e-01;4.144813037566621450e-01;1.673714895506481781e+00;4.155560901004165530e-01;1.578033919816355546e+00;4.184818842645473547e-01;8.599215150659815787e-01;4.156986377719548154e-01;1.550463259206791511e+00
4.115252499650466911e-01;3.681580197532515975e+00;4.115373985696700876e-01;1.715971676122291623e+00;4.123696774591421588e-01;4.031366996330400632e+00;4.235696883401599555e-01;2.231834734930406405e+00;4.207986559163550688e-01;8.588185407161267326e-01;4.397274975387728269e-01;1.317840938973997567e+00;4.154989663641990294e-01;1.455735870033020296e+00;4.241873206193501056e-01;9.018042499953929925e-01;4.185690458526905022e-01;8.524486509064249651e-01;4.148444123222035373e-01;1.502699635945554890e+00;4.154232594924431310e-01;1.802098477591034920e+00;4.189213976874423540e-01;7.947564500362885864e-01;4.147429395185253664e-01;1.467843495313354119e+00;4.158198231390668465e-01;1.389129393598735884e+00;4.187560420771603842e-01;7.754411579593805115e-01;4.159598210874163593e-01;1.365498834157561348e+00
4.117567708684388150e-01;3.149647637757962748e+00;4.117458603361809910e-01;1.470426448971190014e+00;4.126180180527307950e-01;3.462059337488861299e+00;4.239739217024272033e-01;1.953857695590298649e+00;4.210728544266572615e-01;7.744951815891212288e-01;4.403096783446199258e-01;1.148104569166274791e+00;4.157408804186373263e-01;1.280459648592198851e+00;4.245135705315992714e-01;8.321661052650407564e-01;4.188525904943962153e-01;7.582818427485704671e-01;4.151062576798920656e-01;1.314322366155343147e+00;4.156822540681655576e-01;1.601527677881667611e+00;4.192080881650656621e-01;7.142599282313759623e-01;4.150045752803885324e-01;1.279463871516643314e+00;4.160835561777171399e-01;1.214435661574790659e+00;4.190301998897734137e-01;6.941103943369942852e-01;4.162210044028779032e-01;1.194415218177126370e+00
4.119882917718309390e-01;2.676206646335239192e+00;4.119543221026919499e-01;1.253969156147436870e+00;4.128663586463194868e-01;2.949035244407169021e+00;4.243781550646943956e-01;1.696929199604724214e+00;4.213470529369593987e-01;6.924532811681926026e-01;4.408918591504670248e-01;9.927984362234770765e-01;4.159827944730756233e-01;1.118100560055212522e+00;4.248398204438484371e-01;7.587676138631130884e-01;4.191361351361019283e-01;6.695892093009483403e-01;4.153681030375805383e-01;1.141927713318895199e+00;4.159412486438879841e-01;1.413208078765572973e+00;4.194947786426889147e-01;6.367530906686591496e-01;4.152662110422516983e-01;1.108129158367984646e+00;4.163472892163674888e-01;1.054291182296046347e+00;4.193043577023864987e-01;6.165541998923653733e-01;4.164821877183394472e-01;1.037540899516775417e+00
4.122198126752230629e-01;2.258209041922368154e+00;4.121627838692028534e-01;1.063963062762466105e+00;4.131146992399081230e-01;2.491324388580132609e+00;4.247823884269615879e-01;1.461936606871083733e+00;4.216212514472615913e-01;6.136005523439860276e-01;4.414740399563141793e-01;8.520337210117207016e-01;4.162247085275138647e-01;9.690056002588708362e-01;4.251660703560976029e-01;6.834693284167375760e-01;4.194196797778076968e-01;5.867890111318125879e-01;4.156299483952690665e-01;9.852985056029728295e-01;4.162002432196104107e-01;1.238014567122698750e+00;4.197814691203122228e-01;5.629078629558691427e-01;4.155278468041148643e-01;9.533197177423536894e-01;4.166110222550177822e-01;9.087720514589707754e-01;4.195785155149995282e-01;5.433344175224578132e-01;4.167433710338009911e-01;8.949488562862175645e-01
4.124513335786151869e-01;1.892134908134186055e+00;4.123712456357137568e-01;8.979325378893235898e-01;4.133630398334967593e-01;2.087045688413367461e+00;4.251866217892288358e-01;1.249242610496516193e+00;4.218954499575637840e-01;5.387595428614224691e-01;4.420562207621612782e-01;7.256500006951646098e-01;4.164666225819521617e-01;8.333172573170447572e-01;4.254923202683467687e-01;6.080980195702871960e-01;4.197032244195134099e-01;5.102023079355108015e-01;4.158917937529575948e-01;8.440809586487579841e-01;4.164592377953328373e-01;1.076550783991485183e+00;4.200681595979354754e-01;4.933270270997527907e-01;4.157894825659780302e-01;8.144282166726586336e-01;4.168747552936680756e-01;7.777076878968733897e-01;4.198526733276125578e-01;4.749211838712134592e-01;4.170045543492625351e-01;7.664719353345113007e-01
4.126828544820073108e-01;1.574128057029556382e+00;4.125797074022246602e-01;7.535592050630220973e-01;4.136113804270853955e-01;1.733548945140990005e+00;4.255908551514960836e-01;1.058723406017783253e+00;4.221696484678659211e-01;4.686264420814273968e-01;4.426384015680083772e-01;6.132455590347536400e-01;4.167085366363904031e-01;7.109684135594195320e-01;4.258185701805959344e-01;5.343454045448833289e-01;4.199867690612191229e-01;4.400391695436715045e-01;4.161536391106460675e-01;7.177793335955326981e-01;4.167182323710553193e-01;9.291404593344930740e-01;4.203548500755587836e-01;4.285110584672456868e-01;4.160511183278411962e-01;6.907520086595689834e-01;4.171384883323184245e-01;6.607051149160257930e-01;4.201268311402256428e-01;4.116730215240495538e-01;4.172657376647240790e-01;6.517266336816892602e-01
4.129143753853994347e-01;1.300123576665592307e+00;4.127881691687356192e-01;6.286752945801523662e-01;4.138597210206740318e-01;1.427572370904516497e+00;4.259950885137632759e-01;8.898234432783758141e-01;4.224438469781681138e-01;4.037430720287386032e-01;4.432205823738555317e-01;5.142136354417324862e-01;4.169504506908287000e-01;6.016884345510797871e-01;4.261448200928451002e-01;4.636888873317194792e-01;4.202703137029248359e-01;3.763917383409422501e-01;4.164154844683345957e-01;6.057598549076453898e-01;4.169772269467777459e-01;7.958332926946599661e-01;4.206415405531820362e-01;3.688355349517140613e-01;4.163127540897043621e-01;5.814932098748151201e-01;4.174022213709687179e-01;5.571795838694757474e-01;4.204009889528386723e-01;3.538256714925539503e-01;4.175269209801856229e-01;5.501430381802977498e-01
4.131458962887915587e-01;1.065964282078099457e+00;4.129966309352465226e-01;5.212561292889958953e-01;4.141080616142626680e-01;1.165406351375649852e+00;4.263993218760304682e-01;7.416217955537106610e-01;4.227180454884703065e-01;3.444820287154881644e-01;4.438027631797026307e-01;4.277821954809881699e-01;4.171923647452669970e-01;5.050191252163397371e-01;4.264710700050942660e-01;3.973370132872195981e-01;4.205538583446305489e-01;3.192340332878761955e-01;4.166773298260231240e-01;5.072628406848717075e-01;4.172362215225001725e-01;6.764231653940756539e-01;4.209282310308053443e-01;3.145391975102654891e-01;4.165743898515675836e-01;4.857660647941055565e-01;4.176659544096190113e-01;4.663892537912956437e-01;4.206751467654517018e-01;3.014891670231717447e-01;4.177881042956471669e-01;4.609986654223051095e-01
4.133774171921836826e-01;8.675037181828945121e-01;4.132050927017574260e-01;4.294130725009556171e-01;4.143564022078513598e-01;9.430545161189493042e-01;4.268035552382977160e-01;6.129051774979212830e-01;4.229922439987724436e-01;2.910440118525426390e-01;4.443849439855497296e-01;3.530549330883516745e-01;4.174342787997052384e-01;4.203386444319355264e-01;4.267973199173434318e-01;3.362000287301896151e-01;4.208374029863363175e-01;2.684279061752567475e-01;4.169391751837115967e-01;4.214214890377428469e-01;4.174952160982225990e-01;5.704760444276646414e-01;4.212149215084286524e-01;2.657219433711626722e-01;4.168360256134307495e-01;4.026105590384062016e-01;4.179296874482693602e-01;3.874717464436643888e-01;4.209493045780647869e-01;2.546521819447169488e-01;4.180492876111087108e-01;3.834540639481676116e-01
4.136089380955758066e-01;7.006941725569949542e-01;4.134135544682683294e-01;3.513876922443412987e-01;4.146047428014399960e-01;7.563844827956811567e-01;4.272077886005649083e-01;5.022429711496916305e-01;4.232664425090746363e-01;2.434656576537513051e-01;4.449671247913968841e-01;2.890514616332997000e-01;4.176761928541435354e-01;3.468911148524080335e-01;4.271235698295925975e-01;2.808838750779523719e-01;4.211209476280420305e-01;2.237341775329940718e-01;4.172010205414001249e-01;3.472854510674398543e-01;4.177542106739450256e-01;4.773647467479913975e-01;4.215016119860519050e-01;2.223514109807266936e-01;4.170976613752939155e-01;3.310107968207938178e-01;4.181934204869196536e-01;3.194806142451090403e-01;4.212234623906778164e-01;2.131923496979502841e-01;4.183104709265702548e-01;3.165882677090874897e-01
4.138404589989679305e-01;5.616589202944450854e-01;4.136220162347792328e-01;2.855474025678676475e-01;4.148530833950286323e-01;6.012623099323723963e-01;4.276120219628321006e-01;4.080602050391422542e-01;4.235406410193768290e-01;2.016357053227303409e-01;4.455493055972439831e-01;2.347449853897192462e-01;4.179181069085817768e-01;2.838195427221875677e-01;4.274498197418417633e-01;2.317043170610319780e-01;4.214044922697477435e-01;1.848277187773336716e-01;4.174628658990886532e-01;2.838472034224879814e-01;4.180132052496674522e-01;3.963077543794799595e-01;4.217883024636752132e-01;1.842763979127800822e-01;4.173592971371570814e-01;2.699164266120642197e-01;4.184571535255699470e-01;2.614200588964691319e-01;4.214976202032908459e-01;1.768910529199975434e-01;4.185716542420317987e-01;2.594324929954398007e-01
4.140719799023599990e-01;4.467486194348935791e-01;4.138304780012901918e-01;2.303824623650960468e-01;4.151014239886172685e-01;4.736665433255797808e-01;4.280162553250993485e-01;3.287051924865793118e-01;4.238148395296789661e-01;1.653170896395388667e-01;4.461314864030910821e-01;1.890961307513303324e-01;4.181600209630200737e-01;2.301997489013430653e-01;4.277760696540909291e-01;1.887168131369775237e-01;4.216880369114534566e-01;1.513151182710347209e-01;4.177247112567771259e-01;2.300692923817228286e-01;4.182721998253898787e-01;3.264094714082288462e-01;4.220749929412984658e-01;1.512451439163449707e-01;4.176209328990202474e-01;2.182653588628697960e-01;4.187208865642202960e-01;2.122765893453444352e-01;4.217717780159039309e-01;1.454511240850277498e-01;4.188328375574933427e-01;2.110008194110657709e-01
4.143035008057521784e-01;3.525823844320663536e-01;4.140389397678010952e-01;1.845039583276316120e-01;4.153497645822059048e-01;3.697795931323704099e-01;4.284204886873665408e-01;2.625093872997750766e-01;4.240890380399811588e-01;1.341725418053471841e-01;4.467136672089382365e-01;1.510820240851089291e-01;4.184019350174583707e-01;1.850732668689224480e-01;4.281023195663401504e-01;1.517572145716784004e-01;4.219715815531591696e-01;1.227535664788032138e-01;4.179865566144656541e-01;1.849107243930633304e-01;4.185311944011123053e-01;2.666996505258811823e-01;4.223616834189217739e-01;1.229264946306744127e-01;4.178825686608834689e-01;1.750061439207432346e-01;4.189846196028705894e-01;1.710466785341545615e-01;4.220459358285169604e-01;1.185159596860630299e-01;4.190940208729548866e-01;1.703169594080318205e-01
4.145350217091442468e-01;2.760745715220882524e-01;4.142474015343119986e-01;1.466422676185674956e-01;4.155981051757945410e-01;2.860558823068121148e-01;4.288247220496337886e-01;2.078378805678600394e-01;4.243632365502833514e-01;1.077914613811482708e-01;4.472958480147853355e-01;1.197201002473938375e-01;4.186438490718966121e-01;1.474775363694552921e-01;4.284285694785893162e-01;1.204883897547198157e-01;4.222551261948649381e-01;9.866970166201459447e-02;4.182484019721541824e-01;1.473510842768654960e-01;4.187901889768347319e-01;2.161701430507055322e-01;4.226483738965450820e-01;9.893210526982834652e-02;4.181442044227466348e-01;1.391186257622306910e-01;4.192483526415208828e-01;1.367598420708187323e-01;4.223200936411299899e-01;9.568870982944856218e-02;4.193552041884164305e-01;1.364365745799958896e-01
4.147665426125363708e-01;2.144487034502884359e-01;4.144558633008229021e-01;1.156454715693676083e-01;4.158464457693832328e-01;2.192676521907110376e-01;4.292289554119009809e-01;1.631297757393167513e-01;4.246374350605854886e-01;8.571614484990286442e-02;4.478780288206324345e-01;9.408648765492981514e-02;4.188857631263349091e-01;1.164721604433331531e-01;4.287548193908384819e-01;9.444832045139275878e-02;4.225386708365706512e-01;7.857734667039267817e-02;4.185102473298426551e-01;1.164113284740023596e-01;4.190491835525571584e-01;1.738075967260683807e-01;4.229350643741683347e-01;7.883810625206004452e-02;4.184058401846098008e-01;1.096318123686545881e-01;4.195120856801712317e-01;1.084968964121818535e-01;4.225942514537430750e-01;7.655043317339493836e-02;4.196163875038779745e-01;1.084649195952062106e-01
4.149980635159284947e-01;1.652402373674015379e-01;4.146643250673338610e-01;9.047725003397252830e-02;4.160947863629718690e-01;1.665304311648586610e-01;4.296331887741682287e-01;1.269283912130609870e-01;4.249116335708876813e-01;6.746586731226782152e-02;4.484602096264795335e-01;7.332912417320376630e-02;4.191276771807731505e-01;9.116044991057269120e-02;4.290810693030876477e-01;7.309598175139563059e-02;4.228222154782763642e-01;6.199330942779255477e-02;4.187720926875311833e-01;9.117058547414816361e-02;4.193081781282795850e-01;1.386211991944769906e-01;4.232217548517916428e-01;6.220498927057202532e-02;4.186674759464729667e-01;8.563826215531039621e-02;4.197758187188215251e-01;8.540344305812699877e-02;4.228684092663561045e-01;6.067637392752697756e-02;4.198775708193395184e-01;8.556987138046046049e-02
4.152295844193206187e-01;1.262900403979888286e-01;4.148727868338447644e-01;7.021389941784182687e-02;4.163431269565605053e-01;1.253109423281322798e-01;4.300374221364354210e-01;9.790181819199668400e-02;4.251858320811898739e-01;5.255776099903185922e-02;4.490423904323266324e-01;5.667600176638031007e-02;4.193695912352114474e-01;7.070591162986150646e-02;4.294073192153368135e-01;5.585226026115841513e-02;4.231057601199820772e-01;4.845068465935317009e-02;4.190339380452197116e-01;7.077866340644779763e-02;4.195671727040020671e-01;1.096650081273912863e-01;4.235084453294148954e-01;4.859483935346334271e-02;4.189291117083361327e-01;6.630463895612456748e-02;4.200395517574718185e-01;6.669885840549190370e-02;4.231425670789691340e-01;4.764979506709554613e-02;4.201387541348010624e-01;6.699062289903148781e-02
4.154611053227127426e-01;9.573048986429080753e-02;4.150812486003556678e-01;5.404025871877623372e-02;4.165914675501491415e-01;9.342065685586002644e-02;4.304416554987026133e-01;7.485479133218976566e-02;4.254600305914920111e-01;4.052387223800719279e-02;4.496245712381737869e-01;4.343911243155428037e-02;4.196115052896497444e-01;5.434371392287058039e-02;4.297335691275859793e-01;4.213415540752780963e-02;4.233893047616877903e-01;3.750935538722126317e-02;4.192957834029081843e-01;5.446428844813807485e-02;4.198261672797244937e-01;8.605479647723521253e-02;4.237951358070382035e-01;3.758539851517745528e-02;4.191907474701992986e-01;5.087840520046665177e-02;4.203032847961221674e-01;5.168124187735263775e-02;4.234167248915822190e-01;3.707306615355021595e-02;4.203999374502626063e-01;5.204248406924277814e-02
4.156926262261048666e-01;7.196607197334123351e-02;4.152897103668665713e-01;4.124447346667557690e-02;4.168398081437377778e-01;6.899832878507881906e-02;4.308458888609698612e-01;5.673311041126357507e-02;4.257342291017942038e-01;3.092417186815164809e-02;4.502067520440208859e-01;3.301477493008088404e-02;4.198534193440879858e-01;4.138746455528338752e-02;4.300598190398351450e-01;3.138143784103625267e-02;4.236728494033935033e-01;2.876362823457656939e-02;4.195576287605967125e-01;4.153935923316543627e-02;4.200851618554469202e-01;6.697965721629672853e-02;4.240818262846614561e-01;2.878077053764101917e-02;4.194523832320624646e-01;3.869088337592039434e-02;4.205670178347724608e-01;3.972888834798876667e-02;4.236908827041952486e-01;2.857593704655280592e-02;4.206611207657241502e-01;4.011833825731138392e-02
4.159241471294969905e-01;5.365023044502435778e-02;4.154981721333774747e-01;3.121165881203125797e-02;4.170881487373264696e-01;5.048472991085552197e-02;4.312501222232370535e-01;4.262199431383225517e-02;4.260084276120963964e-01;2.335561904450003667e-02;4.507889328498679848e-01;2.488106745458342275e-02;4.200953333985262828e-01;3.123185455602285263e-02;4.303860689520843108e-01;2.307572827438642005e-02;4.239563940450992163e-01;2.184713169674823777e-02;4.198194741182852407e-01;3.139969302211101376e-02;4.203441564311693468e-01;5.170884886673661474e-02;4.243685167622847643e-01;2.181884467360168875e-02;4.197140189939256860e-01;2.915710869259527382e-02;4.208307508734227542e-01;3.029890939786082996e-02;4.239650405168082781e-01;2.182111851099279368e-02;4.209223040811856942e-01;3.068735628377240732e-02
4.161556680328891145e-01;3.966003404229585805e-02;4.157066338998884336e-01;2.341662786432094356e-02;4.173364893309151058e-01;3.659250411821302063e-02;4.316543555855042458e-01;3.173977390869740789e-02;4.262826261223985336e-01;1.745762265538411059e-02;4.513711136557151393e-01;1.859308514280668193e-02;4.203372474529645242e-01;2.335185527278666254e-02;4.307123188643334766e-01;1.675256411860812436e-02;4.242399386868049849e-01;1.643525312090865151e-02;4.200813194759737135e-01;2.352285833665611683e-02;4.206031510068917734e-01;3.959452121547067660e-02;4.246552072399080169e-01;1.637571851487370014e-02;4.199756547557888520e-01;2.177301880643930238e-02;4.210944839120731031e-01;2.292363911091687204e-02;4.242391983294213631e-01;1.650743158528591298e-02;4.211834873966472381e-01;2.329157854506752265e-02
4.163871889362812384e-01;2.907000911434548529e-02;4.159150956663993370e-01;1.741592339540009096e-02;4.175848299245037420e-01;2.627364319592618777e-02;4.320585889477714936e-01;2.342826249878518161e-02;4.265568246327007262e-01;1.291440613430024781e-02;4.519532944615622383e-01;1.377669463105560786e-02;4.205791615074028211e-01;1.729921402556112639e-02;4.310385687765826424e-01;1.200742536595048732e-02;4.245234833285106979e-01;1.224548622829434684e-02;4.203431648336622417e-01;1.746374181612733029e-02;4.208621455826141999e-01;3.007104586364877860e-02;4.249418977175313250e-01;1.216753511772908532e-02;4.202372905176520179e-01;1.611058424424965246e-02;4.213582169507233965e-01;1.720543325065578000e-02;4.245133561420343926e-01;1.237087929611578596e-02;4.214446707121087821e-01;1.754094870412695184e-02


==> plots/pdfcvar.txt <==
x,pdf
2.795483482915107398e+00,1.252873777677967482e-01
2.798228329466002418e+00,1.245735107319868307e-01
2.800973176016897881e+00,1.238625396218871744e-01
2.803718022567792900e+00,1.231544617851712126e-01
2.806462869118687919e+00,1.224492744934741889e-01
2.809207715669582939e+00,1.217469749430326598e-01
2.811952562220478402e+00,1.210475602553226643e-01
2.814697408771373421e+00,1.203510274776979222e-01
2.817442255322268441e+00,1.196573735840261582e-01
2.820187101873163904e+00,1.189665954753252319e-01
2.822931948424058923e+00,1.182786899803989350e-01
2.825676794974953943e+00,1.175936538564709005e-01
2.828421641525848962e+00,1.169114837898181380e-01
2.831166488076744425e+00,1.162321763964036109e-01
2.833911334627639445e+00,1.155557282225083832e-01
2.836656181178534464e+00,1.148821357453615050e-01
2.839401027729429927e+00,1.142113953737699389e-01
2.842145874280324946e+00,1.135435034487475153e-01
2.844890720831219966e+00,1.128784562441415701e-01
2.847635567382114985e+00,1.122162499672602620e-01
2.850380413933010448e+00,1.115568807594969208e-01
2.853125260483905468e+00,1.109003446969551998e-01
2.855870107034800487e+00,1.102466377910708561e-01
2.858614953585695950e+00,1.095957559892339894e-01
2.861359800136590970e+00,1.089476951754099476e-01
2.864104646687485989e+00,1.083024511707574022e-01
2.866849493238381008e+00,1.076600197342470061e-01
2.869594339789276471e+00,1.070203965632772897e-01
2.872339186340171491e+00,1.063835772942909874e-01
2.875084032891066510e+00,1.057495575033872010e-01
2.877828879441961973e+00,1.051183327069350193e-01
2.880573725992856993e+00,1.044898983621841554e-01
2.883318572543752012e+00,1.038642498678739728e-01
2.886063419094647031e+00,1.032413825648418604e-01
2.888808265645542495e+00,1.026212917366298993e-01
2.891553112196437514e+00,1.020039726100894772e-01
2.894297958747332533e+00,1.013894203559847357e-01
2.897042805298227997e+00,1.007776300895942695e-01
2.899787651849123016e+00,1.001685968713119795e-01
2.902532498400018035e+00,9.956231570724478896e-02
2.905277344950913054e+00,9.895878154980976282e-02
2.908022191501808518e+00,9.835798929832978432e-02
2.910767038052703537e+00,9.775993379962680252e-02
2.913511884603598556e+00,9.716460984861376160e-02
2.916256731154494020e+00,9.657201218888408767e-02
2.919001577705389039e+00,9.598213551330131432e-02
2.921746424256284058e+00,9.539497446458411467e-02
2.924491270807179077e+00,9.481052363589202725e-02
2.927236117358074541e+00,9.422877757140783739e-02
2.929980963908969560e+00,9.364973076691920917e-02
2.932725810459864579e+00,9.307337767039716714e-02
2.935470657010760043e+00,9.249971268257368984e-02
2.938215503561655062e+00,9.192873015751722166e-02
2.940960350112550081e+00,9.136042440320597813e-02
2.943705196663445101e+00,9.079478968209932221e-02
2.946450043214340564e+00,9.023182021170748912e-02
2.949194889765235583e+00,8.967151016515940987e-02
2.951939736316130602e+00,8.911385367176744010e-02
2.954684582867026066e+00,8.855884481759168647e-02
2.957429429417921085e+00,8.800647764600118272e-02
2.960174275968816104e+00,8.745674615823335885e-02
2.962919122519711124e+00,8.690964431395127587e-02
2.965663969070606587e+00,8.636516603179895946e-02
2.968408815621501606e+00,8.582330518995480440e-02
2.971153662172396626e+00,8.528405562668221751e-02
2.973898508723292089e+00,8.474741114087870619e-02
2.976643355274187108e+00,8.421336549262292692e-02
2.979388201825082128e+00,8.368191240371837536e-02
2.982133048375977147e+00,8.315304555823688215e-02
2.984877894926872610e+00,8.262675860305772335e-02
2.987622741477767629e+00,8.210304514840660595e-02
2.990367588028662649e+00,8.158189876839062882e-02
2.993112434579558112e+00,8.106331300153196695e-02
2.995857281130453131e+00,8.054728135129930744e-02
2.998602127681348151e+00,8.003379728663670423e-02
3.001346974232243614e+00,7.952285424248983770e-02
3.004091820783138633e+00,7.901444562033124730e-02
3.006836667334033653e+00,7.850856478868152577e-02
3.009581513884928672e+00,7.800520508362941696e-02
3.012326360435824135e+00,7.750435980934919367e-02
3.015071206986719154e+00,7.700602223861580109e-02
3.017816053537614174e+00,7.651018561331732193e-02
3.020560900088509637e+00,7.601684314496519324e-02
3.023305746639404656e+00,7.552598801520256366e-02
3.026050593190299676e+00,7.503761337630930617e-02
3.028795439741194695e+00,7.455171235170540700e-02
3.031540286292090158e+00,7.406827803645148200e-02
3.034285132842985178e+00,7.358730349774743329e-02
3.037029979393880197e+00,7.310878177542771972e-02
3.039774825944775660e+00,7.263270588245497594e-02
3.042519672495670680e+00,7.215906880541110568e-02
3.045264519046565699e+00,7.168786350498547455e-02
3.048009365597460718e+00,7.121908291646074363e-02
3.050754212148356181e+00,7.075271995019681570e-02
3.053499058699251201e+00,7.028876749211150632e-02
3.056243905250146220e+00,6.982721840415895276e-02
3.058988751801041239e+00,6.936806552480567767e-02
3.061733598351936703e+00,6.891130166950414082e-02
3.064478444902831722e+00,6.845691963116355694e-02
3.067223291453726741e+00,6.800491218061820164e-02
3.069968138004622205e+00,6.755527206709319166e-02
3.072712984555517224e+00,6.710799201866823882e-02
3.075457831106412243e+00,6.666306474273775429e-02
3.078202677657307706e+00,6.622048292646919021e-02
3.080947524208202726e+00,6.578023923725911937e-02
3.083692370759097745e+00,6.534232632318541512e-02
3.086437217309992764e+00,6.490673681345843216e-02
3.089182063860888228e+00,6.447346331886825987e-02
3.091926910411783247e+00,6.404249843223057403e-02
3.094671756962678266e+00,6.361383472882869983e-02
3.097416603513573730e+00,6.318746476685389857e-02
3.100161450064468749e+00,6.276338108784305925e-02
3.102906296615363768e+00,6.234157621711303165e-02
3.105651143166259232e+00,6.192204266419309988e-02
3.108395989717154251e+00,6.150477292325465944e-02
3.111140836268049270e+00,6.108975947353786906e-02
3.113885682818944289e+00,6.067699477977623462e-02
3.116630529369839753e+00,6.026647129261794578e-02
3.119375375920734772e+00,5.985818144904561655e-02
3.122120222471629791e+00,5.945211767279183490e-02
3.124865069022525255e+00,5.904827237475331059e-02
3.127609915573420274e+00,5.864663795340230995e-02
3.130354762124315293e+00,5.824720679519439226e-02
3.133099608675210312e+00,5.784997127497495950e-02
3.135844455226105776e+00,5.745492375638178856e-02
3.138589301777000795e+00,5.706205659224603682e-02
3.141334148327895814e+00,5.667136212498963266e-02
3.144078994878791278e+00,5.628283268702075071e-02
3.146823841429686297e+00,5.589646060112628961e-02
3.149568687980581316e+00,5.551223818086161582e-02
3.152313534531476336e+00,5.513015773093780242e-02
3.155058381082371799e+00,5.475021154760602304e-02
3.157803227633266818e+00,5.437239191903982943e-02
3.160548074184161838e+00,5.399669112571373747e-02
3.163292920735057301e+00,5.362310144078022422e-02
3.166037767285952320e+00,5.325161513044336659e-02
3.168782613836847339e+00,5.288222445433000268e-02
3.171527460387742359e+00,5.251492166585849941e-02
3.174272306938637822e+00,5.214969901260409907e-02
3.177017153489532841e+00,5.178654873666282271e-02
3.179762000040427861e+00,5.142546307501141140e-02
3.182506846591323324e+00,5.106643425986515800e-02
3.185251693142218343e+00,5.070945451903384471e-02
3.187996539693113363e+00,5.035451607627322579e-02
3.190741386244008382e+00,5.000161115163570535e-02
3.193486232794903845e+00,4.965073196181710169e-02
3.196231079345798864e+00,4.930187072050157271e-02
3.198975925896693884e+00,4.895501963870310669e-02
3.201720772447589347e+00,4.861017092510493132e-02
3.204465618998484366e+00,4.826731678639640394e-02
3.207210465549379386e+00,4.792644942760646010e-02
3.209955312100274405e+00,4.758756105243518164e-02
3.212700158651169868e+00,4.725064386358237417e-02
3.215445005202064888e+00,4.691569006307377832e-02
3.218189851752959907e+00,4.658269185258410300e-02
3.220934698303855370e+00,4.625164143375794928e-02
3.223679544854750390e+00,4.592253100852800723e-02
3.226424391405645409e+00,4.559535277943040782e-02
3.229169237956540428e+00,4.527009894991755601e-02
3.231914084507435891e+00,4.494676172466830627e-02
3.234658931058330911e+00,4.462533330989598701e-02
3.237403777609225930e+00,4.430580591365282372e-02
3.240148624160121393e+00,4.398817174613262049e-02
3.242893470711016413e+00,4.367242301997073528e-02
3.245638317261911432e+00,4.335855195054086342e-02
3.248383163812806451e+00,4.304655075624994054e-02
3.251128010363701915e+00,4.273641165882981902e-02
3.253872856914596934e+00,4.242812688362727208e-02
3.256617703465491953e+00,4.212168865989009137e-02
3.259362550016387416e+00,4.181708922105186604e-02
3.262107396567282436e+00,4.151432080501354926e-02
3.264852243118177455e+00,4.121337565442237394e-02
3.267597089669072474e+00,4.091424601694866603e-02
3.270341936219967938e+00,4.061692414555963249e-02
3.273086782770862957e+00,4.032140229879113691e-02
3.275831629321757976e+00,4.002767274101621392e-02
3.278576475872653440e+00,3.973572774271168923e-02
3.281321322423548459e+00,3.944555958072196167e-02
3.284066168974443478e+00,3.915716053852032891e-02
3.286811015525338497e+00,3.887052290646780123e-02
3.289555862076233961e+00,3.858563898206918835e-02
3.292300708627128980e+00,3.830250107022729888e-02
3.295045555178023999e+00,3.802110148349384378e-02
3.297790401728919463e+00,3.774143254231825118e-02
3.300535248279814482e+00,3.746348657529426085e-02
3.303280094830709501e+00,3.718725591940344466e-02
3.306024941381604521e+00,3.691273292025656905e-02
3.308769787932499984e+00,3.663990993233275789e-02
3.311514634483395003e+00,3.636877931921564389e-02
3.314259481034290022e+00,3.609933345382738967e-02
3.317004327585185486e+00,3.583156471866028037e-02
3.319749174136080505e+00,3.556546550600590134e-02
3.322494020686975524e+00,3.530102821818163761e-02
3.325238867237870544e+00,3.503824526775494580e-02
3.327983713788766007e+00,3.477710907776535715e-02
3.330728560339661026e+00,3.451761208194383673e-02
3.333473406890556046e+00,3.425974672492968637e-02
3.336218253441451509e+00,3.400350546248528255e-02
3.338963099992346528e+00,3.374888076170853846e-02
3.341707946543241547e+00,3.349586510124253486e-02
3.344452793094136567e+00,3.324445097148311101e-02
3.347197639645032030e+00,3.299463087478413797e-02
3.349942486195927049e+00,3.274639732566039102e-02
3.352687332746822069e+00,3.249974285098789634e-02
3.355432179297717532e+00,3.225465999020211277e-02
3.358177025848612551e+00,3.201114129549395559e-02
3.360921872399507571e+00,3.176917933200323896e-02
3.363666718950402590e+00,3.152876667800972449e-02
3.366411565501298053e+00,3.128989592512239348e-02
3.369156412052193073e+00,3.105255967846597479e-02
3.371901258603088092e+00,3.081675055686517242e-02
3.374646105153983555e+00,3.058246119302695035e-02
3.377390951704878574e+00,3.034968423372043020e-02
3.380135798255773594e+00,3.011841233995437087e-02
3.382880644806668613e+00,2.988863818715261841e-02
3.385625491357564076e+00,2.966035446532712394e-02
3.388370337908459096e+00,2.943355387924924751e-02
3.391115184459354115e+00,2.920822914861793615e-02
3.393860031010249578e+00,2.898437300822665971e-02
3.396604877561144598e+00,2.876197820812761985e-02
3.399349724112039617e+00,2.854103751379383908e-02
3.402094570662934636e+00,2.832154370627913698e-02
3.404839417213830099e+00,2.810348958237600045e-02
3.407584263764725119e+00,2.788686795477134453e-02
3.410329110315620138e+00,2.767167165219982031e-02
3.413073956866515601e+00,2.745789351959530139e-02
3.415818803417410621e+00,2.724552641824034421e-02
3.418563649968305640e+00,2.703456322591307054e-02
3.421308496519200659e+00,2.682499683703229443e-02
3.424053343070096123e+00,2.661682016280066815e-02
3.426798189620991142e+00,2.641002613134543764e-02
3.429543036171886161e+00,2.620460768785731406e-02
3.432287882722781625e+00,2.600055779472713879e-02
3.435032729273676644e+00,2.579786943168078592e-02
3.437777575824571663e+00,2.559653559591172980e-02
3.440522422375466682e+00,2.539654930221167672e-02
3.443267268926362146e+00,2.519790358309920500e-02
3.446012115477257165e+00,2.500059148894656982e-02
3.448756962028152184e+00,2.480460608810408293e-02
3.451501808579047648e+00,2.460994046702288246e-02
3.454246655129942667e+00,2.441658773037568356e-02
3.456991501680837686e+00,2.422454100117534675e-02
3.459736348231732705e+00,2.403379342089169424e-02
3.462481194782628169e+00,2.384433814956635547e-02
3.465226041333523188e+00,2.365616836592566996e-02
3.467970887884418207e+00,2.346927726749158810e-02
3.470715734435313671e+00,2.328365807069069510e-02
3.473460580986208690e+00,2.309930401096154176e-02
3.476205427537103709e+00,2.291620834285970978e-02
3.478950274087998729e+00,2.273436434016131574e-02
3.481695120638894192e+00,2.255376529596448895e-02
3.484439967189789211e+00,2.237440452278918052e-02
3.487184813740684231e+00,2.219627535267479010e-02
3.489929660291579694e+00,2.201937113727618286e-02
3.492674506842474713e+00,2.184368524795814517e-02
3.495419353393369732e+00,2.166921107588734227e-02
3.498164199944264752e+00,2.149594203212317617e-02
3.500909046495160215e+00,2.132387154770636409e-02
3.503653893046055234e+00,2.115299307374622975e-02
3.506398739596950254e+00,2.098330008150555218e-02
3.509143586147845717e+00,2.081478606248427649e-02
3.511888432698740736e+00,2.064744452850128531e-02
3.514633279249635756e+00,2.048126901177423076e-02
3.517378125800530775e+00,2.031625306499793698e-02
3.520122972351426238e+00,2.015239026142091883e-02
3.522867818902321257e+00,1.998967419492030453e-02
3.525612665453216277e+00,1.982809848007495782e-02
3.528357512004111740e+00,1.966765675223699703e-02
3.531102358555006759e+00,1.950834266760169758e-02
3.533847205105901779e+00,1.935014990327559720e-02
3.536592051656796798e+00,1.919307215734307806e-02
3.539336898207692261e+00,1.903710314893125588e-02
3.542081744758587281e+00,1.888223661827334587e-02
3.544826591309482744e+00,1.872846632677029402e-02
3.547571437860377763e+00,1.857578605705084360e-02
3.550316284411272783e+00,1.842418961303004393e-02
3.553061130962167802e+00,1.827367081996620138e-02
3.555805977513062821e+00,1.812422352451628638e-02
3.558550824063958284e+00,1.797584159478956417e-02
3.561295670614853304e+00,1.782851892040011876e-02
3.564040517165748767e+00,1.768224941251734031e-02
3.566785363716643786e+00,1.753702700391534738e-02
3.569530210267538806e+00,1.739284564902059474e-02
3.572275056818433825e+00,1.724969932395804470e-02
3.575019903369328844e+00,1.710758202659594038e-02
3.577764749920224308e+00,1.696648777658915988e-02
3.580509596471119327e+00,1.682641061542090172e-02
3.583254443022014790e+00,1.668734460644296508e-02
3.585999289572909809e+00,1.654928383491485050e-02
3.588744136123804829e+00,1.641222240804101132e-02
3.591488982674699848e+00,1.627615445500705735e-02
3.594233829225594867e+00,1.614107412701434180e-02
3.596978675776490331e+00,1.600697559731319511e-02
3.599723522327385350e+00,1.587385306123491671e-02
3.602468368878280813e+00,1.574170073622202515e-02
3.605213215429175833e+00,1.561051286185767203e-02
3.607958061980070852e+00,1.548028369989319988e-02
3.610702908530965871e+00,1.535100753427468510e-02
3.613447755081860890e+00,1.522267867116803598e-02
3.616192601632756354e+00,1.509529143898274452e-02
3.618937448183651373e+00,1.496884018839450547e-02
3.621682294734546836e+00,1.484331929236615798e-02
3.624427141285441856e+00,1.471872314616790196e-02
3.627171987836336875e+00,1.459504616739566545e-02
3.629916834387231894e+00,1.447228279598854021e-02
3.632661680938126914e+00,1.435042749424502752e-02
3.635406527489022377e+00,1.422947474683771384e-02
3.638151374039917396e+00,1.410941906082712090e-02
3.640896220590812860e+00,1.399025496567391467e-02
3.643641067141707879e+00,1.387197701325032333e-02
3.646385913692602898e+00,1.375457977784996441e-02
3.649130760243497917e+00,1.363805785619687239e-02
3.651875606794392937e+00,1.352240586745295445e-02
3.654620453345288400e+00,1.340761845322463626e-02
3.657365299896183419e+00,1.329369027756810949e-02
3.660110146447078883e+00,1.318061602699355239e-02
3.662854992997973902e+00,1.306839041046819680e-02
3.665599839548868921e+00,1.295700815941818428e-02
3.668344686099763940e+00,1.284646402772951675e-02
3.671089532650658960e+00,1.273675279174763496e-02
3.673834379201554423e+00,1.262786925027617121e-02
3.676579225752449442e+00,1.251980822457440801e-02
3.679324072303344906e+00,1.241256455835375132e-02
3.682068918854239925e+00,1.230613311777327065e-02
3.684813765405134944e+00,1.220050879143389638e-02
3.687558611956029964e+00,1.209568649037182954e-02
3.690303458506924983e+00,1.199166114805087086e-02
3.693048305057820446e+00,1.188842772035362920e-02
3.695793151608715466e+00,1.178598118557189038e-02
3.698537998159610929e+00,1.168431654439577860e-02
3.701282844710505948e+00,1.158342881990210953e-02
3.704027691261400967e+00,1.148331305754173720e-02
3.706772537812295987e+00,1.138396432512577168e-02
3.709517384363191006e+00,1.128537771281108194e-02
3.712262230914086469e+00,1.118754833308470073e-02
3.715007077464981489e+00,1.109047132074732211e-02
3.717751924015876952e+00,1.099414183289583978e-02
3.720496770566771971e+00,1.089855504890507518e-02
3.723241617117666991e+00,1.080370617040846137e-02
3.725986463668562010e+00,1.070959042127792721e-02
3.728731310219457029e+00,1.061620304760288111e-02
3.731476156770352492e+00,1.052353931766819573e-02
3.734221003321247512e+00,1.043159452193164437e-02
3.736965849872142975e+00,1.034036397299997571e-02
3.739710696423037994e+00,1.024984300560471268e-02
3.742455542973933014e+00,1.016002697657658951e-02
3.745200389524828033e+00,1.007091126481954139e-02
3.747945236075723496e+00,9.982491271283666992e-03
3.750690082626618516e+00,9.894762418937511073e-03
3.753434929177513535e+00,9.807720152739373906e-03
3.756179775728408998e+00,9.721359939608008316e-03
3.758924622279304018e+00,9.635677268392499675e-03
3.761669468830199037e+00,9.550667649841226500e-03
3.764414315381094056e+00,9.466326616570241645e-03
3.767159161931989519e+00,9.382649723030812156e-03
3.769904008482884539e+00,9.299632545476254827e-03
3.772648855033779558e+00,9.217270681927939094e-03
3.775393701584675021e+00,9.135559752140684497e-03
3.778138548135570041e+00,9.054495397567452128e-03
3.780883394686465060e+00,8.974073281323104515e-03
3.783628241237360079e+00,8.894289088147809899e-03
3.786373087788255543e+00,8.815138524369435166e-03
3.789117934339150562e+00,8.736617317865520704e-03
3.791862780890045581e+00,8.658721218024334129e-03
3.794607627440941044e+00,8.581445995705514612e-03
3.797352473991836064e+00,8.504787443199844643e-03
3.800097320542731083e+00,8.428741374188527397e-03
3.802842167093626102e+00,8.353303623701737249e-03
3.805587013644521122e+00,8.278470048076550999e-03
3.808331860195416585e+00,8.204236524914362144e-03
3.811076706746311604e+00,8.130598953037542279e-03
3.813821553297207068e+00,8.057553252445523104e-03
3.816566399848102087e+00,7.985095364270477711e-03
3.819311246398997106e+00,7.913221250732066850e-03
3.822056092949892125e+00,7.841926895091933664e-03
3.824800939500787145e+00,7.771208301607455092e-03
3.827545786051682608e+00,7.701061495484976330e-03
3.830290632602577627e+00,7.631482522832546550e-03
3.833035479153473091e+00,7.562467450611932984e-03
3.835780325704368110e+00,7.494012366590384333e-03
3.838525172255263129e+00,7.426113379291572787e-03
3.841270018806158149e+00,7.358766617946227266e-03
3.844014865357053168e+00,7.291968232442130014e-03
3.846759711907948631e+00,7.225714393273695996e-03
3.849504558458843650e+00,7.160001291491012790e-03
3.852249405009739114e+00,7.094825138648363540e-03
3.854994251560634133e+00,7.030182166752346577e-03
3.857739098111529152e+00,6.966068628209447743e-03
3.860483944662424172e+00,6.902480795773188564e-03
3.863228791213319191e+00,6.839414962490843360e-03
3.865973637764214654e+00,6.776867441649576940e-03
3.868718484315110118e+00,6.714834566722371542e-03
3.871463330866005137e+00,6.653312691313319725e-03
3.874208177416900156e+00,6.592298189102502662e-03
3.876953023967795176e+00,6.531787453790590010e-03
3.879697870518690195e+00,6.471776899042884675e-03
3.882442717069585214e+00,6.412262958433057915e-03
3.885187563620480677e+00,6.353242085386416951e-03
3.887932410171376141e+00,6.294710753122835165e-03
3.890677256722271160e+00,6.236665454599293716e-03
3.893422103273166179e+00,6.179102702451969541e-03
3.896166949824061199e+00,6.122019028938088282e-03
3.898911796374956218e+00,6.065410985877303651e-03
3.901656642925851237e+00,6.009275144592791419e-03
3.904401489476746701e+00,5.953608095851936621e-03
3.907146336027642164e+00,5.898406449806758815e-03
3.909891182578537183e+00,5.843666835933937487e-03
3.912636029129432202e+00,5.789385902974496581e-03
3.915380875680327222e+00,5.735560318873239236e-03
3.918125722231222241e+00,5.682186770717858985e-03
3.920870568782117260e+00,5.629261964677645044e-03
3.923615415333012724e+00,5.576782625942024521e-03
3.926360261883908187e+00,5.524745498658732538e-03
3.929105108434803206e+00,5.473147345871714337e-03
3.931849954985698226e+00,5.421984949458702116e-03
3.934594801536593245e+00,5.371255110068612337e-03
3.937339648087488264e+00,5.320954647058609953e-03
3.940084494638383283e+00,5.271080398430882073e-03
3.942829341189278747e+00,5.221629220769258110e-03
3.945574187740174210e+00,5.172597989175481241e-03
3.948319034291069229e+00,5.123983597205315939e-03
3.951063880841964249e+00,5.075782956804305961e-03
3.953808727392859268e+00,5.027992998243459473e-03
3.956553573943754287e+00,4.980610670054559479e-03
3.959298420494649307e+00,4.933632938965368427e-03
3.962043267045544770e+00,4.887056789834548325e-03
3.964788113596440233e+00,4.840879225586409984e-03
3.967532960147335253e+00,4.795097267145467107e-03
3.970277806698230272e+00,4.749707953370720624e-03
3.973022653249125291e+00,4.704708340989884920e-03
3.975767499800020310e+00,4.660095504533329561e-03
3.978512346350915330e+00,4.615866536267838882e-03
3.981257192901810793e+00,4.572018546130290038e-03
3.984002039452706256e+00,4.528548661661066510e-03
3.986746886003601276e+00,4.485454027937386609e-03
3.989491732554496295e+00,4.442731807506385654e-03
3.992236579105391314e+00,4.400379180318140897e-03
3.994981425656286333e+00,4.358393343658511707e-03
3.997726272207181797e+00,4.316771512081821020e-03
4.000471118758076372e+00,4.275510917343463939e-03
4.003215965308972280e+00,4.234608808332271726e-03
4.005960811859867299e+00,4.194062451002921778e-03
4.008705658410762318e+00,4.153869128308054423e-03
4.011450504961657337e+00,4.114026140130366306e-03
4.014195351512552357e+00,4.074530803214627440e-03
4.016940198063448264e+00,4.035380451099486628e-03
4.019685044614343283e+00,3.996572434049340192e-03
4.022429891165238303e+00,3.958104118985866782e-03
4.025174737716133322e+00,3.919972889419734777e-03
4.027919584267028341e+00,3.882176145382035173e-03
4.030664430817923360e+00,3.844711303355766510e-03
4.033409277368818380e+00,3.807575796207102962e-03
4.036154123919713399e+00,3.770767073116756962e-03
4.038898970470608418e+00,3.734282599511122396e-03
4.041643817021504326e+00,3.698119856993465921e-03
4.044388663572399345e+00,3.662276343275039803e-03
4.047133510123294364e+00,3.626749572106062035e-03
4.049878356674189384e+00,3.591537073206761514e-03
4.052623203225084403e+00,3.556636392198336914e-03
4.055368049775980310e+00,3.522045090533828821e-03
4.058112896326875330e+00,3.487760745429063867e-03
4.060857742877770349e+00,3.453780949793437086e-03
4.063602589428665368e+00,3.420103312160782325e-03
4.066347435979560387e+00,3.386725456620162406e-03
4.069092282530455407e+00,3.353645022746648899e-03
4.071837129081350426e+00,3.320859665532108814e-03
4.074581975632245445e+00,3.288367055315960952e-03
4.077326822183140465e+00,3.256164877715923573e-03
4.080071668734036372e+00,3.224250833558785917e-03
4.082816515284931391e+00,3.192622638811173225e-03
4.085561361835826411e+00,3.161278024510283998e-03
4.088306208386721430e+00,3.130214736694703157e-03
4.091051054937616449e+00,3.099430536335151011e-03
4.093795901488512357e+00,3.068923199265316797e-03
4.096540748039407376e+00,3.038690516112724747e-03
4.099285594590302395e+00,3.008730292229497370e-03
4.102030441141197414e+00,2.979040347623334271e-03
4.104775287692092434e+00,2.949618516888355239e-03
4.107520134242987453e+00,2.920462649136103348e-03
4.110264980793882472e+00,2.891570607926524650e-03
4.113009827344777491e+00,2.862940271198984293e-03
4.115754673895672511e+00,2.834569531203368509e-03
4.118499520446568418e+00,2.806456294431214794e-03
4.121244366997463437e+00,2.778598481546900624e-03
4.123989213548358457e+00,2.750994027318865581e-03
4.126734060099253476e+00,2.723640880550927575e-03
4.129478906650148495e+00,2.696537004013654145e-03
4.132223753201044403e+00,2.669680374375768463e-03
4.134968599751939422e+00,2.643068982135697575e-03
4.137713446302834441e+00,2.616700831553093326e-03
4.140458292853729461e+00,2.590573940580500299e-03
4.143203139404624480e+00,2.564686340795092716e-03
4.145947985955519499e+00,2.539036077330475948e-03
4.148692832506414518e+00,2.513621208808583876e-03
4.151437679057309538e+00,2.488439807271654747e-03
4.154182525608204557e+00,2.463489958114292461e-03
4.156927372159100464e+00,2.438769760015657099e-03
4.159672218709995484e+00,2.414277324871728306e-03
4.162417065260890503e+00,2.390010777727616387e-03
4.165161911811785522e+00,2.365968256710080254e-03
4.167906758362680542e+00,2.342147912960064471e-03
4.170651604913576449e+00,2.318547910565365525e-03
4.173396451464471468e+00,2.295166426493462468e-03
4.176141298015366488e+00,2.272001650524338012e-03
4.178886144566261507e+00,2.249051785183539022e-03
4.181630991117156526e+00,2.226315045675302928e-03
4.184375837668051545e+00,2.203789659815772167e-03
4.187120684218946565e+00,2.181473867966395551e-03
4.189865530769841584e+00,2.159365922967399886e-03
4.192610377320736603e+00,2.137464090071428992e-03
4.195355223871632511e+00,2.115766646877270327e-03
4.198100070422527530e+00,2.094271883263771564e-03
4.200844916973422549e+00,2.072978101323814850e-03
4.203589763524317569e+00,2.051883615298490983e-03
4.206334610075212588e+00,2.030986751511389826e-03
4.209079456626108495e+00,2.010285848303021254e-03
4.211824303177003515e+00,1.989779255965414342e-03
4.214569149727898534e+00,1.969465336676798524e-03
4.217313996278793553e+00,1.949342464436487708e-03
4.220058842829688572e+00,1.929409024999893633e-03
4.222803689380583592e+00,1.909663415813698823e-03
4.225548535931478611e+00,1.890104045951163103e-03
4.228293382482373630e+00,1.870729336047593410e-03
4.231038229033268649e+00,1.851537718235993788e-03
4.233783075584164557e+00,1.832527636082820341e-03
4.236527922135059576e+00,1.813697544523978824e-03
4.239272768685954595e+00,1.795045909800894448e-03
4.242017615236849615e+00,1.776571209396800039e-03
4.244762461787744634e+00,1.758271931973177720e-03
4.247507308338640541e+00,1.740146577306375154e-03
4.250252154889535561e+00,1.722193656224386580e-03
4.252997001440430580e+00,1.704411690543793882e-03
4.255741847991325599e+00,1.686799213006883943e-03
4.258486694542220619e+00,1.669354767218957916e-03
4.261231541093115638e+00,1.652076907585802454e-03
4.263976387644010657e+00,1.634964199251333784e-03
4.266721234194905676e+00,1.618015218035435618e-03
4.269466080745800696e+00,1.601228550371961877e-03
4.272210927296696603e+00,1.584602793246925019e-03
4.274955773847591622e+00,1.568136554136901001e-03
4.277700620398486642e+00,1.551828450947546336e-03
4.280445466949381661e+00,1.535677111952361493e-03
4.283190313500276680e+00,1.519681175731638165e-03
4.285935160051172588e+00,1.503839291111563762e-03
4.288680006602067607e+00,1.488150117103555301e-03
4.291424853152962626e+00,1.472612322843737951e-03
4.294169699703857646e+00,1.457224587532653841e-03
4.296914546254752665e+00,1.441985600375161707e-03
4.299659392805647684e+00,1.426894060520513463e-03
4.302404239356542703e+00,1.411948677002631582e-03
4.305149085907437723e+00,1.397148168680605691e-03
4.307893932458332742e+00,1.382491264179352671e-03
4.310638779009228649e+00,1.367976701830503567e-03
4.313383625560123669e+00,1.353603229613491513e-03
4.316128472111018688e+00,1.339369605096813777e-03
4.318873318661913707e+00,1.325274595379523444e-03
4.321618165212808726e+00,1.311316977032917332e-03
4.324363011763704634e+00,1.297495536042427965e-03
4.327107858314599653e+00,1.283809067749724572e-03
4.329852704865494673e+00,1.270256376795003608e-03
4.332597551416389692e+00,1.256836277059514761e-03
4.335342397967284711e+00,1.243547591608271715e-03
4.338087244518179730e+00,1.230389152632987764e-03
4.340832091069074750e+00,1.217359801395207245e-03
4.343576937619969769e+00,1.204458388169663561e-03
4.346321784170864788e+00,1.191683772187833012e-03
4.349066630721760696e+00,1.179034821581712847e-03
4.351811477272655715e+00,1.166510413327813325e-03
4.354556323823550734e+00,1.154109433191345376e-03
4.357301170374445753e+00,1.141830775670645047e-03
4.360046016925340773e+00,1.129673343941804816e-03
4.362790863476236680e+00,1.117636049803503529e-03
4.365535710027131699e+00,1.105717813622104787e-03
4.368280556578026719e+00,1.093917564276899752e-03
4.371025403128921738e+00,1.082234239105614275e-03
4.373770249679816757e+00,1.070666783850141761e-03
4.376515096230711777e+00,1.059214152602451237e-03
4.379259942781606796e+00,1.047875307750766906e-03
4.382004789332501815e+00,1.036649219925917052e-03
4.384749635883396834e+00,1.025534867947947926e-03
4.387494482434292742e+00,1.014531238772918694e-03
4.390239328985187761e+00,1.003637327439957242e-03
4.392984175536082780e+00,9.928521370185037619e-04
4.395729022086977800e+00,9.821746785557883188e-04
4.398473868637872819e+00,9.716039710245384740e-04
4.401218715188768726e+00,9.611390412708975756e-04
4.403963561739663746e+00,9.507789239625842820e-04
4.406708408290558765e+00,9.405226615372458323e-04
4.409453254841453784e+00,9.303693041510604665e-04
4.412198101392348804e+00,9.203179096275564694e-04
4.414942947943243823e+00,9.103675434066528255e-04
4.417687794494138842e+00,9.005172784939265802e-04
4.420432641045033861e+00,8.907661954101012700e-04
4.423177487595929769e+00,8.811133821407679144e-04
4.425922334146824788e+00,8.715579340863311960e-04
4.428667180697719807e+00,8.620989540121641332e-04
4.431412027248614827e+00,8.527355519990057224e-04
4.434156873799509846e+00,8.434668453935859371e-04
4.436901720350404865e+00,8.342919587594664838e-04
4.439646566901300773e+00,8.252100238281011085e-04
4.442391413452195792e+00,8.162201794501554612e-04
4.445136260003090811e+00,8.073215715470024928e-04
4.447881106553985830e+00,7.985133530624909624e-04
4.450625953104880850e+00,7.897946839149084510e-04
4.453370799655775869e+00,7.811647309491948250e-04
4.456115646206670888e+00,7.726226678893564946e-04
4.458860492757565908e+00,7.641676752911320987e-04
4.461605339308461815e+00,7.557989404948652718e-04
4.464350185859356834e+00,7.475156575786207069e-04
4.467095032410251854e+00,7.393170273115092514e-04
4.469839878961146873e+00,7.312022571072462158e-04
4.472584725512041892e+00,7.231705609779492906e-04
4.475329572062936911e+00,7.152211594881386671e-04
4.478074418613832819e+00,7.073532797089778510e-04
4.480819265164727838e+00,6.995661551727495311e-04
4.483564111715622857e+00,6.918590258275266044e-04
4.486308958266517877e+00,6.842311379921027590e-04
4.489053804817412896e+00,6.766817443111262367e-04
4.491798651368307915e+00,6.692101037104727706e-04
4.494543497919202935e+00,6.618154813528355799e-04
4.497288344470097954e+00,6.544971485935393608e-04
4.500033191020993861e+00,6.472543829365892242e-04
4.502778037571888881e+00,6.400864679909350641e-04
4.505522884122783900e+00,6.329926934269612237e-04
4.508267730673678919e+00,6.259723549332065536e-04
4.511012577224573938e+00,6.190247541732990348e-04
4.513757423775468958e+00,6.121491987431290334e-04
4.516502270326364865e+00,6.053450021282229167e-04
4.519247116877259884e+00,5.986114836613752512e-04
4.521991963428154904e+00,5.919479684804575086e-04
4.524736809979049923e+00,5.853537874864954372e-04
4.527481656529944942e+00,5.788282773019348681e-04
4.530226503080839962e+00,5.723707802291500566e-04
4.532971349631734981e+00,5.659806442091649611e-04
4.535716196182630000e+00,5.596572227805958087e-04
4.538461042733525908e+00,5.533998750388190646e-04
4.541205889284420927e+00,5.472079655953612310e-04
4.543950735835315946e+00,5.410808645374937760e-04
4.546695582386210965e+00,5.350179473880724420e-04
4.549440428937105985e+00,5.290185950655768065e-04
4.552185275488001892e+00,5.230821938443754645e-04
4.554930122038896911e+00,5.172081353152184610e-04
4.557674968589791931e+00,5.113958163459301912e-04
4.560419815140686950e+00,5.056446390423337788e-04
4.563164661691581969e+00,4.999540107093919687e-04
4.565909508242476988e+00,4.943233438125591147e-04
4.568654354793372008e+00,4.887520559393552112e-04
4.571399201344267027e+00,4.832395697611571988e-04
4.574144047895162046e+00,4.777853129951948599e-04
4.576888894446057954e+00,4.723887183667781361e-04
4.579633740996952973e+00,4.670492235717321251e-04
4.582378587547847992e+00,4.617662712390373171e-04
4.585123434098743012e+00,4.565393088937002783e-04
4.587868280649638031e+00,4.513677889198231766e-04
4.590613127200533938e+00,4.462511685238983346e-04
4.593357973751428958e+00,4.411889096983069906e-04
4.596102820302323977e+00,4.361804791850267698e-04
4.598847666853218996e+00,4.312253484395651569e-04
4.601592513404114015e+00,4.263229935950843302e-04
4.604337359955009035e+00,4.214728954267519981e-04
4.607082206505904054e+00,4.166745393162939507e-04
4.609827053056799073e+00,4.119274152167568936e-04
4.612571899607694093e+00,4.072310176174799893e-04
4.615316746158590000e+00,4.025848455092741326e-04
4.618061592709485019e+00,3.979884023498140547e-04
4.620806439260380039e+00,3.934411960292220596e-04
4.623551285811275058e+00,3.889427388358764623e-04
4.626296132362170077e+00,3.844925474224106829e-04
4.629040978913065985e+00,3.800901427719266881e-04
4.631785825463961004e+00,3.757350501644125883e-04
4.634530672014856023e+00,3.714267991433532756e-04
4.637275518565751042e+00,3.671649234825562777e-04
4.640020365116646062e+00,3.629489611531753145e-04
4.642765211667541081e+00,3.587784542909334571e-04
4.645510058218436100e+00,3.546529491635533153e-04
4.648254904769331119e+00,3.505719961383791826e-04
4.650999751320226139e+00,3.465351496502104382e-04
4.653744597871122046e+00,3.425419681693199145e-04
4.656489444422017066e+00,3.385920141696894289e-04
4.659234290972912085e+00,3.346848540974198196e-04
4.661979137523807104e+00,3.308200583393612897e-04
4.664723984074702123e+00,3.269972011919231882e-04
4.667468830625598031e+00,3.232158608300896799e-04
4.670213677176493050e+00,3.194756192766302471e-04
4.672958523727388069e+00,3.157760623714938003e-04
4.675703370278283089e+00,3.121167797414115528e-04
4.678448216829178108e+00,3.084973647696837213e-04
4.681193063380073127e+00,3.049174145661613829e-04
4.683937909930968146e+00,3.013765299374190974e-04
4.686682756481863166e+00,2.978743153571217109e-04
4.689427603032758185e+00,2.944103789365766109e-04
4.692172449583654092e+00,2.909843323954788624e-04
4.694917296134549112e+00,2.875957910328461866e-04
4.697662142685444131e+00,2.842443736981389055e-04
4.700406989236339150e+00,2.809297027625681027e-04
4.703151835787234170e+00,2.776514040905948767e-04
4.705896682338130077e+00,2.744091070116060462e-04
4.708641528889025096e+00,2.712024442917928733e-04
4.711386375439920116e+00,2.680310521061889475e-04
4.714131221990815135e+00,2.648945700109150438e-04
4.716876068541710154e+00,2.617926409155945798e-04
4.719620915092605173e+00,2.587249110559565858e-04
4.722365761643500193e+00,2.556910299666161589e-04
4.725110608194395212e+00,2.526906504540415619e-04
4.727855454745290231e+00,2.497234285696940366e-04
4.730600301296186139e+00,2.467890235833527981e-04
4.733345147847081158e+00,2.438870979566214159e-04
4.736089994397976177e+00,2.410173173165987238e-04
4.738834840948871197e+00,2.381793504297435838e-04
4.741579687499766216e+00,2.353728691759037178e-04
4.744324534050662123e+00,2.325975485225269561e-04
4.747069380601557143e+00,2.298530664990451719e-04
4.749814227152452162e+00,2.271391041714303065e-04
4.752559073703347181e+00,2.244553456169284193e-04
4.755303920254242200e+00,2.218014778989611671e-04
4.758048766805137220e+00,2.191771910422033571e-04
4.760793613356032239e+00,2.165821780078286049e-04
4.763538459906927258e+00,2.140161346689274636e-04
4.766283306457822277e+00,2.114787597860932769e-04
4.769028153008718185e+00,2.089697549831766277e-04
4.771772999559613204e+00,2.064888247232128237e-04
4.774517846110508223e+00,2.040356762845073790e-04
4.777262692661403243e+00,2.016100197368946435e-04
4.780007539212298262e+00,1.992115679181619614e-04
4.782752385763194169e+00,1.968400364106359191e-04
4.785497232314089189e+00,1.944951435179343672e-04
4.788242078864984208e+00,1.921766102418815065e-04
4.790986925415879227e+00,1.898841602595837882e-04
4.793731771966774247e+00,1.876175199006724023e-04
4.796476618517669266e+00,1.853764181246996402e-04
4.799221465068564285e+00,1.831605864987030392e-04
4.801966311619459304e+00,1.809697591749229672e-04
4.804711158170354324e+00,1.788036728686824594e-04
4.807456004721249343e+00,1.766620668364217157e-04
4.810200851272145250e+00,1.745446828538948494e-04
4.812945697823040270e+00,1.724512651945183154e-04
4.815690544373935289e+00,1.703815606078743796e-04
4.818435390924831196e+00,1.683353182983731800e-04
4.821180237475726216e+00,1.663122899040688797e-04
4.823925084026621235e+00,1.643122294756228926e-04
4.826669930577516254e+00,1.623348934554263230e-04
4.829414777128411274e+00,1.603800406568707526e-04
4.832159623679306293e+00,1.584474322437707877e-04
4.834904470230201312e+00,1.565368317099354403e-04
4.837649316781096331e+00,1.546480048588920843e-04
4.840394163331991351e+00,1.527807197837541492e-04
4.843139009882886370e+00,1.509347468472407915e-04
4.845883856433781389e+00,1.491098586618409285e-04
4.848628702984677297e+00,1.473058300701244792e-04
4.851373549535572316e+00,1.455224381252010022e-04
4.854118396086467335e+00,1.437594620713170308e-04
4.856863242637363243e+00,1.420166833246041930e-04
4.859608089188258262e+00,1.402938854539675733e-04
4.862352935739153281e+00,1.385908541621138279e-04
4.865097782290048301e+00,1.369073772667254237e-04
4.867842628840943320e+00,1.352432446817730585e-04
4.870587475391838339e+00,1.335982483989679433e-04
4.873332321942733358e+00,1.319721824693548414e-04
4.876077168493628378e+00,1.303648429850422046e-04
4.878822015044523397e+00,1.287760280610708975e-04
4.881566861595418416e+00,1.272055378174188542e-04
4.884311708146313435e+00,1.256531743611431025e-04
4.887056554697209343e+00,1.241187417686566365e-04
4.889801401248104362e+00,1.226020460681414919e-04
4.892546247798999381e+00,1.211028952220901772e-04
4.895291094349895289e+00,1.196210991099883763e-04
4.898035940900790308e+00,1.181564695111247064e-04
4.900780787451685327e+00,1.167088200875324774e-04
4.903525634002580347e+00,1.152779663670641029e-04
4.906270480553475366e+00,1.138637257265942343e-04
4.909015327104370385e+00,1.124659173753533230e-04
4.911760173655265405e+00,1.110843623383890518e-04
4.914505020206160424e+00,1.097188834401554170e-04
4.917249866757055443e+00,1.083693052882293671e-04
4.919994713307950462e+00,1.070354542571550789e-04
4.922739559858846370e+00,1.057171584724097597e-04
4.925484406409741389e+00,1.044142477945014504e-04
4.928229252960636408e+00,1.031265538031816189e-04
4.930974099511531428e+00,1.018539097817899316e-04
4.933718946062427335e+00,1.005961507017159959e-04
4.936463792613322354e+00,9.935311320698708801e-05
4.939208639164217374e+00,9.812463559897222824e-05
4.941953485715112393e+00,9.691055782121122493e-05
4.944698332266007412e+00,9.571072144436197724e-05
4.947443178816902432e+00,9.452496965126525150e-05
4.950188025367797451e+00,9.335314722213034595e-05
4.952932871918692470e+00,9.219510051983589784e-05
4.955677718469587489e+00,9.105067747534923448e-05
4.958422565020482509e+00,8.991972757326167963e-05
4.961167411571378416e+00,8.880210183743728113e-05
4.963912258122273435e+00,8.769765281678010944e-05
4.966657104673168455e+00,8.660623457111091164e-05
4.969401951224063474e+00,8.552770265716019512e-05
4.972146797774959381e+00,8.446191411467321452e-05
4.974891644325854401e+00,8.340872745262706517e-05
4.977636490876749420e+00,8.236800263555661683e-05
4.980381337427644439e+00,8.133960106999451917e-05
4.983126183978539459e+00,8.032338559101812297e-05
4.985871030529434478e+00,7.931922044890648866e-05
4.988615877080329497e+00,7.832697129590631639e-05
4.991360723631224516e+00,7.734650517310354524e-05
4.994105570182119536e+00,7.637769049740539197e-05
4.996850416733014555e+00,7.542039704862376259e-05
4.999595263283910462e+00,7.447449595666937462e-05
5.002340109834805482e+00,7.353985968884786206e-05
5.005084956385700501e+00,7.261636203725912357e-05
5.007829802936595520e+00,7.170387810630343738e-05
5.010574649487491428e+00,7.080228430028794625e-05
5.013319496038386447e+00,6.991145831113635854e-05
5.016064342589281466e+00,6.903127910619995429e-05
5.018809189140176485e+00,6.816162691616882592e-05
5.021554035691071505e+00,6.730238322308443755e-05
5.024298882241966524e+00,6.645343074845071120e-05
5.027043728792861543e+00,6.561465344144477830e-05
5.029788575343756563e+00,6.478593646722511962e-05
5.032533421894651582e+00,6.396716619533777135e-05
5.035278268445546601e+00,6.315823018821918773e-05
5.038023114996442509e+00,6.235901718979550287e-05
5.040767961547337528e+00,6.156941711417741913e-05
5.043512808098232547e+00,6.078932103444929243e-05
5.046257654649127566e+00,6.001862117155381702e-05
5.049002501200023474e+00,5.925721088326857606e-05
5.051747347750918493e+00,5.850498465327839503e-05
5.054492194301813512e+00,5.776183808033632193e-05
5.057237040852708532e+00,5.702766786751974613e-05
5.059981887403603551e+00,5.630237181157526601e-05
5.062726733954498570e+00,5.558584879235606616e-05
5.065471580505393590e+00,5.487799876234682352e-05
5.068216427056288609e+00,5.417872273628005923e-05
5.070961273607183628e+00,5.348792278083967393e-05
5.073706120158078647e+00,5.280550200445302837e-05
5.076450966708974555e+00,5.213136454716976037e-05
5.079195813259869574e+00,5.146541557062948586e-05
5.081940659810764593e+00,5.080756124811188585e-05
5.084685506361659613e+00,5.015770875467609772e-05
5.087430352912555520e+00,4.951576625738271595e-05
5.090175199463450539e+00,4.888164290560183787e-05
5.092920046014345559e+00,4.825524882140249229e-05
5.095664892565240578e+00,4.763649509002767271e-05
5.098409739116135597e+00,4.702529375045071277e-05
5.101154585667030616e+00,4.642155778601349866e-05
5.103899432217925636e+00,4.582520111514672850e-05
5.106644278768820655e+00,4.523613858217050436e-05
5.109389125319715674e+00,4.465428594817519585e-05
5.112133971870610694e+00,4.407955988198192487e-05
5.114878818421506601e+00,4.351187795118197343e-05
5.117623664972401620e+00,4.295115861325606336e-05
5.120368511523296640e+00,4.239732120676835783e-05
5.123113358074191659e+00,4.185028594264169672e-05
5.125858204625087566e+00,4.130997389550623931e-05
5.128603051175982586e+00,4.077630699512730105e-05
5.131347897726877605e+00,4.024920801790604207e-05
5.134092744277772624e+00,3.972860057845741856e-05
5.136837590828667643e+00,3.921440912126114163e-05
5.139582437379562663e+00,3.870655891238813055e-05
5.142327283930457682e+00,3.820497603129929581e-05
5.145072130481352701e+00,3.770958736271722120e-05
5.147816977032247721e+00,3.722032058857111089e-05
5.150561823583142740e+00,3.673710418001275175e-05
5.153306670134038647e+00,3.625986738950374836e-05
5.156051516684933667e+00,3.578854024297451196e-05
5.158796363235828686e+00,3.532305353205182510e-05
5.161541209786723705e+00,3.486333880635769265e-05
5.164286056337619613e+00,3.440932836587613834e-05
5.167030902888514632e+00,3.396095525338996632e-05
5.169775749439409651e+00,3.351815324698384187e-05
5.172520595990304670e+00,3.308085685261689674e-05
5.175265442541199690e+00,3.264900129676096246e-05
5.178010289092094709e+00,3.222252251910627497e-05
5.180755135642989728e+00,3.180135716533280060e-05
5.183499982193884748e+00,3.138544257994729179e-05
5.186244828744779767e+00,3.097471679918521872e-05
5.188989675295674786e+00,3.056911854397776669e-05
5.191734521846570694e+00,3.016858721298224235e-05
5.194479368397465713e+00,2.977306287567669179e-05
5.197224214948360732e+00,2.938248626551678237e-05
5.199969061499256640e+00,2.899679877315608660e-05
5.202713908050151659e+00,2.861594243972844008e-05
5.205458754601046678e+00,2.823985995019078423e-05
5.208203601151941697e+00,2.786849462672886577e-05
5.210948447702836717e+00,2.750179042222204888e-05
5.213693294253731736e+00,2.713969191376953722e-05
5.216438140804626755e+00,2.678214429627528861e-05
5.219182987355521774e+00,2.642909337609297758e-05
5.221927833906416794e+00,2.608048556472911849e-05
5.224672680457311813e+00,2.573626787260503384e-05
5.227417527008206832e+00,2.539638790287623781e-05
5.230162373559102740e+00,2.506079384530946207e-05
5.232907220109997759e+00,2.472943447021650398e-05
5.235652066660892778e+00,2.440225912244467014e-05
5.238396913211788686e+00,2.407921771542282930e-05
5.241141759762683705e+00,2.376026072526424708e-05
5.243886606313578724e+00,2.344533918492258030e-05
5.246631452864473744e+00,2.313440467840451094e-05
5.249376299415368763e+00,2.282740933503541768e-05
5.252121145966263782e+00,2.252430582377942713e-05
5.254865992517158801e+00,2.222504734761272303e-05
5.257610839068053821e+00,2.192958763794959509e-05
5.260355685618948840e+00,2.163788094912122417e-05
5.263100532169843859e+00,2.134988205290671239e-05
5.265845378720738879e+00,2.106554623311526387e-05
5.268590225271634786e+00,2.078482928022016668e-05
5.271335071822529805e+00,2.050768748604349842e-05
5.274079918373424825e+00,2.023407763849073907e-05
5.276824764924320732e+00,1.996395701633607019e-05
5.279569611475215751e+00,1.969728338405715454e-05
5.282314458026110771e+00,1.943401498671828111e-05
5.285059304577005790e+00,1.917411054490365802e-05
5.287804151127900809e+00,1.891752924969785122e-05
5.290548997678795828e+00,1.866423075771495133e-05
5.293293844229690848e+00,1.841417518617494386e-05
5.296038690780585867e+00,1.816732310802747274e-05
5.298783537331480886e+00,1.792363554712225152e-05
5.301528383882375906e+00,1.768307397342592933e-05
5.304273230433270925e+00,1.744560029828501506e-05
5.307018076984166832e+00,1.721117686973418901e-05
5.309762923535061852e+00,1.697976646785056090e-05
5.312507770085956871e+00,1.675133230015167892e-05
5.315252616636852778e+00,1.652583799703882450e-05
5.317997463187747798e+00,1.630324760728460692e-05
5.320742309738642817e+00,1.608352559356334660e-05
5.323487156289537836e+00,1.586663682802586333e-05
5.326232002840432855e+00,1.565254658791643985e-05
5.328976849391327875e+00,1.544122055123311297e-05
5.331721695942222894e+00,1.523262479242983174e-05
5.334466542493117913e+00,1.502672577816044220e-05
5.337211389044012932e+00,1.482349036306473398e-05
5.339956235594907952e+00,1.462288578559502434e-05
5.342701082145802971e+00,1.442487966388425854e-05
5.345445928696698878e+00,1.422943999165400895e-05
5.348190775247593898e+00,1.403653513416321982e-05
5.350935621798488917e+00,1.384613382419612049e-05
5.353680468349384824e+00,1.365820515809016604e-05
5.356425314900279844e+00,1.347271859180286693e-05
5.359170161451174863e+00,1.328964393701724159e-05
5.361915008002069882e+00,1.310895135728601065e-05
5.364659854552964902e+00,1.293061136421380091e-05
5.367404701103859921e+00,1.275459481367701010e-05
5.370149547654754940e+00,1.258087290208136966e-05
5.372894394205649959e+00,1.240941716265639075e-05
5.375639240756544979e+00,1.224019946178681545e-05
5.378384087307439998e+00,1.207319199538038360e-05
5.381128933858335017e+00,1.190836728527187810e-05
5.383873780409230925e+00,1.174569817566297596e-05
5.386618626960125944e+00,1.158515782959772899e-05
5.389363473511020963e+00,1.142671972547299472e-05
5.392108320061916871e+00,1.127035765358400903e-05
5.394853166612811890e+00,1.111604571270468713e-05
5.397598013163706909e+00,1.096375830670176861e-05
5.400342859714601929e+00,1.081347014118331815e-05
5.403087706265496948e+00,1.066515622018080933e-05
5.405832552816391967e+00,1.051879184286470188e-05
5.408577399367286986e+00,1.037435260029274490e-05
5.411322245918182006e+00,1.023181437219167346e-05
5.414067092469077025e+00,1.009115332377074516e-05
5.416811939019972044e+00,9.952345902568058677e-06
5.419556785570867063e+00,9.815368835328388533e-06
5.422301632121762971e+00,9.680199124912929442e-06
5.425046478672657990e+00,9.546814047240260515e-06
5.427791325223553009e+00,9.415191148258336313e-06
5.430536171774448917e+00,9.285308240947308191e-06
5.433281018325343936e+00,9.157143402353136994e-06
5.436025864876238956e+00,9.030674970650833265e-06
5.438770711427133975e+00,8.905881542238192335e-06
5.441515557978028994e+00,8.782741968859092559e-06
5.444260404528924013e+00,8.661235354756055150e-06
5.447005251079819033e+00,8.541341053852058836e-06
5.449750097630714052e+00,8.423038666961321351e-06
5.452494944181609071e+00,8.306308039028603916e-06
5.455239790732504090e+00,8.191129256396835413e-06
5.457984637283399110e+00,8.077482644102973260e-06
5.460729483834295017e+00,7.965348763201555472e-06
5.463474330385190036e+00,7.854708408116113346e-06
5.466219176936085056e+00,7.745542604017458793e-06
5.468964023486980963e+00,7.637832604229456208e-06
5.471708870037875982e+00,7.531559887661592757e-06
5.474453716588771002e+00,7.426706156267860055e-06
5.477198563139666021e+00,7.323253332532176775e-06
5.479943409690561040e+00,7.221183556980036240e-06
5.482688256241456060e+00,7.120479185715618366e-06
5.485433102792351079e+00,7.021122787984919924e-06
5.488177949343246098e+00,6.923097143764013719e-06
5.490922795894141117e+00,6.826385241372484133e-06
5.493667642445036137e+00,6.730970275111863696e-06
5.496412488995932044e+00,6.636835642928584476e-06
5.499157335546827063e+00,6.543964944101621338e-06
5.501902182097722083e+00,6.452341976953935970e-06
5.504647028648617102e+00,6.361950736588319702e-06
5.507391875199513009e+00,6.272775412646743177e-06
5.510136721750408029e+00,6.184800387093427186e-06
5.512881568301303048e+00,6.098010232020925687e-06
5.515626414852198067e+00,6.012389707479636916e-06
5.518371261403093087e+00,5.927923759330021747e-06
5.521116107953988106e+00,5.844597517117384483e-06
5.523860954504883125e+00,5.762396291969345645e-06
5.526605801055778144e+00,5.681305574515328309e-06
5.529350647606673164e+00,5.601311032828179105e-06
5.532095494157568183e+00,5.522398510387476651e-06
5.534840340708464090e+00,5.444554024064559599e-06
5.537585187259359110e+00,5.367763762128993092e-06


==> plots/pdffull.txt <==
x,pdf
7.217615687631532368e-04,4.156496850583363388e-07
6.264167400285271248e-03,3.130821090848793896e-05
1.180657323180738828e-02,1.112135035899567841e-04
1.734897906332950532e-02,2.401168010305633211e-04
2.289138489485162409e-02,4.179943468823545290e-04
2.843379072637374286e-02,6.448133606209561055e-04
3.397619655789586163e-02,9.205320450966059760e-04
3.951860238941798387e-02,1.245099596161441989e-03
4.506100822094009917e-02,1.618456214370266434e-03
5.060341405246221447e-02,2.040533118751448969e-03
5.614581988398433671e-02,2.511252562644013253e-03
6.168822571550645201e-02,3.030527851596359710e-03
6.723063154702856037e-02,3.598263363321541671e-03
7.277303737855067567e-02,4.214354569703303646e-03
7.831544321007280485e-02,4.878688060846658389e-03
8.385784904159492015e-02,5.591141571166034600e-03
8.940025487311703545e-02,6.351584007503648273e-03
9.494266070463915075e-02,7.159875479269906320e-03
1.004850665361612660e-01,8.015867330597300708e-03
1.060274723676833952e-01,8.919402174498653260e-03
1.115698781992055105e-01,9.870313929019727817e-03
1.171122840307276258e-01,1.086842785537625762e-02
1.226546898622497411e-01,1.191356059806402204e-02
1.281970956937718842e-01,1.300552022693087471e-02
1.337395015252939856e-01,1.414410628119866682e-02
1.392819073568161148e-01,1.532910981542218685e-02
1.448243131883382162e-01,1.656031344737259395e-02
1.503667190198603454e-01,1.783749140783099513e-02
1.559091248513824746e-01,1.916040959227856971e-02
1.614515306829045760e-01,2.052882561446824419e-02
1.669939365144267052e-01,2.194248886186260517e-02
1.725363423459488066e-01,2.340114055292238926e-02
1.780787481774709358e-01,2.490451379622944314e-02
1.836211540089930649e-01,2.645233365142683757e-02
1.891635598405151664e-01,2.804431719195932260e-02
1.947059656720372955e-01,2.968017356959622849e-02
2.002483715035593970e-01,3.135960408071809813e-02
2.057907773350815261e-01,3.308230223434903416e-02
2.113331831666036553e-01,3.484795382191448881e-02
2.168755889981257567e-01,3.665623698870583425e-02
2.224179948296478859e-01,3.850682230703055681e-02
2.279604006611699873e-01,4.039937285102808417e-02
2.335028064926921165e-01,4.233354427312958912e-02
2.390452123242142457e-01,4.430898488214063402e-02
2.445876181557363471e-01,4.632533572292442392e-02
2.501300239872584763e-01,4.838223065766317915e-02
2.556724298187805777e-01,5.047929644867484716e-02
2.612148356503026791e-01,5.261615284276184579e-02
2.667572414818247806e-01,5.479241265706817632e-02
2.722996473133469375e-01,5.700768186642075214e-02
2.778420531448690389e-01,5.926155969213037222e-02
2.833844589763911404e-01,6.155363869222776896e-02
2.889268648079132418e-01,6.388350485310909099e-02
2.944692706394353987e-01,6.625073768256553586e-02
3.000116764709575001e-01,6.865491030417077145e-02
3.055540823024796016e-01,7.109558955300036842e-02
3.110964881340017585e-01,7.357233607265614705e-02
3.166388939655238599e-01,7.608470441356833536e-02
3.221812997970459613e-01,7.863224313254875419e-02
3.277237056285681183e-01,8.121449489356698248e-02
3.332661114600902197e-01,8.383099656972151092e-02
3.388085172916123211e-01,8.648127934637796221e-02
3.443509231231344225e-01,8.916486882544560899e-02
3.498933289546565795e-01,9.188128513076349035e-02
3.554357347861786809e-01,9.463004301456685863e-02
3.609781406177007823e-01,9.741065196500525714e-02
3.665205464492229392e-01,1.002226163146815452e-01
3.720629522807450407e-01,1.030654353501833098e-01
3.776053581122671421e-01,1.059386034225758277e-01
3.831477639437892435e-01,1.088416100588263102e-01
3.886901697753114004e-01,1.117739400741296629e-01
3.942325756068335019e-01,1.147350736851039804e-01
3.997749814383556033e-01,1.177244866238264243e-01
4.053173872698777602e-01,1.207416502526766217e-01
4.108597931013998616e-01,1.237860316799581084e-01
4.164021989329219631e-01,1.268570938762656475e-01
4.219446047644441200e-01,1.299542957915663377e-01
4.274870105959662214e-01,1.330770924729645088e-01
4.330294164274883228e-01,1.362249351831170407e-01
4.385718222590104243e-01,1.393972715192678680e-01
4.441142280905325812e-01,1.425935455328698476e-01
4.496566339220546826e-01,1.458131978497617665e-01
4.551990397535767841e-01,1.490556657908680971e-01
4.607414455850989410e-01,1.523203834933896383e-01
4.662838514166210424e-01,1.556067820324521789e-01
4.718262572481431438e-01,1.589142895431816804e-01
4.773686630796653008e-01,1.622423313431727299e-01
4.829110689111874022e-01,1.655903300553181468e-01
4.884534747427095036e-01,1.689577057309674946e-01
4.939958805742316050e-01,1.723438759733816883e-01
4.995382864057537620e-01,1.757482560614514189e-01
5.050806922372759189e-01,1.791702590736466705e-01
5.106230980687980203e-01,1.826092960121651343e-01
5.161655039003201217e-01,1.860647759272473778e-01
5.217079097318422232e-01,1.895361060416253518e-01
5.272503155633643246e-01,1.930226918750732601e-01
5.327927213948864260e-01,1.965239373690269575e-01
5.383351272264085274e-01,2.000392450112413734e-01
5.438775330579307399e-01,2.035680159604524031e-01
5.494199388894528413e-01,2.071096501710119053e-01
5.549623447209749427e-01,2.106635465174639676e-01
5.605047505524970441e-01,2.142291029190296070e-01
5.660471563840191456e-01,2.178057164639699561e-01
5.715895622155412470e-01,2.213927835337944627e-01
5.771319680470633484e-01,2.249896999272838760e-01
5.826743738785855609e-01,2.285958609842959899e-01
5.882167797101076623e-01,2.322106617093235292e-01
5.937591855416297637e-01,2.358334968947729260e-01
5.993015913731518651e-01,2.394637612439332874e-01
6.048439972046739666e-01,2.431008494936040543e-01
6.103864030361960680e-01,2.467441565363528710e-01
6.159288088677181694e-01,2.503930775423711119e-01
6.214712146992403818e-01,2.540470080808986397e-01
6.270136205307624833e-01,2.577053442411872397e-01
6.325560263622845847e-01,2.613674827529736677e-01
6.380984321938066861e-01,2.650328211064322814e-01
6.436408380253287875e-01,2.687007576715785828e-01
6.491832438568508890e-01,2.723706918170948899e-01
6.547256496883731014e-01,2.760420240285493265e-01
6.602680555198952028e-01,2.797141560259794324e-01
6.658104613514173042e-01,2.833864908808136907e-01
6.713528671829394057e-01,2.870584331321015537e-01
6.768952730144615071e-01,2.907293889020252653e-01
6.824376788459836085e-01,2.943987660106669457e-01
6.879800846775057099e-01,2.980659740900024612e-01
6.935224905090279224e-01,3.017304246970973769e-01
6.990648963405500238e-01,3.053915314264769587e-01
7.046073021720721252e-01,3.090487100216466332e-01
7.101497080035942266e-01,3.127013784857341494e-01
7.156921138351163281e-01,3.163489571912319054e-01
7.212345196666384295e-01,3.199908689888110724e-01
7.267769254981605309e-01,3.236265393151860348e-01
7.323193313296827434e-01,3.272553963000029986e-01
7.378617371612048448e-01,3.308768708717287343e-01
7.434041429927269462e-01,3.344903968625194124e-01
7.489465488242490476e-01,3.380954111120409444e-01
7.544889546557711490e-01,3.416913535702241767e-01
7.600313604872932505e-01,3.452776673989276790e-01
7.655737663188153519e-01,3.488537990724893678e-01
7.711161721503375643e-01,3.524191984771451458e-01
7.766585779818596658e-01,3.559733190092911892e-01
7.822009838133817672e-01,3.595156176725734509e-01
7.877433896449038686e-01,3.630455551737798436e-01
7.932857954764259700e-01,3.665625960175178943e-01
7.988282013079480715e-01,3.700662085996587192e-01
8.043706071394702839e-01,3.735558652995261686e-01
8.099130129709923853e-01,3.770310425708152113e-01
8.154554188025144867e-01,3.804912210312199061e-01
8.209978246340365882e-01,3.839358855507540302e-01
8.265402304655586896e-01,3.873645253387469900e-01
8.320826362970807910e-01,3.907766340294983043e-01
8.376250421286028924e-01,3.941717097665746183e-01
8.431674479601251049e-01,3.975492552857335382e-01
8.487098537916472063e-01,4.009087779964579656e-01
8.542522596231693077e-01,4.042497900620880547e-01
8.597946654546914091e-01,4.075718084785338036e-01
8.653370712862135106e-01,4.108743551515575132e-01
8.708794771177356120e-01,4.141569569726090139e-01
8.764218829492577134e-01,4.174191458932038357e-01
8.819642887807799259e-01,4.206604589978300557e-01
8.875066946123020273e-01,4.238804385753721093e-01
8.930491004438241287e-01,4.270786321890410742e-01
8.985915062753462301e-01,4.302545927447976037e-01
9.041339121068683315e-01,4.334078785582610172e-01
9.096763179383904330e-01,4.365380534200901108e-01
9.152187237699125344e-01,4.396446866598295311e-01
9.207611296014347468e-01,4.427273532082100505e-01
9.263035354329568483e-01,4.457856336578959744e-01
9.318459412644789497e-01,4.488191143226702984e-01
9.373883470960010511e-01,4.518273872950501757e-01
9.429307529275231525e-01,4.548100505023255913e-01
9.484731587590452540e-01,4.577667077610150237e-01
9.540155645905674664e-01,4.606969688297301024e-01
9.595579704220895678e-01,4.636004494604462067e-01
9.651003762536116692e-01,4.664767714481710681e-01
9.706427820851337707e-01,4.693255626790082680e-01
9.761851879166558721e-01,4.721464571766104679e-01
9.817275937481779735e-01,4.749390951470192634e-01
9.872699995797000749e-01,4.777031230218873881e-01
9.928124054112222874e-01,4.804381935000809345e-01
9.983548112427443888e-01,4.831439655876590411e-01
1.003897217074266379e+00,4.858201046362299325e-01
1.009439622905788703e+00,4.884662823796803721e-01
1.014982028737310804e+00,4.910821769692769734e-01
1.020524434568832906e+00,4.936674730071435868e-01
1.026066840400355007e+00,4.962218615781074926e-01
1.031609246231877108e+00,4.987450402799207816e-01
1.037151652063399210e+00,5.012367132518547042e-01
1.042694057894921311e+00,5.036965912016692082e-01
1.048236463726443413e+00,5.061243914309601077e-01
1.053778869557965514e+00,5.085198378588834389e-01
1.059321275389487615e+00,5.108826610442640526e-01
1.064863681221009717e+00,5.132125982060875558e-01
1.070406087052531818e+00,5.155093932423805425e-01
1.075948492884053920e+00,5.177727967474846649e-01
1.081490898715576021e+00,5.200025660277264317e-01
1.087033304547098345e+00,5.221984651154886192e-01
1.092575710378620446e+00,5.243602647816897333e-01
1.098118116210142547e+00,5.264877425466754080e-01
1.103660522041664649e+00,5.285806826895291799e-01
1.109202927873186750e+00,5.306388762558081895e-01
1.114745333704708852e+00,5.326621210637115800e-01
1.120287739536230953e+00,5.346502217086886999e-01
1.125830145367753055e+00,5.366029895664943261e-01
1.131372551199275156e+00,5.385202427947002324e-01
1.136914957030797257e+00,5.404018063326705423e-01
1.142457362862319359e+00,5.422475119000097488e-01
1.147999768693841460e+00,5.440571979934943903e-01
1.153542174525363562e+00,5.458307098824953796e-01
1.159084580356885885e+00,5.475678996029036405e-01
1.164626986188407987e+00,5.492686259495672685e-01
1.170169392019930088e+00,5.509327544672535382e-01
1.175711797851452189e+00,5.525601574401437510e-01
1.181254203682974291e+00,5.541507138798751342e-01
1.186796609514496392e+00,5.557043095121398935e-01
1.192339015346018494e+00,5.572208367618545211e-01
1.197881421177540595e+00,5.587001947369119037e-01
1.203423827009062697e+00,5.601422892105277773e-01
1.208966232840584798e+00,5.615470326021956282e-01
1.214508638672106899e+00,5.629143439572646956e-01
1.220051044503629001e+00,5.642441489251520670e-01
1.225593450335151102e+00,5.655363797362045197e-01
1.231135856166673204e+00,5.667909751772252092e-01
1.236678261998195527e+00,5.680078805656780805e-01
1.242220667829717629e+00,5.691870477225856595e-01
1.247763073661239730e+00,5.703284349441363199e-01
1.253305479492761831e+00,5.714320069720151274e-01
1.258847885324283933e+00,5.724977349624735812e-01
1.264390291155806034e+00,5.735255964541571272e-01
1.269932696987328136e+00,5.745155753347026550e-01
1.275475102818850237e+00,5.754676618061254079e-01
1.281017508650372339e+00,5.763818523490111811e-01
1.286559914481894440e+00,5.772581496855293537e-01
1.292102320313416541e+00,5.780965627412867347e-01
1.297644726144938643e+00,5.788971066060362158e-01
1.303187131976460744e+00,5.796598024932606563e-01
1.308729537807983068e+00,5.803846776986476552e-01
1.314271943639505169e+00,5.810717655574755280e-01
1.319814349471027271e+00,5.817211054009242543e-01
1.325356755302549372e+00,5.823327425113365985e-01
1.330899161134071473e+00,5.829067280764396175e-01
1.336441566965593575e+00,5.834431191425530905e-01
1.341983972797115676e+00,5.839419785667977481e-01
1.347526378628637778e+00,5.844033749683251733e-01
1.353068784460159879e+00,5.848273826785880258e-01
1.358611190291681980e+00,5.852140816906695742e-01
1.364153596123204082e+00,5.855635576076918536e-01
1.369696001954726183e+00,5.858759015903223233e-01
1.375238407786248285e+00,5.861512103033972299e-01
1.380780813617770386e+00,5.863895858616846590e-01
1.386323219449292710e+00,5.865911357748024857e-01
1.391865625280814811e+00,5.867559728913152028e-01
1.397408031112336912e+00,5.868842153420279484e-01
1.402950436943859014e+00,5.869759864824968254e-01
1.408492842775381115e+00,5.870314148347772765e-01
1.414035248606903217e+00,5.870506340284307178e-01
1.419577654438425318e+00,5.870337827408084186e-01
1.425120060269947420e+00,5.869810046366339407e-01
1.430662466101469521e+00,5.868924483069040132e-01
1.436204871932991622e+00,5.867682672071290462e-01
1.441747277764513724e+00,5.866086195949332671e-01
1.447289683596035825e+00,5.864136684670337996e-01
1.452832089427557927e+00,5.861835814956222190e-01
1.458374495259080250e+00,5.859185309641646855e-01
1.463916901090602352e+00,5.856186937026464090e-01
1.469459306922124453e+00,5.852842510222765471e-01
1.475001712753646554e+00,5.849153886496758492e-01
1.480544118585168656e+00,5.845122966605679204e-01
1.486086524416690757e+00,5.840751694129943106e-01
1.491628930248212859e+00,5.836042054800734125e-01
1.497171336079734960e+00,5.830996075823230429e-01
1.502713741911257062e+00,5.825615825195704645e-01
1.508256147742779163e+00,5.819903411024649476e-01
1.513798553574301264e+00,5.813860980836172976e-01
1.519340959405823366e+00,5.807490720883857760e-01
1.524883365237345467e+00,5.800794855453266230e-01
1.530425771068867569e+00,5.793775646163326076e-01
1.535968176900389892e+00,5.786435391264754813e-01
1.541510582731911994e+00,5.778776424935778699e-01
1.547052988563434095e+00,5.770801116575277057e-01
1.552595394394956196e+00,5.762511870093609545e-01
1.558137800226478298e+00,5.753911123201302935e-01
1.563680206058000399e+00,5.745001346695761679e-01
1.569222611889522501e+00,5.735785043746266521e-01
1.574765017721044602e+00,5.726264749177379931e-01
1.580307423552566704e+00,5.716443028751003741e-01
1.585849829384088805e+00,5.706322478447259927e-01
1.591392235215610906e+00,5.695905723744382199e-01
1.596934641047133008e+00,5.685195418897821540e-01
1.602477046878655109e+00,5.674194246218737803e-01
1.608019452710177433e+00,5.662904915352070523e-01
1.613561858541699534e+00,5.651330162554383252e-01
1.619104264373221636e+00,5.639472749971637944e-01
1.624646670204743737e+00,5.627335464917118113e-01
1.630189076036265838e+00,5.614921119149643980e-01
1.635731481867787940e+00,5.602232548152293878e-01
1.641273887699310041e+00,5.589272610411769593e-01
1.646816293530832143e+00,5.576044186698621008e-01
1.652358699362354244e+00,5.562550179348471069e-01
1.657901105193876345e+00,5.548793511544437562e-01
1.663443511025398447e+00,5.534777126600900488e-01
1.668985916856920548e+00,5.520503987248801536e-01
1.674528322688442650e+00,5.505977074922621117e-01
1.680070728519964751e+00,5.491199389049226109e-01
1.685613134351487075e+00,5.476173946338716014e-01
1.691155540183009176e+00,5.460903780077464020e-01
1.696697946014531277e+00,5.445391939423472882e-01
1.702240351846053379e+00,5.429641488704242125e-01
1.707782757677575480e+00,5.413655506717259813e-01
1.713325163509097582e+00,5.397437086033308740e-01
1.718867569340619683e+00,5.380989332302710260e-01
1.724409975172141785e+00,5.364315363564664541e-01
1.729952381003663886e+00,5.347418309559835992e-01
1.735494786835185987e+00,5.330301311046301560e-01
1.741037192666708089e+00,5.312967519119060622e-01
1.746579598498230190e+00,5.295420094533170863e-01
1.752122004329752292e+00,5.277662207030704433e-01
1.757664410161274615e+00,5.259697034671626525e-01
1.763206815992796717e+00,5.241527763168758458e-01
1.768749221824318818e+00,5.223157585226904098e-01
1.774291627655840919e+00,5.204589699886331688e-01
1.779834033487363021e+00,5.185827311870675471e-01
1.785376439318885122e+00,5.166873630939423645e-01
1.790918845150407224e+00,5.147731871245089241e-01
1.796461250981929325e+00,5.128405250695180495e-01
1.802003656813451427e+00,5.108896990319108378e-01
1.807546062644973528e+00,5.089210313640105676e-01
1.813088468476495629e+00,5.069348446052313051e-01
1.818630874308017731e+00,5.049314614203096463e-01
1.824173280139539832e+00,5.029112045380733642e-01
1.829715685971061934e+00,5.008743966907555079e-01
1.835258091802584257e+00,4.988213605538640016e-01
1.840800497634106359e+00,4.967524186866180136e-01
1.846342903465628460e+00,4.946678934729574761e-01
1.851885309297150561e+00,4.925681070631393044e-01
1.857427715128672663e+00,4.904533813159253630e-01
1.862970120960194764e+00,4.883240377413732292e-01
1.868512526791716866e+00,4.861803974442373000e-01
1.874054932623238967e+00,4.840227810679887388e-01
1.879597338454761069e+00,4.818515087394626417e-01
1.885139744286283170e+00,4.796669000141390304e-01
1.890682150117805271e+00,4.774692738220669974e-01
1.896224555949327373e+00,4.752589484144362220e-01
1.901766961780849474e+00,4.730362413108069597e-01
1.907309367612371798e+00,4.708014692470007256e-01
1.912851773443893899e+00,4.685549481236628844e-01
1.918394179275416001e+00,4.662969929554977577e-01
1.923936585106938102e+00,4.640279178211879074e-01
1.929478990938460203e+00,4.617480358139992025e-01
1.935021396769982305e+00,4.594576589930795540e-01
1.940563802601504406e+00,4.571570983354544260e-01
1.946106208433026508e+00,4.548466636887262271e-01
1.951648614264548609e+00,4.525266637244808043e-01
1.957191020096070710e+00,4.501974058924059774e-01
1.962733425927592812e+00,4.478591963751267779e-01
1.968275831759114913e+00,4.455123400437603354e-01
1.973818237590637015e+00,4.431571404141952941e-01
1.979360643422159116e+00,4.407938996040985380e-01
1.984903049253681440e+00,4.384229182906519973e-01
1.990445455085203541e+00,4.360444956690254781e-01
1.995987860916725642e+00,4.336589294115825166e-01
2.001530266748247744e+00,4.312665156278283618e-01
2.007072672579769623e+00,4.288675488250982548e-01
2.012615078411291947e+00,4.264623218699890028e-01
2.018157484242814270e+00,4.240511259505361230e-01
2.023699890074336150e+00,4.216342505391391104e-01
2.029242295905858473e+00,4.192119833562318876e-01
2.034784701737380352e+00,4.167846103347070952e-01
2.040327107568902676e+00,4.143524155850877300e-01
2.045869513400424555e+00,4.119156813614514578e-01
2.051411919231946879e+00,4.094746880281058266e-01
2.056954325063468758e+00,4.070297140270171532e-01
2.062496730894991082e+00,4.045810358459895895e-01
2.068039136726512961e+00,4.021289279875983058e-01
2.073581542558035284e+00,3.996736629388718542e-01
2.079123948389557164e+00,3.972155111417290940e-01
2.084666354221079487e+00,3.947547409641632421e-01
2.090208760052601367e+00,3.922916186721780996e-01
2.095751165884123690e+00,3.898264084024705700e-01
2.101293571715646014e+00,3.873593721358620789e-01
2.106835977547167893e+00,3.848907696714748417e-01
2.112378383378690216e+00,3.824208586016507594e-01
2.117920789210212096e+00,3.799498942876142760e-01
2.123463195041734419e+00,3.774781298358739767e-01
2.129005600873256299e+00,3.750058160753621528e-01
2.134548006704778622e+00,3.725332015353082227e-01
2.140090412536300502e+00,3.700605324238474547e-01
2.145632818367822825e+00,3.675880526073554977e-01
2.151175224199344704e+00,3.651160035905139378e-01
2.156717630030867028e+00,3.626446244970951693e-01
2.162260035862388907e+00,3.601741520514714634e-01
2.167802441693911231e+00,3.577048205608372999e-01
2.173344847525433554e+00,3.552368618981475157e-01
2.178887253356955434e+00,3.527705054857642186e-01
2.184429659188477757e+00,3.503059782798070843e-01
2.189972065019999636e+00,3.478435047552085324e-01
2.195514470851521960e+00,3.453833068914625160e-01
2.201056876683043839e+00,3.429256041590691972e-01
2.206599282514566163e+00,3.404706135066646877e-01
2.212141688346088042e+00,3.380185493488371828e-01
2.217684094177610366e+00,3.355696235546192230e-01
2.223226500009132245e+00,3.331240454366563575e-01
2.228768905840654568e+00,3.306820217410415541e-01
2.234311311672176448e+00,3.282437566378165195e-01
2.239853717503698771e+00,3.258094517121277733e-01
2.245396123335221095e+00,3.233793059560381988e-01
2.250938529166742974e+00,3.209535157609848532e-01
2.256480934998265298e+00,3.185322749108767115e-01
2.262023340829787177e+00,3.161157745758321758e-01
2.267565746661309500e+00,3.137042033065417512e-01
2.273108152492831380e+00,3.112977470292584981e-01
2.278650558324353703e+00,3.088965890414037130e-01
2.284192964155875583e+00,3.065009100077858428e-01
2.289735369987397906e+00,3.041108879574235258e-01
2.295277775818919785e+00,3.017266982809687081e-01
2.300820181650442109e+00,2.993485137287210107e-01
2.306362587481963988e+00,2.969765044092299577e-01
2.311904993313486312e+00,2.946108377884736895e-01
2.317447399145008635e+00,2.922516786896128815e-01
2.322989804976530515e+00,2.898991892933094339e-01
2.328532210808052838e+00,2.875535291386032144e-01
2.334074616639574717e+00,2.852148551243425256e-01
2.339617022471097041e+00,2.828833215111578592e-01
2.345159428302618920e+00,2.805590799239751076e-01
2.350701834134141244e+00,2.782422793550578533e-01
2.356244239965663123e+00,2.759330661675751251e-01
2.361786645797185447e+00,2.736315840996833559e-01
2.367329051628707326e+00,2.713379742691197638e-01
2.372871457460229649e+00,2.690523751782946671e-01
2.378413863291751529e+00,2.667749227198810136e-01
2.383956269123273852e+00,2.645057501828877999e-01
2.389498674954795732e+00,2.622449882592157722e-01
2.395041080786318055e+00,2.599927650506817511e-01
2.400583486617840379e+00,2.577492060765104176e-01
2.406125892449362258e+00,2.555144342812805669e-01
2.411668298280884581e+00,2.532885700433205045e-01
2.417210704112406461e+00,2.510717311835468646e-01
2.422753109943928784e+00,2.488640329747336122e-01
2.428295515775450664e+00,2.466655881512113679e-01
2.433837921606972987e+00,2.444765069189804851e-01
2.439380327438494866e+00,2.422968969662389616e-01
2.444922733270017190e+00,2.401268634743093933e-01
2.450465139101539069e+00,2.379665091289638879e-01
2.456007544933061393e+00,2.358159341321340863e-01
2.461549950764583272e+00,2.336752362140028516e-01
2.467092356596105596e+00,2.315445106454647739e-01
2.472634762427627919e+00,2.294238502509536037e-01
2.478177168259149799e+00,2.273133454216243743e-01
2.483719574090672122e+00,2.252130841288823571e-01
2.489261979922194001e+00,2.231231519382567696e-01
2.494804385753716325e+00,2.210436320236018326e-01
2.500346791585238204e+00,2.189746051816285344e-01
2.505889197416760528e+00,2.169161498467485072e-01
2.511431603248282407e+00,2.148683421062314858e-01
2.516974009079804731e+00,2.128312557156620266e-01
2.522516414911326610e+00,2.108049621146920460e-01
2.528058820742848933e+00,2.087895304430783527e-01
2.533601226574370813e+00,2.067850275570006502e-01
2.539143632405893136e+00,2.047915180456486850e-01
2.544686038237415460e+00,2.028090642480753492e-01
2.550228444068937339e+00,2.008377262703042732e-01
2.555770849900459663e+00,1.988775620026851376e-01
2.561313255731981542e+00,1.969286271374927622e-01
2.566855661563503865e+00,1.949909751867564267e-01
2.572398067395025745e+00,1.930646575003179266e-01
2.577940473226548068e+00,1.911497232841059823e-01
2.583482879058069948e+00,1.892462196186240897e-01
2.589025284889592271e+00,1.873541914776403750e-01
2.594567690721114150e+00,1.854736817470760968e-01
2.600110096552636474e+00,1.836047312440813872e-01
2.605652502384158353e+00,1.817473787362955395e-01
2.611194908215680677e+00,1.799016609612802686e-01
2.616737314047203000e+00,1.780676126461234465e-01
2.622279719878724880e+00,1.762452665272012942e-01
2.627822125710247203e+00,1.744346533700961432e-01
2.633364531541769082e+00,1.726358019896614693e-01
2.638906937373291406e+00,1.708487392702258689e-01
2.644449343204813285e+00,1.690734901859320682e-01
2.649991749036335609e+00,1.673100778212008588e-01
2.655534154867857488e+00,1.655585233913167698e-01
2.661076560699379812e+00,1.638188462631252063e-01
2.666618966530901691e+00,1.620910639758382232e-01
2.672161372362424014e+00,1.603751922619386372e-01
2.677703778193945894e+00,1.586712450681797004e-01
2.683246184025468217e+00,1.569792345766702901e-01
2.688788589856990097e+00,1.552991712260431700e-01
2.694330995688512420e+00,1.536310637326959438e-01
2.699873401520034744e+00,1.519749191121026743e-01
2.705415807351556623e+00,1.503307427001865648e-01
2.710958213183078946e+00,1.486985381747489843e-01
2.716500619014600826e+00,1.470783075769507564e-01
2.722043024846123149e+00,1.454700513328356926e-01
2.727585430677645029e+00,1.438737682748944258e-01
2.733127836509167352e+00,1.422894556636605523e-01
2.738670242340689231e+00,1.407171092093346398e-01
2.744212648172211555e+00,1.391567230934288302e-01
2.749755054003733434e+00,1.376082899904289281e-01
2.755297459835255758e+00,1.360718010894658159e-01
2.760839865666777637e+00,1.345472461159935573e-01
2.766382271498299961e+00,1.330346133534660580e-01
2.771924677329822284e+00,1.315338896650095901e-01
2.777467083161344163e+00,1.300450605150845207e-01
2.783009488992866487e+00,1.285681099911307745e-01
2.788551894824388366e+00,1.271030208251945071e-01
2.794094300655910690e+00,1.256497744155276042e-01
2.799636706487432569e+00,1.242083508481583443e-01
2.805179112318954893e+00,1.227787289184256864e-01
2.810721518150476772e+00,1.213608861524754778e-01
2.816263923981999096e+00,1.199547988287104489e-01
2.821806329813520975e+00,1.185604419991936193e-01
2.827348735645043298e+00,1.171777895109959167e-01
2.832891141476565178e+00,1.158068140274887553e-01
2.838433547308087501e+00,1.144474870495725966e-01
2.843975953139609825e+00,1.130997789368407280e-01
2.849518358971131704e+00,1.117636589286722520e-01
2.855060764802654028e+00,1.104390951652505504e-01
2.860603170634175907e+00,1.091260547085049076e-01
2.866145576465698230e+00,1.078245035629679938e-01
2.871687982297220110e+00,1.065344066965491360e-01
2.877230388128742433e+00,1.052557280612170659e-01
2.882772793960264313e+00,1.039884306135901021e-01
2.888315199791786636e+00,1.027324763354287851e-01
2.893857605623308515e+00,1.014878262540289261e-01
2.899400011454830839e+00,1.002544404625104607e-01
2.904942417286352718e+00,9.903227813999998519e-02
2.910484823117875042e+00,9.782129757170221485e-02
2.916027228949397365e+00,9.662145616885876864e-02
2.921569634780919245e+00,9.543271048859068573e-02
2.927112040612441568e+00,9.425501625362009417e-02
2.932654446443963447e+00,9.308832837187194786e-02
2.938196852275485771e+00,9.193260095594782411e-02
2.943739258107007650e+00,9.078778734247416882e-02
2.949281663938529974e+00,8.965384011131828645e-02
2.954824069770051853e+00,8.853071110467207461e-02
2.960366475601574177e+00,8.741835144599910401e-02
2.965908881433096056e+00,8.631671155884466928e-02
2.971451287264618379e+00,8.522574118550346745e-02
2.976993693096140259e+00,8.414538940554666668e-02
2.982536098927662582e+00,8.307560465420162077e-02
2.988078504759184906e+00,8.201633474058582507e-02
2.993620910590706785e+00,8.096752686579088143e-02
2.999163316422229109e+00,7.992912764081469557e-02
3.004705722253750988e+00,7.890108310434167105e-02
3.010248128085273311e+00,7.788333874036605653e-02
3.015790533916795191e+00,7.687583949566004216e-02
3.021332939748317514e+00,7.587852979708141488e-02
3.026875345579839394e+00,7.489135356872267391e-02
3.032417751411361717e+00,7.391425424889680462e-02
3.037960157242883596e+00,7.294717480696033540e-02
3.043502563074405920e+00,7.199005775997165124e-02
3.049044968905927799e+00,7.104284518918253799e-02
3.054587374737450123e+00,7.010547875636280457e-02
3.060129780568972002e+00,6.917789971995554066e-02
3.065672186400494326e+00,6.826004895106316250e-02
3.071214592232016649e+00,6.735186694926147133e-02
3.076756998063538528e+00,6.645329385824280677e-02
3.082299403895060852e+00,6.556426948128454835e-02
3.087841809726582731e+00,6.468473329654560178e-02
3.093384215558105055e+00,6.381462447218598510e-02
3.098926621389626934e+00,6.295388188131247065e-02
3.104469027221149258e+00,6.210244411674659820e-02
3.110011433052671137e+00,6.126024950561684279e-02
3.115553838884193461e+00,6.042723612377167569e-02
3.121096244715715340e+00,5.960334181001579468e-02
3.126638650547237663e+00,5.878850418016661611e-02
3.132181056378759543e+00,5.798266064093252764e-02
3.137723462210281866e+00,5.718574840361040357e-02
3.143265868041804190e+00,5.639770449760439508e-02
3.148808273873326069e+00,5.561846578376418437e-02
3.154350679704848393e+00,5.484796896754208506e-02
3.159893085536370272e+00,5.408615061197111218e-02
3.165435491367892595e+00,5.333294715046090623e-02
3.170977897199414475e+00,5.258829489941383578e-02
3.176520303030936798e+00,5.185213007065990476e-02
3.182062708862458678e+00,5.112438878371121376e-02
3.187605114693981001e+00,5.040500707783546197e-02
3.193147520525502880e+00,4.969392092394919747e-02
3.198689926357025204e+00,4.899106623633053825e-02
3.204232332188547083e+00,4.829637888415196784e-02
3.209774738020069407e+00,4.760979470283271259e-02
3.215317143851591730e+00,4.693124950521262995e-02
3.220859549683113610e+00,4.626067909254572702e-02
3.226401955514635933e+00,4.559801926531534960e-02
3.231944361346157812e+00,4.494320583387136081e-02
3.237486767177680136e+00,4.429617462888872648e-02
3.243029173009202015e+00,4.365686151164926282e-02
3.248571578840724339e+00,4.302520238414619252e-02
3.254113984672246218e+00,4.240113319901275823e-02
3.259656390503768542e+00,4.178458996927485181e-02
3.265198796335290421e+00,4.117550877792927611e-02
3.270741202166812744e+00,4.057382578734706341e-02
3.276283607998334624e+00,3.997947724850402923e-02
3.281826013829856947e+00,3.939239951003793011e-02
3.287368419661379271e+00,3.881252902713424463e-02
3.292910825492901150e+00,3.823980237024057066e-02
3.298453231324423474e+00,3.767415623361073523e-02
3.303995637155945353e+00,3.711552744368009499e-02
3.309538042987467676e+00,3.656385296727170803e-02
3.315080448818989556e+00,3.601906991963592375e-02
3.320622854650511879e+00,3.548111557232269675e-02
3.326165260482033759e+00,3.494992736088931018e-02
3.331707666313556082e+00,3.442544289244289096e-02
3.337250072145077961e+00,3.390759995302053409e-02
3.342792477976600285e+00,3.339633651480625881e-02
3.348334883808122164e+00,3.289159074318785680e-02
3.353877289639644488e+00,3.239330100365279963e-02
3.359419695471166367e+00,3.190140586852630022e-02
3.364962101302688691e+00,3.141584412355100109e-02
3.370504507134211014e+00,3.093655477431076634e-02
3.376046912965732893e+00,3.046347705249930274e-02
3.381589318797255217e+00,2.999655042203438343e-02
3.387131724628777096e+00,2.953571458502019312e-02
3.392674130460299420e+00,2.908090948755747904e-02
3.398216536291821299e+00,2.863207532540454001e-02
3.403758942123343623e+00,2.818915254948868229e-02
3.409301347954865502e+00,2.775208187127081727e-02
3.414843753786387825e+00,2.732080426796375597e-02
3.420386159617909705e+00,2.689526098760611217e-02
3.425928565449432028e+00,2.647539355399242469e-02
3.431470971280953908e+00,2.606114377146204197e-02
3.437013377112476231e+00,2.565245372954691461e-02
3.442555782943998555e+00,2.524926580748080782e-02
3.448098188775520434e+00,2.485152267857068664e-02
3.453640594607042758e+00,2.445916731443164086e-02
3.459183000438564637e+00,2.407214298908786840e-02
3.464725406270086960e+00,2.369039328293936694e-02
3.470267812101608840e+00,2.331386208659785506e-02
3.475810217933131163e+00,2.294249360459146500e-02
3.481352623764653043e+00,2.257623235894145805e-02
3.486895029596175366e+00,2.221502319261087557e-02
3.492437435427697245e+00,2.185881127282796738e-02
3.497979841259219569e+00,2.150754209428490035e-02
3.503522247090741448e+00,2.116116148221393670e-02
3.509064652922263772e+00,2.081961559534215370e-02
3.514607058753786095e+00,2.048285092872658211e-02
3.520149464585307975e+00,2.015081431647101906e-02
3.525691870416830298e+00,1.982345293432605238e-02
3.531234276248352177e+00,1.950071430217429486e-02
3.536776682079874501e+00,1.918254628640154308e-02
3.542319087911396380e+00,1.886889710215624433e-02
3.547861493742918704e+00,1.855971531549806958e-02
3.553403899574440583e+00,1.825494984543792054e-02
3.558946305405962907e+00,1.795454996587000918e-02
3.564488711237484786e+00,1.765846530739842435e-02
3.570031117069007109e+00,1.736664585905904265e-02
3.575573522900528989e+00,1.707904196993879908e-02
3.581115928732051312e+00,1.679560435069347296e-02
3.586658334563573636e+00,1.651628407496595966e-02
3.592200740395095515e+00,1.624103258070606903e-02
3.597743146226617839e+00,1.596980167139373449e-02
3.603285552058139718e+00,1.570254351716711058e-02
3.608827957889662041e+00,1.543921065585690013e-02
3.614370363721183921e+00,1.517975599392873930e-02
3.619912769552706244e+00,1.492413280733471785e-02
3.625455175384228124e+00,1.467229474227608847e-02
3.630997581215750447e+00,1.442419581587813839e-02
3.636539987047272326e+00,1.417979041677920084e-02
3.642082392878794650e+00,1.393903330563478482e-02
3.647624798710316529e+00,1.370187961553899839e-02
3.653167204541838853e+00,1.346828485236393168e-02
3.658709610373360732e+00,1.323820489501922361e-02
3.664252016204883056e+00,1.301159599563267780e-02
3.669794422036405379e+00,1.278841477965399383e-02
3.675336827867927258e+00,1.256861824588237538e-02
3.680879233699449582e+00,1.235216376642009860e-02
3.686421639530971461e+00,1.213900908655307295e-02
3.691964045362493785e+00,1.192911232455993488e-02
3.697506451194015664e+00,1.172243197145131539e-02
3.703048857025537988e+00,1.151892689064012813e-02
3.708591262857059867e+00,1.131855631754504626e-02
3.714133668688582190e+00,1.112127985912785173e-02
3.719676074520104070e+00,1.092705749336655117e-02
3.725218480351626393e+00,1.073584956866525247e-02
3.730760886183148273e+00,1.054761680320253844e-02
3.736303292014670596e+00,1.036232028421925702e-02
3.741845697846192920e+00,1.017992146724755985e-02
3.747388103677714799e+00,1.000038217528212078e-02
3.752930509509237123e+00,9.823664597894866610e-03
3.758472915340759002e+00,9.649731290295060493e-03
3.764015321172281325e+00,9.478545172335197874e-03
3.769557727003803205e+00,9.310069527464754843e-03
3.775100132835325528e+00,9.144268001632576554e-03
3.780642538666847408e+00,8.981104602139437440e-03
3.786184944498369731e+00,8.820543696441881729e-03
3.791727350329891610e+00,8.662550010908659157e-03
3.797269756161413934e+00,8.507088629530933782e-03
3.802812161992935813e+00,8.354124992587558252e-03
3.808354567824458137e+00,8.203624895266449155e-03
3.813896973655980460e+00,8.055554486243544920e-03
3.819439379487502340e+00,7.909880266220154638e-03
3.824981785319024663e+00,7.766569086420139351e-03
3.830524191150546542e+00,7.625588147048087233e-03
3.836066596982068866e+00,7.486904995709297087e-03
3.841609002813590745e+00,7.350487525793194740e-03
3.847151408645113069e+00,7.216303974820770413e-03
3.852693814476634948e+00,7.084322922757613911e-03
3.858236220308157272e+00,6.954513290293261492e-03
3.863778626139679151e+00,6.826844337088155447e-03
3.869321031971201474e+00,6.701285659989147936e-03
3.874863437802723354e+00,6.577807191214748647e-03
3.880405843634245677e+00,6.456379196510909912e-03
3.885948249465768001e+00,6.336972273278665066e-03
3.891490655297289880e+00,6.219557348674351234e-03
3.897033061128812204e+00,6.104105677683568411e-03
3.902575466960334083e+00,5.990588841169892237e-03
3.908117872791856406e+00,5.878978743899081205e-03
3.913660278623378286e+00,5.769247612540094952e-03
3.919202684454900609e+00,5.661367993643413692e-03
3.924745090286422489e+00,5.555312751598048306e-03
3.930287496117944812e+00,5.451055066567753703e-03
3.935829901949466691e+00,5.348568432407658883e-03
3.941372307780989015e+00,5.247826654561949487e-03
3.946914713612510894e+00,5.148803847943704375e-03
3.952457119444033218e+00,5.051474434797473441e-03
3.957999525275555097e+00,4.955813142545815314e-03
3.963541931107077421e+00,4.861795001620165292e-03
3.969084336938599744e+00,4.769395343277310281e-03
3.974626742770121623e+00,4.678589797401946047e-03
3.980169148601643947e+00,4.589354290296243991e-03
3.985711554433165826e+00,4.501665042457225416e-03
3.991253960264688150e+00,4.415498566342643261e-03
3.996796366096210029e+00,4.330831664126203948e-03
4.002338771927732353e+00,4.247641425442714828e-03
4.007881177759254676e+00,4.165905225124148618e-03
4.013423583590776111e+00,4.085600720927042885e-03
4.018965989422298435e+00,4.006705851252125375e-03
4.024508395253820758e+00,3.929198832856871208e-03
4.030050801085343082e+00,3.853058158561475065e-03
4.035593206916865405e+00,3.778262594949111791e-03
4.041135612748386841e+00,3.704791180061047483e-03
4.046678018579909164e+00,3.632623221087162221e-03
4.052220424411431487e+00,3.561738292052760504e-03
4.057762830242953811e+00,3.492116231501914830e-03
4.063305236074475246e+00,3.423737140178276586e-03
4.068847641905997570e+00,3.356581378703729808e-03
4.074390047737519893e+00,3.290629565255629406e-03
4.079932453569042217e+00,3.225862573243017638e-03
4.085474859400563652e+00,3.162261528982515755e-03
4.091017265232085975e+00,3.099807809374298048e-03
4.096559671063608299e+00,3.038483039578865168e-03
4.102102076895130622e+00,2.978269090694925063e-03
4.107644482726652058e+00,2.919148077439037269e-03
4.113186888558174381e+00,2.861102355827401314e-03
4.118729294389696705e+00,2.804114520860445832e-03
4.124271700221219028e+00,2.748167404210458652e-03
4.129814106052741352e+00,2.693244071912915313e-03
4.135356511884262787e+00,2.639327822061859896e-03
4.140898917715785110e+00,2.586402182509748866e-03
4.146441323547307434e+00,2.534450908572362035e-03
4.151983729378829757e+00,2.483457980738927682e-03
4.157526135210351192e+00,2.433407602388116663e-03
4.163068541041873516e+00,2.384284197510116304e-03
4.168610946873395839e+00,2.336072408435350013e-03
4.174153352704918163e+00,2.288757093570039508e-03
4.179695758536439598e+00,2.242323325139103634e-03
4.185238164367961922e+00,2.196756386936663061e-03
4.190780570199484245e+00,2.152041772084616229e-03
4.196322976031006569e+00,2.108165180799459991e-03
4.201865381862528892e+00,2.065112518167817705e-03
4.207407787694050327e+00,2.022869891930940620e-03
4.212950193525572651e+00,1.981423610278452291e-03
4.218492599357094974e+00,1.940760179651749131e-03
4.224035005188617298e+00,1.900866302557197799e-03
4.229577411020138733e+00,1.861728875389538412e-03
4.235119816851661056e+00,1.823334986265647516e-03
4.240662222683183380e+00,1.785671912869084103e-03
4.246204628514705703e+00,1.748727120305491097e-03
4.251747034346227139e+00,1.712488258969219841e-03
4.257289440177749462e+00,1.676943162421363001e-03
4.262831846009271786e+00,1.642079845279459556e-03
4.268374251840794109e+00,1.607886501119058353e-03
4.273916657672316433e+00,1.574351500387369870e-03
4.279459063503837868e+00,1.541463388329208928e-03
4.285001469335360191e+00,1.509210882925410063e-03
4.290543875166882515e+00,1.477582872843944111e-03
4.296086280998404838e+00,1.446568415403877168e-03
4.301628686829926274e+00,1.416156734552361657e-03
4.307171092661448597e+00,1.386337218854814769e-03
4.312713498492970920e+00,1.357099419498465111e-03
4.318255904324493244e+00,1.328433048309421959e-03
4.323798310156014679e+00,1.300327975783373367e-03
4.329340715987537003e+00,1.272774229130058631e-03
4.334883121819059326e+00,1.245761990331741703e-03
4.340425527650581650e+00,1.219281594215646750e-03
4.345967933482103973e+00,1.193323526540611716e-03
4.351510339313625408e+00,1.167878422097998496e-03
4.357052745145147732e+00,1.142937062826998714e-03
4.362595150976670055e+00,1.118490375944416419e-03
4.368137556808192379e+00,1.094529432089044784e-03
4.373679962639713814e+00,1.071045443480682152e-03
4.379222368471236138e+00,1.048029762093895603e-03
4.384764774302758461e+00,1.025473877846647206e-03
4.390307180134280785e+00,1.003369416803754320e-03
4.395849585965802220e+00,9.817081393953559082e-04
4.401391991797324543e+00,9.604819386503543914e-04
4.406934397628846867e+00,9.396828384449613068e-04
4.412476803460369190e+00,9.193029917663461193e-04
4.418019209291891514e+00,8.993346789914404438e-04
4.423561615123412949e+00,8.797703061809677202e-04
4.429104020954935272e+00,8.606024033886658115e-04
4.434646426786457596e+00,8.418236229858321994e-04
4.440188832617979919e+00,8.234267380011021107e-04
4.445731238449501355e+00,8.054046404755717909e-04
4.451273644281023678e+00,7.877503398332162936e-04
4.456816050112546002e+00,7.704569612666791953e-04
4.462358455944068325e+00,7.535177441383674509e-04
4.467900861775589760e+00,7.369260403969143816e-04
4.473443267607112084e+00,7.206753130089623306e-04
4.478985673438634407e+00,7.047591344063149684e-04
4.484528079270156731e+00,6.891711849483934385e-04
4.490070485101679054e+00,6.739052514000069653e-04
4.495612890933200489e+00,6.589552254244392289e-04
4.501155296764722813e+00,6.443151020917887040e-04
4.506697702596245136e+00,6.299789784025890951e-04
4.512240108427767460e+00,6.159410518266425364e-04
4.517782514259288895e+00,6.021956188570445250e-04
4.523324920090811219e+00,5.887370735793779264e-04
4.528867325922333542e+00,5.755599062560414663e-04
4.534409731753855866e+00,5.626587019256465731e-04
4.539952137585377301e+00,5.500281390174746555e-04
4.545494543416899624e+00,5.376629879809077545e-04
4.551036949248421948e+00,5.255581099298398335e-04
4.556579355079944271e+00,5.137084553019576841e-04
4.562121760911466595e+00,5.021090625328828837e-04
4.567664166742988030e+00,4.907550567450869820e-04
4.573206572574510353e+00,4.796416484515415922e-04
4.578748978406032677e+00,4.687641322740386052e-04
4.584291384237555000e+00,4.581178856761082639e-04
4.589833790069076436e+00,4.476983677104704796e-04
4.595376195900598759e+00,4.375011177809598147e-04
4.600918601732121083e+00,4.275217544188509460e-04
4.606461007563643406e+00,4.177559740735069813e-04
4.612003413395164841e+00,4.081995499172769572e-04
4.617545819226687165e+00,3.988483306645701477e-04
4.623088225058209488e+00,3.896982394050369273e-04
4.628630630889731812e+00,3.807452724507556286e-04
4.634173036721254135e+00,3.719854981973621318e-04
4.639715442552775571e+00,3.634150559990370209e-04
4.645257848384297894e+00,3.550301550572444904e-04
4.650800254215820217e+00,3.468270733231848361e-04
4.656342660047342541e+00,3.388021564138119965e-04
4.661885065878863976e+00,3.309518165413761364e-04
4.667427471710386300e+00,3.232725314563734747e-04
4.672969877541908623e+00,3.157608434038304437e-04
4.678512283373430947e+00,3.084133580928126754e-04
4.684054689204952382e+00,3.012267436790756563e-04
4.689597095036474705e+00,2.941977297607557872e-04
4.695139500867997029e+00,2.873231063870181458e-04
4.700681906699519352e+00,2.805997230795481971e-04
4.706224312531041676e+00,2.740244878667971360e-04
4.711766718362563111e+00,2.675943663308846939e-04
4.717309124194085435e+00,2.613063806670558689e-04
4.722851530025607758e+00,2.551576087555964384e-04
4.728393935857130082e+00,2.491451832460955850e-04
4.733936341688651517e+00,2.432662906539687596e-04
4.739478747520173840e+00,2.375181704691226351e-04
4.745021153351696164e+00,2.318981142766787448e-04
4.750563559183218487e+00,2.264034648896292006e-04
4.756105965014739922e+00,2.210316154933426587e-04
4.761648370846262246e+00,2.157800088017978568e-04
4.767190776677784569e+00,2.106461362254574709e-04
4.772733182509306893e+00,2.056275370506595605e-04
4.778275588340828328e+00,2.007217976304378050e-04
4.783817994172350652e+00,1.959265505866461478e-04
4.789360400003872975e+00,1.912394740233083203e-04
4.794902805835395299e+00,1.866582907510550146e-04
4.800445211666917622e+00,1.821807675225660861e-04
4.805987617498439057e+00,1.778047142789033249e-04
4.811530023329961381e+00,1.735279834066196262e-04
4.817072429161483704e+00,1.693484690055571749e-04
4.822614834993006028e+00,1.652641061672031572e-04
4.828157240824527463e+00,1.612728702635205186e-04
4.833699646656049786e+00,1.573727762461242876e-04
4.839242052487572110e+00,1.535618779557209300e-04
4.844784458319094433e+00,1.498382674416802766e-04
4.850326864150615869e+00,1.462000742916515011e-04
4.855869269982138192e+00,1.426454649711067025e-04
4.861411675813660516e+00,1.391726421727143797e-04
4.866954081645182839e+00,1.357798441754251898e-04
4.872496487476705163e+00,1.324653442131771262e-04
4.878038893308226598e+00,1.292274498531058443e-04
4.883581299139748921e+00,1.260645023831561307e-04
4.889123704971271245e+00,1.229748762089967213e-04
4.894666110802793568e+00,1.199569782601232998e-04
4.900208516634315004e+00,1.170092474050537097e-04
4.905750922465837327e+00,1.141301538755042235e-04
4.911293328297359650e+00,1.113181986994548055e-04
4.916835734128881974e+00,1.085719131429868851e-04
4.922378139960403409e+00,1.058898581607984468e-04
4.927920545791925733e+00,1.032706238552952418e-04
4.933462951623448056e+00,1.007128289441517721e-04
4.939005357454970380e+00,9.821512023624429468e-05
4.944547763286492703e+00,9.577617211585329356e-05
4.950090169118014138e+00,9.339468603503521104e-05
4.955632574949536462e+00,9.106939001406538716e-05
4.961174980781058785e+00,8.879903814985073865e-05
4.966717386612581109e+00,8.658241013221476220e-05
4.972259792444102544e+00,8.441831076795729724e-05
4.977802198275624868e+00,8.230556951258833948e-05
4.983344604107147191e+00,8.024304000964439852e-05
4.988887009938669514e+00,7.822959963748685338e-05
4.994429415770190950e+00,7.626414906348798022e-05
4.999971821601713273e+00,7.434561180550708782e-05
5.005514227433235597e+00,7.247293380056956367e-05
5.011056633264757920e+00,7.064508298064671248e-05
5.016599039096280244e+00,6.886104885544753671e-05
5.022141444927801679e+00,6.711984210212896022e-05
5.027683850759324002e+00,6.542049416183392358e-05
5.033226256590846326e+00,6.376205684296564098e-05
5.038768662422368649e+00,6.214360193110594292e-05
5.044311068253890085e+00,6.056422080549159870e-05
5.049853474085412408e+00,5.902302406195472688e-05
5.055395879916934732e+00,5.751914114224540911e-05
5.060938285748457055e+00,5.605171996964339499e-05
5.066480691579978490e+00,5.461992659077468233e-05
5.072023097411500814e+00,5.322294482354574208e-05
5.077565503243023137e+00,5.185997591111357125e-05
5.083107909074545461e+00,5.053023818180084657e-05
5.088650314906067784e+00,4.923296671487839392e-05
5.094192720737589219e+00,4.796741301212805467e-05
5.099735126569111543e+00,4.673284467510516210e-05
5.105277532400633866e+00,4.552854508801982783e-05
5.110819938232156190e+00,4.435381310615427977e-05
5.116362344063677625e+00,4.320796274973778920e-05
5.121904749895199949e+00,4.209032290319909147e-05
5.127447155726722272e+00,4.100023701971919343e-05
5.132989561558244596e+00,3.993706283100512919e-05
5.138531967389766031e+00,3.890017206220849921e-05
5.144074373221288354e+00,3.788895015191305431e-05
5.149616779052810678e+00,3.690279597711589808e-05
5.155159184884333001e+00,3.594112158312680647e-05
5.160701590715855325e+00,3.500335191831282665e-05
5.166243996547376760e+00,3.408892457361482219e-05
5.171786402378899083e+00,3.319728952676341142e-05
5.177328808210421407e+00,3.232790889112360864e-05
5.182871214041943730e+00,3.148025666909678728e-05
5.188413619873465166e+00,3.065381851000972894e-05
5.193956025704987489e+00,2.984809147242232483e-05
5.199498431536509813e+00,2.906258379078619403e-05
5.205040837368032136e+00,2.829681464638419958e-05
5.210583243199553571e+00,2.755031394248693834e-05
5.216125649031075895e+00,2.682262208365744603e-05
5.221668054862598218e+00,2.611328975914151479e-05
5.227210460694120542e+00,2.542187773027678238e-05
5.232752866525642865e+00,2.474795662185757695e-05
5.238295272357164301e+00,2.409110671739330805e-05
5.243837678188686624e+00,2.345091775819669000e-05
5.249380084020208947e+00,2.282698874624187172e-05
5.254922489851731271e+00,2.221892775072992817e-05
5.260464895683252706e+00,2.162635171830343402e-05
5.266007301514775030e+00,2.104888628684915030e-05
5.271549707346297353e+00,2.048616560283218445e-05
5.277092113177819677e+00,1.993783214210175899e-05
5.282634519009341112e+00,1.940353653411316571e-05
5.288176924840863435e+00,1.888293738950837147e-05
5.293719330672385759e+00,1.837570113100075054e-05
5.299261736503908082e+00,1.788150182750795780e-05
5.304804142335430406e+00,1.740002103147922415e-05
5.310346548166951841e+00,1.693094761936394128e-05
5.315888953998474165e+00,1.647397763516760371e-05
5.321431359829996488e+00,1.602881413704489920e-05
5.326973765661518811e+00,1.559516704687627961e-05
5.332516171493040247e+00,1.517275300277924342e-05
5.338058577324562570e+00,1.476129521450279476e-05
5.343600983156084894e+00,1.436052332165727912e-05
5.349143388987607217e+00,1.397017325472954805e-05
5.354685794819128652e+00,1.358998709883603243e-05
5.360228200650650976e+00,1.321971296016627028e-05
5.365770606482173299e+00,1.285910483507098317e-05
5.371313012313695623e+00,1.250792248174707612e-05
5.376855418145217058e+00,1.216593129447578103e-05
5.382397823976739382e+00,1.183290218036795164e-05
5.387940229808261705e+00,1.150861143857380596e-05
5.393482635639784029e+00,1.119284064191223516e-05
5.399025041471306352e+00,1.088537652087751550e-05
5.404567447302827787e+00,1.058601084998164408e-05
5.410109853134350111e+00,1.029454033638943702e-05
5.415652258965872434e+00,1.001076651080713833e-05
5.421194664797394758e+00,9.734495620582415119e-06
5.426737070628916193e+00,9.465538524977209028e-06
5.432279476460438516e+00,9.203710592573340464e-06
5.437821882291960840e+00,8.948831600773409739e-06
5.443364288123483163e+00,8.700725637357492915e-06
5.448906693955004599e+00,8.459221004059442022e-06
5.454449099786526922e+00,8.224150122125032313e-06
5.459991505618049246e+00,7.995349439816542097e-06
5.465533911449571569e+00,7.772659341826832830e-06
5.471076317281093893e+00,7.555924060568776247e-06
5.476618723112615328e+00,7.344991589304805510e-06
5.482161128944137651e+00,7.139713597082399045e-06
5.487703534775659975e+00,6.939945345442471262e-06
5.493245940607182298e+00,6.745545606866876062e-06
5.498788346438703734e+00,6.556376584932894347e-06
5.504330752270226057e+00,6.372303836142554696e-06
5.509873158101748380e+00,6.193196193395458835e-06
5.515415563933270704e+00,6.018925691073792032e-06
5.520957969764792139e+00,5.849367491709072646e-06
5.526500375596314463e+00,5.684399814200727869e-06
5.532042781427836786e+00,5.523903863557040096e-06
5.537585187259359110e+00,5.367763762128993092e-06


==> plots/riskaverse_density.txt <==
x_mode_stochastic_ig_0;y_mode_stochastic_ig_0;x_mode_stochastic_ig_1;y_mode_stochastic_ig_1;x_mode_stochastic_ig_2;y_mode_stochastic_ig_2;x_mode_stochastic_ig_3;y_mode_stochastic_ig_3;x_mode_stochastic_ig_4;y_mode_stochastic_ig_4;x_mode_stochastic_ig_5;y_mode_stochastic_ig_5;x_mode_stochastic_ig_6;y_mode_stochastic_ig_6;x_mode_stochastic_ig_7;y_mode_stochastic_ig_7;x_mode_cvar0p9_ig_0;y_mode_cvar0p9_ig_0;x_mode_cvar0p9_ig_1;y_mode_cvar0p9_ig_1;x_mode_cvar0p9_ig_2;y_mode_cvar0p9_ig_2;x_mode_cvar0p9_ig_3;y_mode_cvar0p9_ig_3;x_mode_cvar0p9_ig_4;y_mode_cvar0p9_ig_4;x_mode_cvar0p9_ig_5;y_mode_cvar0p9_ig_5;x_mode_cvar0p9_ig_6;y_mode_cvar0p9_ig_6;x_mode_cvar0p9_ig_7;y_mode_cvar0p9_ig_7
1.557319210572524846e-03;2.641177053273822397e-04;1.479608405215274841e-03;1.756319379888414509e-04;1.538980329047421594e-03;2.021991457563906199e-04;1.480841999592284264e-03;1.714337742954191192e-04;1.462707577607353380e-03;1.743189101352871702e-04;1.568120984348558063e-03;3.434917391347903416e-04;1.437244949060014886e-03;1.692220292375675676e-04;1.555925094669468114e-03;2.991739599244125445e-04;1.836188656367813499e-03;2.248025678161232695e-04;1.789170588515626289e-03;2.198691536316581274e-04;1.804248354365577730e-03;2.069142116746689949e-04;1.844375093984071271e-03;1.958527332885799167e-04;1.728491559691651067e-03;2.742035593801342170e-04;1.761084183887932008e-03;1.862530432656930781e-04;1.699236763545400753e-03;1.832687135022544522e-04;1.733016415951391803e-03;1.825460081576551986e-04
1.634017229170344355e-03;2.131638887485556334e-03;1.549034624142924324e-03;1.161626256179081875e-03;1.611575157734527336e-03;1.498843346378150041e-03;1.558175081980453210e-03;1.326761775562383715e-03;1.533961887797797869e-03;1.193821579428050537e-03;1.639682156539032550e-03;2.658254828196820237e-03;1.508592037901316206e-03;1.112833324631304181e-03;1.627400367914808845e-03;2.290423368597327772e-03;1.906657248248954349e-03;1.858631832992434273e-03;1.852875530484864074e-03;1.565351293673732233e-03;1.870976584063551752e-03;1.501174881426556610e-03;1.915496393876551205e-03;1.621593244384010590e-03;1.792961725873593037e-03;1.882871867549225971e-03;1.829154265888168407e-03;1.333126230733302922e-03;1.768336093450982322e-03;1.311039048712855102e-03;1.799378116167655488e-03;1.215906463658922992e-03
1.710715247768163647e-03;9.865193195434293280e-03;1.618460843070573807e-03;4.999230269180730997e-03;1.684169986421633078e-03;7.009475600552260953e-03;1.635508164368621939e-03;5.840494511956889102e-03;1.605216197988242359e-03;5.167951787718902748e-03;1.711243328729507253e-03;1.308196328140181532e-02;1.579939126742617526e-03;4.618503480613334218e-03;1.698875641160149793e-03;1.124578879067662969e-02;1.977125840130094982e-03;9.038909779358337768e-03;1.916580472454101859e-03;7.575289320527549622e-03;1.937704813761525991e-03;6.927402476802022382e-03;1.986617693769031356e-03;8.349731876355948740e-03;1.857431892055535008e-03;8.209181678731454143e-03;1.897224347888404805e-03;5.903869513175698074e-03;1.837435423356563891e-03;5.391839429343662018e-03;1.865739816383919390e-03;4.966413597207335051e-03
1.787413266365982939e-03;2.813047584005833740e-02;1.687887061998223290e-03;1.484648600407676398e-02;1.756764815108738820e-03;2.167633003026587027e-02;1.712841246756790885e-03;1.571895850252779184e-02;1.676470508178686848e-03;1.514994575101270141e-02;1.782804500919981739e-03;4.192263374181733754e-02;1.651286215583919062e-03;1.277336849788878598e-02;1.770350914405490524e-03;3.658988425942244493e-02;2.047594432011236049e-03;2.712944108244559269e-02;1.980285414423339427e-03;2.600243932309889358e-02;2.004433043459500231e-03;2.189479368322227310e-02;2.057738993661511508e-03;2.957407561580252184e-02;1.921902058237476979e-03;2.346907503341430848e-02;1.965294429888641420e-03;1.760266589422511060e-02;1.906534753262145460e-03;1.312560525763142860e-02;1.932101516600183075e-03;1.329038724463092735e-02
1.864111284963802448e-03;5.954579802056243765e-02;1.757313280925872773e-03;3.372200228281301698e-02;1.829359643795844780e-03;4.913732054737920962e-02;1.790174329144959831e-03;3.098700834498063425e-02;1.747724818369131121e-03;3.421659020517121841e-02;1.854365673110456442e-03;9.207874770314108948e-02;1.722633304425220382e-03;2.686117176882687335e-02;1.841826187650831472e-03;8.383713547547501366e-02;2.118063023892376683e-03;5.631547987289140661e-02;2.043990356392577212e-03;6.633131268060141195e-02;2.071161273157474253e-03;5.442487208407999905e-02;2.128860293553991225e-03;7.856639313675504999e-02;1.986372224419418950e-03;4.712992041305343743e-02;2.033364511888877818e-03;4.106044192902857937e-02;1.975634083167727029e-03;2.169420217796280692e-02;1.998463216816446977e-03;2.854264374618043984e-02
1.940809303561621957e-03;1.233121517850634119e-01;1.826739499853522256e-03;6.750175461847156277e-02;1.901954472482950305e-03;9.941736468926920534e-02;1.867507411533128776e-03;6.001000906688767900e-02;1.818979128559575827e-03;6.924885909261854766e-02;1.925926845300930928e-03;1.574009012535884100e-01;1.793980393266521702e-03;5.314865234513199699e-02;1.913301460896172203e-03;1.519754688858567515e-01;2.188531615773517749e-03;1.038706902820677458e-01;2.107695298361814996e-03;1.329441052322972716e-01;2.137889502855448275e-03;1.228902150999223453e-01;2.199981593446471376e-03;1.644333524847471917e-01;2.050842390601360921e-03;7.616077256726688782e-02;2.101434593889114216e-03;8.721870470214940219e-02;2.044733413073308598e-03;3.586246713067129527e-02;2.064824917032710445e-03;6.484244391402359253e-02
2.017507322159441466e-03;2.752828627306243559e-01;1.896165718781171738e-03;1.339973727694926675e-01;1.974549301170056264e-03;2.123291479698208029e-01;1.944840493921297505e-03;1.345265569647459414e-01;1.890233438750020100e-03;1.374085725192200347e-01;1.997488017491405414e-03;2.662400438370847722e-01;1.865327482107823238e-03;1.119978083726469870e-01;1.984776734141512934e-03;2.603899147362714883e-01;2.259000207654658383e-03;2.201678451438055517e-01;2.171400240331052781e-03;2.275918513459255221e-01;2.204617732553422298e-03;2.585227937143463328e-01;2.271102893338951094e-03;3.030025660644141694e-01;2.115312556783302891e-03;1.215834667293927557e-01;2.169504675889350614e-03;1.766264795201442084e-01;2.113832742978890167e-03;7.413400425795310666e-02;2.131186617248974347e-03;1.496260190099165110e-01
2.094205340757260541e-03;6.017972278361526373e-01;1.965591937708821221e-03;2.637633164194220226e-01;2.047144129857162223e-03;4.512312327924158373e-01;2.022173576309466668e-03;3.100777377878579100e-01;1.961487748940464806e-03;2.761204632130751513e-01;2.069049189681879900e-03;5.131425243625048482e-01;1.936674570949124558e-03;2.395871650274382925e-01;2.056252007386853882e-03;4.765438660803884008e-01;2.329468799535799016e-03;5.014286603515173413e-01;2.235105182300290566e-03;3.678001595480044350e-01;2.271345962251396320e-03;4.849066725566827940e-01;2.342224193231431245e-03;5.853140848391222839e-01;2.179782722965244862e-03;2.185725265493120850e-01;2.237574757889587013e-03;3.277598958027500009e-01;2.182932072884471737e-03;1.539384834828256554e-01;2.197548317465238248e-03;2.929630387961618676e-01
2.170903359355080050e-03;1.191932155438057528e+00;2.035018156636470704e-03;4.777227649642592500e-01;2.119738958544267748e-03;8.565351632062625509e-01;2.099506658697635180e-03;6.457284175580549901e-01;2.032742059130909079e-03;5.359078828846496334e-01;2.140610361872354386e-03;9.853698849510467150e-01;2.008021659790425878e-03;4.861872616388935864e-01;2.127727280632194830e-03;8.863513340971843624e-01;2.399937391416940083e-03;1.028169185978747846e+00;2.298810124269528351e-03;5.891294930251546047e-01;2.338074191949370342e-03;8.093702183449439369e-01;2.413345493123911396e-03;1.161361946332281070e+00;2.244252889147186833e-03;4.091129112136313584e-01;2.305644839889823411e-03;5.418284573636014123e-01;2.252031402790053306e-03;3.084817240243333258e-01;2.263910017681501716e-03;4.825458417430042446e-01
2.247601377952899559e-03;2.090877862357190864e+00;2.104444375564120187e-03;7.870923169334824721e-01;2.192333787231373274e-03;1.439647155668378309e+00;2.176839741085804126e-03;1.227653244551117462e+00;2.103996369321353352e-03;9.063123887366263398e-01;2.212171534062829306e-03;1.674569951865992889e+00;2.079368748631727198e-03;8.994032010761733309e-01;2.199202553877535344e-03;1.519496294792253677e+00;2.470405983298081150e-03;1.800019972287904002e+00;2.362515066238766136e-03;9.267183422776840152e-01;2.404802421647344798e-03;1.254267102992056016e+00;2.484466793016391548e-03;2.041944530161406757e+00;2.308723055329128804e-03;7.096241023760503364e-01;2.373714921890059809e-03;8.467608543993011549e-01;2.321130732695634875e-03;6.007465519360272177e-01;2.330271717897765618e-03;7.276988568168496485e-01
2.324299396550718634e-03;3.292426629992080134e+00;2.173870594491769670e-03;1.244450834753109358e+00;2.264928615918479233e-03;2.237859941443978595e+00;2.254172823473973072e-03;2.180026814880890562e+00;2.175250679511798058e-03;1.323288576402007477e+00;2.283732706253303792e-03;2.566834390314862713e+00;2.150715837473028517e-03;1.502818647902629978e+00;2.270677827122876292e-03;2.362321706413795130e+00;2.540874575179221783e-03;2.790719721562372690e+00;2.426220008208003921e-03;1.430601323829420846e+00;2.471530651345318821e-03;1.888860209711365590e+00;2.555588092908871265e-03;3.128096247666394270e+00;2.373193221511070775e-03;1.123419055822794776e+00;2.441785003890296207e-03;1.385547909943102951e+00;2.390230062601216444e-03;1.070221275499207758e+00;2.396633418114029086e-03;1.091658522558513811e+00
2.400997415148538143e-03;4.819954290566797361e+00;2.243296813419419153e-03;1.929616618034991182e+00;2.337523444605585192e-03;3.382363247634354586e+00;2.331505905862142018e-03;3.506291633673102481e+00;2.246504989702242331e-03;1.872079639933956097e+00;2.355293878443778278e-03;3.818025948282644855e+00;2.222062926314330271e-03;2.323472337253367659e+00;2.342153100368216806e-03;3.520926339363184443e+00;2.611343167060362416e-03;4.071598476322607851e+00;2.489924950177241705e-03;2.186387715085468475e+00;2.538258881043292843e-03;2.781584299352278133e+00;2.626709392801351416e-03;4.540777110663145599e+00;2.437663387693012745e-03;1.691471434517834771e+00;2.509855085890532606e-03;2.345818750238244821e+00;2.459329392506798013e-03;1.731576753738852226e+00;2.462995118330292988e-03;1.701642819262872974e+00
2.477695433746357652e-03;6.852856040886396549e+00;2.312723032347068636e-03;2.898105144238686037e+00;2.410118273292690717e-03;5.057690505611063259e+00;2.408838988250310530e-03;5.095164913732004308e+00;2.317759299892687037e-03;2.798848640449380643e+00;2.426855050634252765e-03;5.693136899855247179e+00;2.293410015155631157e-03;3.457908498585840373e+00;2.413628373613557754e-03;5.233935731810885450e+00;2.681811758941503483e-03;5.799291788175839457e+00;2.553629892146479490e-03;3.255901759056288647e+00;2.604987110741266865e-03;3.966011933309286253e+00;2.697830692693831134e-03;6.544916587873013114e+00;2.502133553874954716e-03;2.473966567455505583e+00;2.577925167890769004e-03;3.748642574082615475e+00;2.528428722412379148e-03;2.638717150877110562e+00;2.529356818546556890e-03;2.670447464492450962e+00
2.554393452344177161e-03;9.715078107018920051e+00;2.382149251274718119e-03;4.251533573935743604e+00;2.482713101979796676e-03;7.337972086461284960e+00;2.486172070638479475e-03;7.145154067715550283e+00;2.389013610083131310e-03;4.272834157216669482e+00;2.498416222824727251e-03;8.303295008951032230e+00;2.364757103996932910e-03;5.115391562134180781e+00;2.485103646858898702e-03;7.628847372650226610e+00;2.752280350822644116e-03;8.102738226773041674e+00;2.617334834115717275e-03;4.646479201064195763e+00;2.671715340439240888e-03;5.552765257148787548e+00;2.768951992586311285e-03;9.208851237488362429e+00;2.566603720056896687e-03;3.524348911976181498e+00;2.645995249891005402e-03;5.467834207228317922e+00;2.597528052317960717e-03;3.941222433683506665e+00;2.595718518762820358e-03;3.991907203231542578e+00
2.631091470941996670e-03;1.369145525763035565e+01;2.451575470202367601e-03;6.170289127567153642e+00;2.555307930666902635e-03;1.026616390680091406e+01;2.563505153026648421e-03;1.024680485706456956e+01;2.460267920273575583e-03;6.381613364482511486e+00;2.569977395015202171e-03;1.156787698594595248e+01;2.436104192838234230e-03;7.530978012736593286e+00;2.556578920104239649e-03;1.068472746469977253e+01;2.822748942703784750e-03;1.109926226821015760e+01;2.681039776084955060e-03;6.432856263322361379e+00;2.738443570137215344e-03;7.718500053293793961e+00;2.840073292478791436e-03;1.252030270971858528e+01;2.631073886238838658e-03;4.968957622018018050e+00;2.714065331891241800e-03;7.514706262584365248e+00;2.666627382223542286e-03;5.849598429315891579e+00;2.662080218979084260e-03;5.679988789172437436e+00
2.707789489539815745e-03;1.899220928277570763e+01;2.521001689130017084e-03;8.799809376738057409e+00;2.627902759354008161e-03;1.411439967815404906e+01;2.640838235414817367e-03;1.471312238200116340e+01;2.531522230464020289e-03;9.259575154261222352e+00;2.641538567205676657e-03;1.548495889525397295e+01;2.507451281679535550e-03;1.080414581494178172e+01;2.628054193349580597e-03;1.446337213496878249e+01;2.893217534584925817e-03;1.502630282073967116e+01;2.744744718054192845e-03;8.776564981218934136e+00;2.805171799835189366e-03;1.050675269468584716e+01;2.911194592371271588e-03;1.680206955098651633e+01;2.695544052420780629e-03;7.005434245854174513e+00;2.782135413891478198e-03;1.008503519597412890e+01;2.735726712129123855e-03;8.423676772590459549e+00;2.728441919195348161e-03;7.893335982052476218e+00
2.784487508137635254e-03;2.584031780950801149e+01;2.590427908057666567e-03;1.220427783544582567e+01;2.700497588041113686e-03;1.916672407964717451e+01;2.718171317802986313e-03;2.037355949719488635e+01;2.602776540654464996e-03;1.304763700977837004e+01;2.713099739396151143e-03;2.027604986871092407e+01;2.578798370520836870e-03;1.497981655074702267e+01;2.699529466594921111e-03;1.923828065594508629e+01;2.963686126466066884e-03;2.014595919020652559e+01;2.808449660023430629e-03;1.177057655755523768e+01;2.871900029533163388e-03;1.387607987053034009e+01;2.982315892263751305e-03;2.252585285204543197e+01;2.760014218602722599e-03;9.732695359809341085e+00;2.850205495891714597e-03;1.333362235839454080e+01;2.804826042034705424e-03;1.159103630869052282e+01;2.794803619411611630e-03;1.072402544870717733e+01
2.861185526735454763e-03;3.436333628305872168e+01;2.659854126985316050e-03;1.641393911283705620e+01;2.773092416728219645e-03;2.536693885188621422e+01;2.795504400191155259e-03;2.726827673857535927e+01;2.674030850844909268e-03;1.776325995576052463e+01;2.784660911586625629e-03;2.626163732270872941e+01;2.650145459362138189e-03;2.020894274373421950e+01;2.771004739840261626e-03;2.528000787000717153e+01;3.034154718347207517e-03;2.661689417227692900e+01;2.872154601992668414e-03;1.549770627548906887e+01;2.938628259231137411e-03;1.798207215426703343e+01;3.053437192156231023e-03;2.977723997598225836e+01;2.824484384784664570e-03;1.311623861939131963e+01;2.918275577891950995e-03;1.741601447397615843e+01;2.873925371940286994e-03;1.547192335292937493e+01;2.861165319627875531e-03;1.415637209871005986e+01
2.937883545333273838e-03;4.446054743527587050e+01;2.729280345912965533e-03;2.154306904600851169e+01;2.845687245415325604e-03;3.267058791868826262e+01;2.872837482579324205e-03;3.586971344381177573e+01;2.745285161035353541e-03;2.330717437575837181e+01;2.856222083777100115e-03;3.371877230777263179e+01;2.721492548203439509e-03;2.658478075070152258e+01;2.842480013085602573e-03;3.256291103570359269e+01;3.104623310228348150e-03;3.453162178482850919e+01;2.935859543961906199e-03;2.014731334829423304e+01;3.005356488929111433e-03;2.327875656198147070e+01;3.124558492048711174e-03;3.841091036431726025e+01;2.888954550966606541e-03;1.719812915005336151e+01;2.986345659892187393e-03;2.255283418800825501e+01;2.943024701845868563e-03;2.037336424988516725e+01;2.927527019844139433e-03;1.828971296262347934e+01
3.014581563931093347e-03;5.580012412293692137e+01;2.798706564840615016e-03;2.787959580024859108e+01;2.918282074102431130e-03;4.130156005266046293e+01;2.950170564967493150e-03;4.625861211438175502e+01;2.816539471225798247e-03;2.979132182537799522e+01;2.927783255967575035e-03;4.277709258566605399e+01;2.792839637044740829e-03;3.401038494172524196e+01;2.913955286330943521e-03;4.103433008301792739e+01;3.175091902109489217e-03;4.372384345658888805e+01;2.999564485931143984e-03;2.581016341549030102e+01;3.072084718627085889e-03;3.024321705250249437e+01;3.195679791941191325e-03;4.831845771578263538e+01;2.953424717148548512e-03;2.213268735075359928e+01;3.054415741892423791e-03;2.890673587559270885e+01;3.012124031751450132e-03;2.648051932156605659e+01;2.993888720060402901e-03;2.333125800911545156e+01
3.091279582528912856e-03;6.805053550672913332e+01;2.868132783768264499e-03;3.562274710312416914e+01;2.990876902789536655e-03;5.132743562988662234e+01;3.027503647355662096e-03;5.796251766331349842e+01;2.887793781416242954e-03;3.759657852542357404e+01;2.999344428158049521e-03;5.329635941944424360e+01;2.864186725886042582e-03;4.239871556858390278e+01;2.985430559576284469e-03;5.085842057924347159e+01;3.245560493990630284e-03;5.399079245706439423e+01;3.063269427900381769e-03;3.240308434047234698e+01;3.138812948325059912e-03;3.883176289385692570e+01;3.266801091833671476e-03;5.931098534346587314e+01;3.017894883330490483e-03;2.800933646205119132e+01;3.122485823892660189e-03;3.667352552925482456e+01;3.081223361657031701e-03;3.373786160936158041e+01;3.060250420276666803e-03;2.954659145880569682e+01
3.167977601126732365e-03;8.135534155003527701e+01;2.937559002695913982e-03;4.457862839426737622e+01;3.063471731476643048e-03;6.273121588603862619e+01;3.104836729743830608e-03;7.074557109843721037e+01;2.959048091606687227e-03;4.681690895463673030e+01;3.070905600348524007e-03;6.495484134661911924e+01;2.935533814727343468e-03;5.192328666731191333e+01;3.056905832821625417e-03;6.213747453843309643e+01;3.316029085871770483e-03;6.558004731030685264e+01;3.126974369869619554e-03;3.996096188835592500e+01;3.205541178023033934e-03;4.837488379738857702e+01;3.337922391726151627e-03;7.129543921649964489e+01;3.082365049512432453e-03;3.491673422707360430e+01;3.190555905892896588e-03;4.593028695038292142e+01;3.150322691562613270e-03;4.220479842813742977e+01;3.126612120492930705e-03;3.718849712086259984e+01
3.244675619724551874e-03;9.616405812484661908e+01;3.006985221623563465e-03;5.442603844819554126e+01;3.136066560163748573e-03;7.574151356231001841e+01;3.182169812131999554e-03;8.464944910362022767e+01;3.030302401797131499e-03;5.720418919841576866e+01;3.142466772538998494e-03;7.768840517419293690e+01;3.006880903568645222e-03;6.290851984642186068e+01;3.128381106066965931e-03;7.482880944480439211e+01;3.386497677752911550e-03;7.866226392471472195e+01;3.190679311838857338e-03;4.863452606383385302e+01;3.272269407721007956e-03;5.844735223699380100e+01;3.409043691618631345e-03;8.459320200901817088e+01;3.146835215694374424e-03;4.297649548442191758e+01;3.258625987893132986e-03;5.647646408027119236e+01;3.219422021468194839e-03;5.214691671289242692e+01;3.192973820709194173e-03;4.614948062723712496e+01
3.321373638322370949e-03;1.127691936795064152e+02;3.076411440551212947e-03;6.519273563476365041e+01;3.208661388850854099e-03;9.032538733361893435e+01;3.259502894520168500e-03;9.990957707542023059e+01;3.101556711987575772e-03;6.890346813261716363e+01;3.214027944729472980e-03;9.183138960105522131e+01;3.078227992409946542e-03;7.541130776965907501e+01;3.199856379312306879e-03;8.884730512799897895e+01;3.456966269634052617e-03;9.304799907691349858e+01;3.254384253808095123e-03;5.845179344670268051e+01;3.338997637418981979e-03;6.943677655493630141e+01;3.480164991511111063e-03;9.947804840246398328e+01;3.211305381876316395e-03;5.210373603811186882e+01;3.326696069893369384e-03;6.841308300638200990e+01;3.288521351373776408e-03;6.365364534123628459e+01;3.259335520925458075e-03;5.624983439661910722e+01
3.398071656920190458e-03;1.311725878759138766e+02;3.145837659478862430e-03;7.718619054481260378e+01;3.281256217537960058e-03;1.059239506341107244e+02;3.336835976908337012e-03;1.169918420751560006e+02;3.172811022178020478e-03;8.240970859192499631e+01;3.285589116919947900e-03;1.076185515127838954e+02;3.149575081251247861e-03;8.918962934339045034e+01;3.271331652557647393e-03;1.041366172863312585e+02;3.527434861515193251e-03;1.087814943799957916e+02;3.318089195777332474e-03;6.945891439017513846e+01;3.405725867116956435e-03;8.174208255201946827e+01;3.551286291403591214e-03;1.162673468055876782e+02;3.275775548058257932e-03;6.212426252486164202e+01;3.394766151893605782e-03;8.214523743720704374e+01;3.357620681279357977e-03;7.649307373932066412e+01;3.325697221141721976e-03;6.807588653354747521e+01
3.474769675518009967e-03;1.509827618965375393e+02;3.215263878406511913e-03;9.059692369574338500e+01;3.353851046225066017e-03;1.223354958948189761e+02;3.414169059296505958e-03;1.359550801793499204e+02;3.244065332368465185e-03;9.754923384754575011e+01;3.357150289110421952e-03;1.246817737891299487e+02;3.220922170092549181e-03;1.040079815353259249e+02;3.342806925802988341e-03;1.206374514665286455e+02;3.597903453396333884e-03;1.261958896046491816e+02;3.381794137746570693e-03;8.166024776668744778e+01;3.472454096814930023e-03;9.539243100112105367e+01;3.622407591296071365e-03;1.353885513673287164e+02;3.340245714240199903e-03;7.321299056466486377e+01;3.462836233893842180e-03;9.742315375089791019e+01;3.426720011184939546e-03;9.045140719444913202e+01;3.392058921357985445e-03;8.213399179590949473e+01
3.551467694115829476e-03;1.716367085632071507e+02;3.284690097334161396e-03;1.055038093682053812e+02;3.426445874912171542e-03;1.397885249085492774e+02;3.491502141684674904e-03;1.558914884498400397e+02;3.315319642558909458e-03;1.132773992734173163e+02;3.428711461300896872e-03;1.420869043861039529e+02;3.292269258933850501e-03;1.199137049453832873e+02;3.414282199048329289e-03;1.378984122385602120e+02;3.668372045277474951e-03;1.453031663246030405e+02;3.445499079715808044e-03;9.476805603802081635e+01;3.539182326512904479e-03;1.108461642406639100e+02;3.693528891188551516e-03;1.560102808503046106e+02;3.404715880422141874e-03;8.582031957579926029e+01;3.530906315894078579e-03;1.133906512213325612e+02;3.495819341090521115e-03;1.056466462366990129e+02;3.458420621574249346e-03;9.746813138418259825e+01
3.628165712713648551e-03;1.921240865546143937e+02;3.354116316261810879e-03;1.218789606741017337e+02;3.499040703599277068e-03;1.579532433846326853e+02;3.568835224072843849e-03;1.761304177664516430e+02;3.386573952749353730e-03;1.290831617936501630e+02;3.500272633491371358e-03;1.589803542589366998e+02;3.363616347775152254e-03;1.371735217892320122e+02;3.485757472293670237e-03;1.550158094974375160e+02;3.738840637158616018e-03;1.652786143185757624e+02;3.509204021685046263e-03;1.085663910166276906e+02;3.605910556210878502e-03;1.285445258862592652e+02;3.764650191081031234e-03;1.764278383819365956e+02;3.469186046604083844e-03;1.000558841206422329e+02;3.598976397894314977e-03;1.296320487654689373e+02;3.564918670996102684e-03;1.221019389939323929e+02;3.524782321790513248e-03;1.128131141950251930e+02
3.704863731311468060e-03;2.112922209176426520e+02;3.423542535189460362e-03;1.392033320588599281e+02;3.571635532286383460e-03;1.763099604836494052e+02;3.646168306461012795e-03;1.968160895352757791e+02;3.457828262939798003e-03;1.456783778803045379e+02;3.571833805681845844e-03;1.755625738695515849e+02;3.434963436616453574e-03;1.555743176126103151e+02;3.557232745539010751e-03;1.717247088649996272e+02;3.809309229039756217e-03;1.851193757498742514e+02;3.572908963654283614e-03;1.233036190297519141e+02;3.672638785908852524e-03;1.473777107161607205e+02;3.835771490973510951e-03;1.958876428631813837e+02;3.533656212786025815e-03;1.154155466782612365e+02;3.667046479894551375e-03;1.462361509819563139e+02;3.634018000901684253e-03;1.397528525265300061e+02;3.591144022006776716e-03;1.279302786154957658e+02
3.781561749909287569e-03;2.289730869123779087e+02;3.492968754117109845e-03;1.565838715939360100e+02;3.644230360973488986e-03;1.946834137826902520e+02;3.723501388849181741e-03;2.168794939689972239e+02;3.529082573130243143e-03;1.635610050756814360e+02;3.643394977872320330e-03;1.930897086791039499e+02;3.506310525457754894e-03;1.743456541919321694e+02;3.628708018784351699e-03;1.890372128508400920e+02;3.879777820920897284e-03;2.045526443836003807e+02;3.636613905623521832e-03;1.393022377484247158e+02;3.739367015606826980e-03;1.652301201737336953e+02;3.906892790865991102e-03;2.146066820404752491e+02;3.598126378967967786e-03;1.313951432495995277e+02;3.735116561894787773e-03;1.628870604242051172e+02;3.703117330807265822e-03;1.588542192756754901e+02;3.657505722223040618e-03;1.429929906555233003e+02
3.858259768507106644e-03;2.461683230931264177e+02;3.562394973044759328e-03;1.735605522394579907e+02;3.716825189660594511e-03;2.126133052013609870e+02;3.800834471237350687e-03;2.344577457901202706e+02;3.600336883320687416e-03;1.821189609986768403e+02;3.714956150062795250e-03;2.118594394008791255e+02;3.577657614299056214e-03;1.929257414970089428e+02;3.700183292029692646e-03;2.076625037655249173e+02;3.950246412802038351e-03;2.230767917307940422e+02;3.700318847592759183e-03;1.563268519014586104e+02;3.806095245304801002e-03;1.815032685850723624e+02;3.978014090758471254e-03;2.329969202349493287e+02;3.662596545149909757e-03;1.481063252051560823e+02;3.803186643895024172e-03;1.794153580838799655e+02;3.772216660712847391e-03;1.790184014291774872e+02;3.723867422439304520e-03;1.583166245643024865e+02
3.934957787104925719e-03;2.633989475530225945e+02;3.631821191972408810e-03;1.903487918061848632e+02;3.789420018347700037e-03;2.294895868089268447e+02;3.878167553625519633e-03;2.498993213942970897e+02;3.671591193511131689e-03;2.002486047400120981e+02;3.786517322253269736e-03;2.301099800831790390e+02;3.649004703140357533e-03;2.109959714737082379e+02;3.771658565275033161e-03;2.264787251666104169e+02;4.020715004683179418e-03;2.405134601327001178e+02;3.764023789561997402e-03;1.737656778792476189e+02;3.872823475002775025e-03;1.976916335718341031e+02;4.049135390650951405e-03;2.511210542554997573e+02;3.727066711331851728e-03;1.656410101510117272e+02;3.871256725895260570e-03;1.968428377748705032e+02;3.841315990618428960e-03;1.989849794954872664e+02;3.790229122655567988e-03;1.745252029130724054e+02
4.011655805702745228e-03;2.791592470369285479e+02;3.701247410900058293e-03;2.072128480795616099e+02;3.862014847034806429e-03;2.452445946598027149e+02;3.955500636013688578e-03;2.653723541309061034e+02;3.742845503701575961e-03;2.175439363851423877e+02;3.858078494443744223e-03;2.462932796795242041e+02;3.720351791981658853e-03;2.282248965647622185e+02;3.843133838520374108e-03;2.436829570721380946e+02;4.091183596564319618e-03;2.578860888219844583e+02;3.827728731531234753e-03;1.913466160981564030e+02;3.939551704700748613e-03;2.149706001872394836e+02;4.120256690543431556e-03;2.685638060938741773e+02;3.791536877513793698e-03;1.833626294812255821e+02;3.939326807895496968e-03;2.158405058013890425e+02;3.910415320524010530e-03;2.180022358128157123e+02;3.856590822871831890e-03;1.920237784489210071e+02
4.088353824300564737e-03;2.923886173297180449e+02;3.770673629827707776e-03;2.239413486592681863e+02;3.934609675721911955e-03;2.602628230563991565e+02;4.032833718401857524e-03;2.817490347226905669e+02;3.814099813892020234e-03;2.345361762483295820e+02;3.929639666634218709e-03;2.609257196074327680e+02;3.791698880822960173e-03;2.446746243280747422e+02;3.914609111765715056e-03;2.587234510231936611e+02;4.161652188445460684e-03;2.757642020426874296e+02;3.891433673500472971e-03;2.091394164002132641e+02;4.006279934398723069e-03;2.329552446081972903e+02;4.191377990435911707e-03;2.849619414942595199e+02;3.856007043695735669e-03;2.004596863566946752e+02;4.007396889895733366e-03;2.352150336679426914e+02;3.979514650429592099e-03;2.360925212522110144e+02;3.922952523088095791e-03;2.103857371686065392e+02
4.165051842898384246e-03;3.045219405023659078e+02;3.840099848755357259e-03;2.400529418193780771e+02;4.007204504409017480e-03;2.748256074694426161e+02;4.110166800790026470e-03;2.975350797330737578e+02;3.885354124082465374e-03;2.515043274049791933e+02;4.001200838824693629e-03;2.752937351353633630e+02;3.863045969664261493e-03;2.604481977572471010e+02;3.986084385011055137e-03;2.724595528401057436e+02;4.232120780326601751e-03;2.930673657774931939e+02;3.955138615469710323e-03;2.268034678611004153e+02;4.073008164096697525e-03;2.506690323000266574e+02;4.262499290328390991e-03;3.005676186647992267e+02;3.920477209877678074e-03;2.168756136548060738e+02;4.075466971895969764e-03;2.533311715304202494e+02;4.048613980335173668e-03;2.538800344373137534e+02;3.989314223304359260e-03;2.286918638962290800e+02
4.241749861496203755e-03;3.168431882268861841e+02;3.909526067683006742e-03;2.555335813776881082e+02;4.079799333096123873e-03;2.888213102755399291e+02;4.187499883178195416e-03;3.110932930189687795e+02;3.956608434272909647e-03;2.680477848787321022e+02;4.072762011015168548e-03;2.897521579277993169e+02;3.934393058505562812e-03;2.747923484702289443e+02;4.057559658256396085e-03;2.858513691705437054e+02;4.302589372207741951e-03;3.084345827416923385e+02;4.018843557438948541e-03;2.435159230526634531e+02;4.139736393794671981e-03;2.673332774959511653e+02;4.333620590220871142e-03;3.155831564640677698e+02;3.984947376059620044e-03;2.333731306008953084e+02;4.143537053896206163e-03;2.697738013924051188e+02;4.117713310240755237e-03;2.717239410983228254e+02;4.055675923520622728e-03;2.466824458470348134e+02
4.318447880094023264e-03;3.286164646991019254e+02;3.978952286610656225e-03;2.707136327383192338e+02;4.152394161783229398e-03;3.020054388875649920e+02;4.264832965566363494e-03;3.224250701506165910e+02;4.027862744463353920e-03;2.833835056323269441e+02;4.144323183205642601e-03;3.033542925826840815e+02;4.005740147346864566e-03;2.871662690820782586e+02;4.129034931501737032e-03;2.989563413876646223e+02;4.373057964088883018e-03;3.221895302021610519e+02;4.082548499408185892e-03;2.589581086806925896e+02;4.206464623492645570e-03;2.827156055953000191e+02;4.404741890113351294e-03;3.293381025964731634e+02;4.049417542241562015e-03;2.504706266628780611e+02;4.211607135896442561e-03;2.852402122992581894e+02;4.186812640146336806e-03;2.886295257504777965e+02;4.122037623736887063e-03;2.645628957576099651e+02
4.395145898691842773e-03;3.382696205551222306e+02;4.048378505538305708e-03;2.853049852492879950e+02;4.224988990470334924e-03;3.140405066370239524e+02;4.342166047954532440e-03;3.320310455121298219e+02;4.099117054653798192e-03;2.963398566800273102e+02;4.215884355396116653e-03;3.148501751997094971e+02;4.077087236188166319e-03;2.981227411586578455e+02;4.200510204747077980e-03;3.111463648143426894e+02;4.443526555970024085e-03;3.352998097279074159e+02;4.146253441377424111e-03;2.738349965958456664e+02;4.273192853190619159e-03;2.969620302951582858e+02;4.475863190005831445e-03;3.413237188724170323e+02;4.113887708423503986e-03;2.676116794716912750e+02;4.279677217896678959e-03;3.006293485377050843e+02;4.255911970051918375e-03;3.034900441966295830e+02;4.188399323953150531e-03;2.819161536360638252e+02
4.471843917289662282e-03;3.452439379776650412e+02;4.117804724465955191e-03;2.984606270502672487e+02;4.297583819157440449e-03;3.246628831290356629e+02;4.419499130342701386e-03;3.399190938220434646e+02;4.170371364844243332e-03;3.067046103189416044e+02;4.287445527586591573e-03;3.239647110942195809e+02;4.148434325029467205e-03;3.082399666405112839e+02;4.271985477992418928e-03;3.217440967726227541e+02;4.513995147851165152e-03;3.474744380847808429e+02;4.209958383346661462e-03;2.890777821184025242e+02;4.339921082888593615e-03;3.102574443234018986e+02;4.546984489898311596e-03;3.523511112271297634e+02;4.178357874605445957e-03;2.835999685742025349e+02;4.347747299896915357e-03;3.160337837427554177e+02;4.325011299957499944e-03;3.165221935140919527e+02;4.254761024169413999e-03;2.979763455698051757e+02
4.548541935887481791e-03;3.501900966120250018e+02;4.187230943393604674e-03;3.100312536548121898e+02;4.370178647844546842e-03;3.335590718303331528e+02;4.496832212730870332e-03;3.462968210065628796e+02;4.241625675034687605e-03;3.164765332020893993e+02;4.359006699777066493e-03;3.311791411674578285e+02;4.219781413870768091e-03;3.177494530894226159e+02;4.343460751237759876e-03;3.304790312952616205e+02;4.584463739732305351e-03;3.580704369962834903e+02;4.273663325315899680e-03;3.045984028381661801e+02;4.406649312586568071e-03;3.230229199814147591e+02;4.618105789790791747e-03;3.627244881325486290e+02;4.242828040787387928e-03;2.981011491859603098e+02;4.415817381897151755e-03;3.305761847620755134e+02;4.394110629863081513e-03;3.286209301611218052e+02;4.321122724385678335e-03;3.123715911219734949e+02
4.625239954485301300e-03;3.531287535946995035e+02;4.256657162321254156e-03;3.207443572566565990e+02;4.442773476531652367e-03;3.399967961295509440e+02;4.574165295119039278e-03;3.508667717322717294e+02;4.312879985225131878e-03;3.271002889434381586e+02;4.430567871967541413e-03;3.368957119138314624e+02;4.291128502712069845e-03;3.264736422023438536e+02;4.414936024483100824e-03;3.370126585719795003e+02;4.654932331613446418e-03;3.667155579604815330e+02;4.337368267285137031e-03;3.190978402878101861e+02;4.473377542284542527e-03;3.354119629338064783e+02;4.689227089683271031e-03;3.706226288067425685e+02;4.307298206969329898e-03;3.120567626245398287e+02;4.483887463897388154e-03;3.428628808572818230e+02;4.463209959768663082e-03;3.403557766825219915e+02;4.387484424601941803e-03;3.251375710983337513e+02
4.701937973083120809e-03;3.539524586285799614e+02;4.326083381248903639e-03;3.306795672901898797e+02;4.515368305218757893e-03;3.439528999065744870e+02;4.651498377507208223e-03;3.528369979328414274e+02;4.384134295415576150e-03;3.371799841093253463e+02;4.502129044158015465e-03;3.413710867289506723e+02;4.362475591553371598e-03;3.335271304709532956e+02;4.486411297728441772e-03;3.408980939372241892e+02;4.725400923494587485e-03;3.727760390183335062e+02;4.401073209254375250e-03;3.312993741532708896e+02;4.540105771982516115e-03;3.468686657570470402e+02;4.760348389575751182e-03;3.747725411843678671e+02;4.371768373151271869e-03;3.259013285456452991e+02;4.551957545897624552e-03;3.517193486440977495e+02;4.532309289674244651e-03;3.516776163275784484e+02;4.453846124818205271e-03;3.364593096796153304e+02
4.778635991680940318e-03;3.533941928079315744e+02;4.395509600176553122e-03;3.389078104932464726e+02;4.587963133905864285e-03;3.464700900710463429e+02;4.728831459895377169e-03;3.529025326150882051e+02;4.455388605606020423e-03;3.450373041922398443e+02;4.573690216348489518e-03;3.451620876242555482e+02;4.433822680394672484e-03;3.382733588421008335e+02;4.557886570973782719e-03;3.431221542571273631e+02;4.795869515375727685e-03;3.761802448324809802e+02;4.464778151223612601e-03;3.413229218406833070e+02;4.606834001680489704e-03;3.565893838124677586e+02;4.831469689468231334e-03;3.763690544756541385e+02;4.436238539333213840e-03;3.385502897006695093e+02;4.620027627897860950e-03;3.577228484728349258e+02;4.601408619579826220e-03;3.613833832033120075e+02;4.520207825034469606e-03;3.466142302030352198e+02
4.855334010278758959e-03;3.515925452326813456e+02;4.464935819104202605e-03;3.450863157509622283e+02;4.660557962592969811e-03;3.480405241324666576e+02;4.806164542283546115e-03;3.519344522236762032e+02;4.526642915796465563e-03;3.506386362287660177e+02;4.645251388538964438e-03;3.484074048052797252e+02;4.505169769235973370e-03;3.415041135494991522e+02;4.629361844219123667e-03;3.457137483710401398e+02;4.866338107256868752e-03;3.778264971025545265e+02;4.528483093192850820e-03;3.502944346400215636e+02;4.673562231378464160e-03;3.638822526917510913e+02;4.902590989360711485e-03;3.764331035333652267e+02;4.500708705515155811e-03;3.488361896690805679e+02;4.688097709898097348e-03;3.631338635047110301e+02;4.670507949485407789e-03;3.677136877176689609e+02;4.586569525250733075e-03;3.555352251861214654e+02
4.932032028876578468e-03;3.478322574475959641e+02;4.534362038031852088e-03;3.496536958534635460e+02;4.733152791280075336e-03;3.484225895433818891e+02;4.883497624671715061e-03;3.491538127490562147e+02;4.597897225986909836e-03;3.541380796304721343e+02;4.716812560729439358e-03;3.499612406681281414e+02;4.576516858077275124e-03;3.444895998158311841e+02;4.700837117464463748e-03;3.489927250017705092e+02;4.936806699138009819e-03;3.784373202935634026e+02;4.592188035162088171e-03;3.588923699520056516e+02;4.740290461076438616e-03;3.686522077491877099e+02;4.973712289253191636e-03;3.755207428891022232e+02;4.565178871697097782e-03;3.569889687175869994e+02;4.756167791898333747e-03;3.686563496566911340e+02;4.739607279390989358e-03;3.708385188683434421e+02;4.652931225466996543e-03;3.624936517456828255e+02
5.008730047474397977e-03;3.420799644361667902e+02;4.603788256959501571e-03;3.526605519290873758e+02;4.805747619967180861e-03;3.478569286318042941e+02;4.960830707059884007e-03;3.440148744496798372e+02;4.669151536177354109e-03;3.554334444783243043e+02;4.788373732919913410e-03;3.491353538204430720e+02;4.647863946918576877e-03;3.473920118027953663e+02;4.772312390709804696e-03;3.508684528281899020e+02;5.007275291019150885e-03;3.774804430302607443e+02;4.655892977131326389e-03;3.667021508595489649e+02;4.807018690774412205e-03;3.715760436248164069e+02;5.044833589145671787e-03;3.745678637549626160e+02;4.629649037879039752e-03;3.638474317817236852e+02;4.824237873898570145e-03;3.721930189696746538e+02;4.808706609296570927e-03;3.727594932990198231e+02;4.719292925683260878e-03;3.670378068703233225e+02
5.085428066072216619e-03;3.355891731419134203e+02;4.673214475887151054e-03;3.539346669671493260e+02;4.878342448654287254e-03;3.463347793891931587e+02;5.038163789448052952e-03;3.375500919445478871e+02;4.740405846367798381e-03;3.547406069741855958e+02;4.859934905110388330e-03;3.467202844021217061e+02;4.719211035759878631e-03;3.497064148724065262e+02;4.843787663955145643e-03;3.492258642887702536e+02;5.077743882900291085e-03;3.741808120076187265e+02;4.719597919100563740e-03;3.724304562473963642e+02;4.873746920472386661e-03;3.731363914202072465e+02;5.115954889038151071e-03;3.720835777052805611e+02;4.694119204060981723e-03;3.694990801994687786e+02;4.892307955898806543e-03;3.726478415463328702e+02;4.877805939202152496e-03;3.742822264189106818e+02;4.785654625899524346e-03;3.698203459612145139e+02
5.162126084670036127e-03;3.287800298331236490e+02;4.742640694814800537e-03;3.535495927535101259e+02;4.950937277341392780e-03;3.430725105078564638e+02;5.115496871836221898e-03;3.310670598901684798e+02;4.811660156558243522e-03;3.522172013614947446e+02;4.931496077300862382e-03;3.432521317341025906e+02;4.790558124601179517e-03;3.508390395295166400e+02;4.915262937200485724e-03;3.442752446481548532e+02;5.148212474781432152e-03;3.689674948959413427e+02;4.783302861069801959e-03;3.751355273765629477e+02;4.940475150170360250e-03;3.733058362366510892e+02;5.187076188930631222e-03;3.660106111192816911e+02;4.758589370242923694e-03;3.734701961044205518e+02;4.960378037899042941e-03;3.717596931660859241e+02;4.946905269107734066e-03;3.745719197027961513e+02;4.852016326115787814e-03;3.716041623487433299e+02
5.238824103267855636e-03;3.201882885090043374e+02;4.812066913742450019e-03;3.517148920203503621e+02;5.023532106028498305e-03;3.378969536872205026e+02;5.192829954224389977e-03;3.242983655111294752e+02;4.882914466748687794e-03;3.480444535846169174e+02;5.003057249491337302e-03;3.381564901100360885e+02;4.861905213442480403e-03;3.498008291141678683e+02;4.986738210445826672e-03;3.382710993710018670e+02;5.218681066662573219e-03;3.627333134349756278e+02;4.847007803039039310e-03;3.753023953491410225e+02;5.007203379868334706e-03;3.721386709442674032e+02;5.258197488823111374e-03;3.575171388979252356e+02;4.823059536424864797e-03;3.757172804859091002e+02;5.028448119899279339e-03;3.707344108462337999e+02;5.016004599013315635e-03;3.730181961884417774e+02;4.918378026332052150e-03;3.720245272284055318e+02
5.315522121865675145e-03;3.094853551527617697e+02;4.881493132670099502e-03;3.487094656046397176e+02;5.096126934715604698e-03;3.316875768099206994e+02;5.270163036612558922e-03;3.158714567426531517e+02;4.954168776939132067e-03;3.427533150070139527e+02;5.074618421681812222e-03;3.313922721030599519e+02;4.933252302283782156e-03;3.456199210212257640e+02;5.058213483691167620e-03;3.328509160346997078e+02;5.289149658543713418e-03;3.556434163047787820e+02;4.910712745008276661e-03;3.741740155719659811e+02;5.073931609566309162e-03;3.697902006173212612e+02;5.329318788715591525e-03;3.487170522282490310e+02;4.887529702606806768e-03;3.766359825051816301e+02;5.096518201899515738e-03;3.687118135157316487e+02;5.085103928918897204e-03;3.701280611779368428e+02;4.984739726548315618e-03;3.705480244568951207e+02
5.392220140463494654e-03;2.978495089519548173e+02;4.950919351597748985e-03;3.446499978996189952e+02;5.168721763402710223e-03;3.249428763580734767e+02;5.347496119000727868e-03;3.056536903975034534e+02;5.025423087129576340e-03;3.370498723498604932e+02;5.146179593872286274e-03;3.244934092439525557e+02;5.004599391125083910e-03;3.383779483360391964e+02;5.129688756936508567e-03;3.274735686519645697e+02;5.359618250424854485e-03;3.472236483317481657e+02;4.974417686977514880e-03;3.726883266848945482e+02;5.140659839264282750e-03;3.661876989550198118e+02;5.400440088608071676e-03;3.398429982818030339e+02;4.951999868788748739e-03;3.759620385711196491e+02;5.164588283899752136e-03;3.651220810494804141e+02;5.154203258824478773e-03;3.664849947375701618e+02;5.051101426764579086e-03;3.680945788803429082e+02
5.468918159061314163e-03;2.862042666840966945e+02;5.020345570525398468e-03;3.395288416346609210e+02;5.241316592089815748e-03;3.171349138300013806e+02;5.424829201388896814e-03;2.943731391175728618e+02;5.096677397320020612e-03;3.311406940919971476e+02;5.217740766062761194e-03;3.183562299781501110e+02;5.075946479966384796e-03;3.292826060113769699e+02;5.201164030181849515e-03;3.211630913513739642e+02;5.430086842305995552e-03;3.374140307098720086e+02;5.038122628946752231e-03;3.712097255066216235e+02;5.207388068962257206e-03;3.611168542711000100e+02;5.471561388500550960e-03;3.296143684747548832e+02;5.016470034970690710e-03;3.731058292165683383e+02;5.232658365899988534e-03;3.604606650521019446e+02;5.223302588730060342e-03;3.613927106727508658e+02;5.117463126980843421e-03;3.657700385290805229e+02
5.545616177659133672e-03;2.756624080628534443e+02;5.089771789453047951e-03;3.333801524441672655e+02;5.313911420776921274e-03;3.078553106390775724e+02;5.502162283777065760e-03;2.823371797553008946e+02;5.167931707510465753e-03;3.244960732277736497e+02;5.289301938253235247e-03;3.117521064953952532e+02;5.147293568807685682e-03;3.196230679639729146e+02;5.272639303427190463e-03;3.139643337842354640e+02;5.500555434187136619e-03;3.269644600660629976e+02;5.101827570915990449e-03;3.690247277816245060e+02;5.274116298660230795e-03;3.546916567648565319e+02;5.542682688393031111e-03;3.175186347860509386e+02;5.080940201152632681e-03;3.683876632780456930e+02;5.300728447900224932e-03;3.544745884306087191e+02;5.292401918635641911e-03;3.541732475282647670e+02;5.183824827197106890e-03;3.626030695385706508e+02
5.622314196256953181e-03;2.661559924754466238e+02;5.159198008380697434e-03;3.264123845175010956e+02;5.386506249464027667e-03;2.977169944050544927e+02;5.579495366165234706e-03;2.705473073029854163e+02;5.239186017700910025e-03;3.167226430310120122e+02;5.360863110443710167e-03;3.032093814896546746e+02;5.218640657648987435e-03;3.099705122080328010e+02;5.344114576672531411e-03;3.056979821225892806e+02;5.571024026068276819e-03;3.162530543385327633e+02;5.165532512885227800e-03;3.648903895876783281e+02;5.340844528358205251e-03;3.472283773919838268e+02;5.613803988285511262e-03;3.052381392088993834e+02;5.145410367334574651e-03;3.626831066920242392e+02;5.368798529900461330e-03;3.461710916350349407e+02;5.361501248541223480e-03;3.452875197750670964e+02;5.250186527413370358e-03;3.571629386986237478e+02
5.699012214854772690e-03;2.556695908039755807e+02;5.228624227308346917e-03;3.191614049521069205e+02;5.459101078151133192e-03;2.873186176093812492e+02;5.656828448553403652e-03;2.594751118303886983e+02;5.310440327891354298e-03;3.082509258391046956e+02;5.432424282634185086e-03;2.926506814722717422e+02;5.289987746490289189e-03;3.002836462503028088e+02;5.415589849917872359e-03;2.956525308962501413e+02;5.641492617949417886e-03;3.047938822366623413e+02;5.229237454854466019e-03;3.588483926817132215e+02;5.407572758056179707e-03;3.387995043396355186e+02;5.684925288177991413e-03;2.940908507818220983e+02;5.209880533516516622e-03;3.567182862478776997e+02;5.436868611900697729e-03;3.357506486611876539e+02;5.430600578446805049e-03;3.350786984518253462e+02;5.316548227629634693e-03;3.499531430101997671e+02
5.775710233452592199e-03;2.430112937459367117e+02;5.298050446235996400e-03;3.118053277843138744e+02;5.531695906838238717e-03;2.765424311173971432e+02;5.734161530941572597e-03;2.480530539860065176e+02;5.381694638081798571e-03;2.996712220976549474e+02;5.503985454824660006e-03;2.810985825543917258e+02;5.361334835331590942e-03;2.903118719752926609e+02;5.487065123163212439e-03;2.840175268104428596e+02;5.711961209830558953e-03;2.924540543695876522e+02;5.292942396823703370e-03;3.519698639361381538e+02;5.474300987754153296e-03;3.295522178185510143e+02;5.756046588070471565e-03;2.829036779380546136e+02;5.274350699698458593e-03;3.508853871993239864e+02;5.504938693900934127e-03;3.246813281742823847e+02;5.499699908352386618e-03;3.239030828286456085e+02;5.382909927845898161e-03;3.421168178189672062e+02
5.852408252050411708e-03;2.290586552958797313e+02;5.367476665163645883e-03;3.035396484534341539e+02;5.604290735525345110e-03;2.657068239774022800e+02;5.811494613329741543e-03;2.355219085487921404e+02;5.452948948272242843e-03;2.908018234602884036e+02;5.575546627015133191e-03;2.696228242466377196e+02;5.432681924172892696e-03;2.797073336687072356e+02;5.558540396408553387e-03;2.719097902831640567e+02;5.782429801711699152e-03;2.800694474891569143e+02;5.356647338792941589e-03;3.445892870054832997e+02;5.541029217452126884e-03;3.198717266660603968e+02;5.827167887962950849e-03;2.703504942001061977e+02;5.338820865880400564e-03;3.449300218809489706e+02;5.573008775901170525e-03;3.137608455978681832e+02;5.568799238257968187e-03;3.123920303279120958e+02;5.449271628062161629e-03;3.338606505802778770e+02
5.929106270648231217e-03;2.155753183723006146e+02;5.436902884091295365e-03;2.937163199288453939e+02;5.676885564212450636e-03;2.552950834696869720e+02;5.888827695717910489e-03;2.225352605739482215e+02;5.524203258462687116e-03;2.812281051769124929e+02;5.647107799205608111e-03;2.588171123141944463e+02;5.504029013014192714e-03;2.683449799487113410e+02;5.630015669653894335e-03;2.604031894843768669e+02;5.852898393592840219e-03;2.680380120246598494e+02;5.420352280762178940e-03;3.364111758931331906e+02;5.607757447150101340e-03;3.099425311681928292e+02;5.898289187855431000e-03;2.568775330817607028e+02;5.403291032062342535e-03;3.380545722600265890e+02;5.641078857901406923e-03;3.027952974965896829e+02;5.637898568163549756e-03;3.004388885416794324e+02;5.515633328278425965e-03;3.249870715126314735e+02
6.005804289246050726e-03;2.035262125663071515e+02;5.506329103018944848e-03;2.829830498320222318e+02;5.749480392899556161e-03;2.450614326332865005e+02;5.966160778106078567e-03;2.107239448597624687e+02;5.595457568653132256e-03;2.710305044342408110e+02;5.718668971396083031e-03;2.486204339750569261e+02;5.575376101855494468e-03;2.568168298951064799e+02;5.701490942899235283e-03;2.501827100102009069e+02;5.923366985473981286e-03;2.555826070432458152e+02;5.484057222731417158e-03;3.274705276270836407e+02;5.674485676848075796e-03;2.999465182631922744e+02;5.969410487747911151e-03;2.435071095102359493e+02;5.467761198244284505e-03;3.298367569021469308e+02;5.709148939901643321e-03;2.918583956073350691e+02;5.706997898069131325e-03;2.878614742306169774e+02;5.581995028494689433e-03;3.152311539081808291e+02
6.082502307843870235e-03;1.925773560656385541e+02;5.575755321946594331e-03;2.723087511817714699e+02;5.822075221586662554e-03;2.346063807297767880e+02;6.043493860494247513e-03;2.000638061451188605e+02;5.666711878843576529e-03;2.602587775326657038e+02;5.790230143586557951e-03;2.384003217523410569e+02;5.646723190696796221e-03;2.460444666653854426e+02;5.772966216144576231e-03;2.410801651194043131e+02;5.993835577355121486e-03;2.419744913263747890e+02;5.547762164700654509e-03;3.179206110328398154e+02;5.741213906546050252e-03;2.896483192621117837e+02;6.040531787640391302e-03;2.303319634633772068e+02;5.532231364426226476e-03;3.203879172203743906e+02;5.777219021901879720e-03;2.804806091256657510e+02;5.776097227974712894e-03;2.750847466307239984e+02;5.648356728710952901e-03;3.042356292334044383e+02
6.159200326441688009e-03;1.822479608145265502e+02;5.645181540874243814e-03;2.616788403912586887e+02;5.894670050273768079e-03;2.236456663076200186e+02;6.120826942882416459e-03;1.889128403605831181e+02;5.737966189034020802e-03;2.485368150930331694e+02;5.861791315777032871e-03;2.277752844797443004e+02;5.718070279538097975e-03;2.362962501841604706e+02;5.844441489389917178e-03;2.316164211287273247e+02;6.064304169236262552e-03;2.274649193509481506e+02;5.611467106669892728e-03;3.077994295782688141e+02;5.807942136244024708e-03;2.781767202996416017e+02;6.111653087532871453e-03;2.173533362323288145e+02;5.596701530608168447e-03;3.097589761269168775e+02;5.845289103902116118e-03;2.678823145836564095e+02;5.845196557880294463e-03;2.629353659017467635e+02;5.714718428927217236e-03;2.922621582861518732e+02
6.235898345039507518e-03;1.719764731851057888e+02;5.714607759801893297e-03;2.503218087246967798e+02;5.967264878960873604e-03;2.120148120064105228e+02;6.198160025270585405e-03;1.771536264028333107e+02;5.809220499224465074e-03;2.359016828115215105e+02;5.933352487967506056e-03;2.167311312292380308e+02;5.789417368379397993e-03;2.268962478832126806e+02;5.915916762635257259e-03;2.205686251247416578e+02;6.134772761117403619e-03;2.134447414980653832e+02;5.675172048639130079e-03;2.970596796165339697e+02;5.874670365941997430e-03;2.654595265813977676e+02;6.182774387425351605e-03;2.050135862302440728e+02;5.661171696790110418e-03;2.982201697160219283e+02;5.913359185902352516e-03;2.546989426002067205e+02;5.914295887785876032e-03;2.513525279538912685e+02;5.781080129143480704e-03;2.802333781454522637e+02
6.312596363637327027e-03;1.611665207908225170e+02;5.784033978729542780e-03;2.380942116483178950e+02;6.039859707647979130e-03;2.001402500299019493e+02;6.275493107658754351e-03;1.653800705263961675e+02;5.880474809414910214e-03;2.232732992884463670e+02;6.004913660157980976e-03;2.052282293932220512e+02;5.860764457220699747e-03;2.171276598434090204e+02;5.987392035880598207e-03;2.085251178883472676e+02;6.205241352998544686e-03;2.014080550660347626e+02;5.738876990608368298e-03;2.856037214369527533e+02;5.941398595639971886e-03;2.524754877221984941e+02;6.253895687317830888e-03;1.932337529026545724e+02;5.725641862972052389e-03;2.864817579910618974e+02;5.981429267902588914e-03;2.420718254986017826e+02;5.983395217691457602e-03;2.390730931929399503e+02;5.847441829359744173e-03;2.685135396193032307e+02
6.389294382235146535e-03;1.502819437503056008e+02;5.853460197657192263e-03;2.259602288863959814e+02;6.112454536335085523e-03;1.889412187553620015e+02;6.352826190046923296e-03;1.540047132676176034e+02;5.951729119605354487e-03;2.112298151700036897e+02;6.076474832348455896e-03;1.936854895688379088e+02;5.932111546062001500e-03;2.069416009395753804e+02;6.058867309125939155e-03;1.967622797908115615e+02;6.275709944879684886e-03;1.907693180659414622e+02;5.802581932577606516e-03;2.735429389202442962e+02;6.008126825337946342e-03;2.398147378156260743e+02;6.325016987210311040e-03;1.820230038231697449e+02;5.790112029153994359e-03;2.749768694368935940e+02;6.049499349902825313e-03;2.303805760002663874e+02;6.052494547597039171e-03;2.260468970408165603e+02;5.913803529576008508e-03;2.563920622230696154e+02
6.465992400832966044e-03;1.403661573863190313e+02;5.922886416584841746e-03;2.146769272466089831e+02;6.185049365022191048e-03;1.789096708303823959e+02;6.430159272435092242e-03;1.438058197872845199e+02;6.022983429795798760e-03;1.994434890070120616e+02;6.148036004538930815e-03;1.828008750476423074e+02;6.003458634903303254e-03;1.967431639170038409e+02;6.130342582371280102e-03;1.858433388522095413e+02;6.346178536760825953e-03;1.798156038428022327e+02;5.866286874546843867e-03;2.609592619991295237e+02;6.074855055035920798e-03;2.275386390166237618e+02;6.396138287102791191e-03;1.712611306231148660e+02;5.854582195335936330e-03;2.636278957019400764e+02;6.117569431903061711e-03;2.193130414171257314e+02;6.121593877502620740e-03;2.134166355688144279e+02;5.980165229792271976e-03;2.434705553051767026e+02
6.542690419430785553e-03;1.316390818288666082e+02;5.992312635512491228e-03;2.039608295488731642e+02;6.257644193709296573e-03;1.692470677362303775e+02;6.507492354823261188e-03;1.348465818126765896e+02;6.094237739986243033e-03;1.878818730020844328e+02;6.219597176729405735e-03;1.727283172138700706e+02;6.074805723744605007e-03;1.868991094456377198e+02;6.201817855616621050e-03;1.757438216853434767e+02;6.416647128641967020e-03;1.687712512071448998e+02;5.929991816516081218e-03;2.480801055690040471e+02;6.141583284733895254e-03;2.159738748482807296e+02;6.467259586995271342e-03;1.602172077846483660e+02;5.919052361517878301e-03;2.523932573940380735e+02;6.185639513903298109e-03;2.080063909205717323e+02;6.190693207408202309e-03;2.013745620232430440e+02;6.046526930008535444e-03;2.304255418949957175e+02
6.619388438028605062e-03;1.232293954546898362e+02;6.061738854440140711e-03;1.934035015729508871e+02;6.330239022396402966e-03;1.591563540112435078e+02;6.584825437211430134e-03;1.262489673466444629e+02;6.165492050176687305e-03;1.771144663657693172e+02;6.291158348919878920e-03;1.632132603738351122e+02;6.146152812585905026e-03;1.772694978485646118e+02;6.273293128861961998e-03;1.661484158244452090e+02;6.487115720523107219e-03;1.584794771657701915e+02;5.993696758485319437e-03;2.358944143350936997e+02;6.208311514431867975e-03;2.048529995530313386e+02;6.538380886887751493e-03;1.489206409381661160e+02;5.983522527699820272e-03;2.409658060614627288e+02;6.253709595903534507e-03;1.960938939490282849e+02;6.259792537313783878e-03;1.893996731939776339e+02;6.112888630224799780e-03;2.180020044512637298e+02
6.696086456626424571e-03;1.143237852076923531e+02;6.131165073367790194e-03;1.831400701167954708e+02;6.402833851083508492e-03;1.492577259587072547e+02;6.662158519599599080e-03;1.171933935797975153e+02;6.236746360367132445e-03;1.677194419995452961e+02;6.362719521110353840e-03;1.541174049322273731e+02;6.217499901427206779e-03;1.673100592041766106e+02;6.344768402107302946e-03;1.566211294660298279e+02;6.557584312404248286e-03;1.480750250811229591e+02;6.057401700454556788e-03;2.250150516967688361e+02;6.275039744129842431e-03;1.935172809429426195e+02;6.609502186780230777e-03;1.381354807122120292e+02;6.047992693881762243e-03;2.285931557107030017e+02;6.321779677903770905e-03;1.842589367623685916e+02;6.328891867219365447e-03;1.778898414499016098e+02;6.179250330441063248e-03;2.065307688379054980e+02
6.772784475224244080e-03;1.050589758876968460e+02;6.200591292295439677e-03;1.735106031685253356e+02;6.475428679770614017e-03;1.405645911485449062e+02;6.739491601987768025e-03;1.080760194122422604e+02;6.308000670557576718e-03;1.599098065981281707e+02;6.434280693300828760e-03;1.453569643715731274e+02;6.288846990268508533e-03;1.568451640477608464e+02;6.416243675352643026e-03;1.473304193533547277e+02;6.628052904285389353e-03;1.367947810459034486e+02;6.121106642423795006e-03;2.145198091274923513e+02;6.341767973827816887e-03;1.826140852670299353e+02;6.680623486672710928e-03;1.281611691137210585e+02;6.112462860063704213e-03;2.154602848697199988e+02;6.389849759904007304e-03;1.730754645727572836e+02;6.397991197124947016e-03;1.676155237960548448e+02;6.245612030657326716e-03;1.960178987377772444e+02
6.849482493822063589e-03;9.620784973965889719e+01;6.270017511223089160e-03;1.647657120846211569e+02;6.548023508457719542e-03;1.332996687059001033e+02;6.816824684375936971e-03;9.975905874454539912e+01;6.379254980748020991e-03;1.528526952640486627e+02;6.505841865491303680e-03;1.366499472461407834e+02;6.360194079109810286e-03;1.467091995055141069e+02;6.487718948597983974e-03;1.387535949834570772e+02;6.698521496166530420e-03;1.254312950635635531e+02;6.184811584393032358e-03;2.034373734739276358e+02;6.408496203525791343e-03;1.728569127568322017e+02;6.751744786565191080e-03;1.185602312146222488e+02;6.176933026245646184e-03;2.030107018981731528e+02;6.457919841904243702e-03;1.626157743475650648e+02;6.467090527030528585e-03;1.582321450165626402e+02;6.311973730873591051e-03;1.859753858055306068e+02
6.926180512419883098e-03;8.828981571439994980e+01;6.339443730150738643e-03;1.566113003796947112e+02;6.620618337144825935e-03;1.265262804369922236e+02;6.894157766764105917e-03;9.227473630284370643e+01;6.450509290938465264e-03;1.449593841306374031e+02;6.577403037681778600e-03;1.280577085124774044e+02;6.431541167951110305e-03;1.377821790084316262e+02;6.559194221843324922e-03;1.308047161806707948e+02;6.768990088047670620e-03;1.154301746221011769e+02;6.248516526362270576e-03;1.922423169484207790e+02;6.475224433223765799e-03;1.634325519027392488e+02;6.822866086457671231e-03;1.093946712985789134e+02;6.241403192427588155e-03;1.921111674869405306e+02;6.525989923904480100e-03;1.529198318965217425e+02;6.536189856936110154e-03;1.487222354481885134e+02;6.378335431089854519e-03;1.756358046330322793e+02
7.002878531017702607e-03;8.133141247628853421e+01;6.408869949078388126e-03;1.484060005972083900e+02;6.693213165831931460e-03;1.187244532430159296e+02;6.971490849152273996e-03;8.530735506196616313e+01;6.521763601128910404e-03;1.357104924529046173e+02;6.648964209872251785e-03;1.201726024898254934e+02;6.502888256792412058e-03;1.296949639174628430e+02;6.630669495088665870e-03;1.231153825390661609e+02;6.839458679928811687e-03;1.076225285029528038e+02;6.312221468331507927e-03;1.818586386250311477e+02;6.541952662921738521e-03;1.536182164550732239e+02;6.893987386350151382e-03;1.013575659571629473e+02;6.305873358609530126e-03;1.821043654030908669e+02;6.594060005904716498e-03;1.436618134517400733e+02;6.605289186841691723e-03;1.387305117459933115e+02;6.444697131306117988e-03;1.648417567705201350e+02
7.079576549615522116e-03;7.527214586470988422e+01;6.478296168006037609e-03;1.403023101813650442e+02;6.765807994519036986e-03;1.094950696032185959e+02;7.048823931540442941e-03;7.874065150476495489e+01;6.593017911319354676e-03;1.261004256606425287e+02;6.720525382062726705e-03;1.131120826027492541e+02;6.574235345633713812e-03;1.218082708113351487e+02;6.702144768334006818e-03;1.154906374943814598e+02;6.909927271809952753e-03;1.012029267574630751e+02;6.375926410300746146e-03;1.722175652174560128e+02;6.608680892619712977e-03;1.440324027252680423e+02;6.965108686242631533e-03;9.410017002131408503e+01;6.370343524791472097e-03;1.721371048057262385e+02;6.662130087904952896e-03;1.341152741058941444e+02;6.674388516747273292e-03;1.287262060694078798e+02;6.511058831522382323e-03;1.544642783568174309e+02
7.156274568213341625e-03;7.001750155278936916e+01;6.547722386933687092e-03;1.326654340975919695e+02;6.838402823206143379e-03;1.001372499902293356e+02;7.126157013928611887e-03;7.265446929115861963e+01;6.664272221509798949e-03;1.172418297126048117e+02;6.792086554253201625e-03;1.061325575190099926e+02;6.645582434475015565e-03;1.143414029165882511e+02;6.773620041579347766e-03;1.078736398114657931e+02;6.980395863691092953e-03;9.441058666454939896e+01;6.439631352269983497e-03;1.626984605949471359e+02;6.675409122317687433e-03;1.351256299645744434e+02;7.036229986135110817e-03;8.669375386406460393e+01;6.434813690973414067e-03;1.621980820789440827e+02;6.730200169905189295e-03;1.244451820202039443e+02;6.743487846652854861e-03;1.192592498112415598e+02;6.577420531738645791e-03;1.452820568959595562e+02
7.232972586811161134e-03;6.536652966270014531e+01;6.617148605861336574e-03;1.249638319359620340e+02;6.910997651893248904e-03;9.215094026781224557e+01;7.203490096316780833e-03;6.737989761071068529e+01;6.735526531700243222e-03;1.095569244943509943e+02;6.863647726443676544e-03;9.877228166098996098e+01;6.716929523316317319e-03;1.075127738227120915e+02;6.845095314824687846e-03;1.004012923693111503e+02;7.050864455572234020e-03;8.675089450182503015e+01;6.503336294239221715e-03;1.532143328926190406e+02;6.742137352015661889e-03;1.263153568587039075e+02;7.107351286027590968e-03;7.921668293825803175e+01;6.499283857155356038e-03;1.525420635535074894e+02;6.798270251905425693e-03;1.156501760673059920e+02;6.812587176558436430e-03;1.108049384027269326e+02;6.643782231954909259e-03;1.368893037362477969e+02
7.309670605408980643e-03;6.085187796623633716e+01;6.686574824788986057e-03;1.168439193450459186e+02;6.983592480580354429e-03;8.586184018511478655e+01;7.280823178704949779e-03;6.282282024689040867e+01;6.806780841890687495e-03;1.029147125135056484e+02;6.935208898634151464e-03;9.147868550195036619e+01;6.788276612157617337e-03;1.008606921934409968e+02;6.916570588070028794e-03;9.334931086100421282e+01;7.121333047453375087e-03;7.914430894881986944e+01;6.567041236208459067e-03;1.437952148423751169e+02;6.808865581713636345e-03;1.172379890538634868e+02;7.178472585920071120e-03;7.242610259716036580e+01;6.563754023337298009e-03;1.432858594105063048e+02;6.866340333905662091e-03;1.079497567806584755e+02;6.881686506464017999e-03;1.034891810744188092e+02;6.710143932171173595e-03;1.284674504555007388e+02
7.386368624006798417e-03;5.589267889740079909e+01;6.756001043716635540e-03;1.088458744256928838e+02;7.056187309267459955e-03;8.045264864828936879e+01;7.358156261093118725e-03;5.807948338173539327e+01;6.878035152081132635e-03;9.673191789461125722e+01;7.006770070824624649e-03;8.461457284248824351e+01;6.859623700998919091e-03;9.407669475833701256e+01;6.988045861315369742e-03;8.660222817860585565e+01;7.191801639334516154e-03;7.215693217861661424e+01;6.630746178177697285e-03;1.342217978674485153e+02;6.875593811411609066e-03;1.083665785579595848e+02;7.249593885812551271e-03;6.664598817022312005e+01;6.628224189519239980e-03;1.345555509676443080e+02;6.934410415905898489e-03;1.006393868229599491e+02;6.950785836369599568e-03;9.661006418423566799e+01;6.776505632387437063e-03;1.199622075654170601e+02
7.463066642604617926e-03;5.051191249987300580e+01;6.825427262644285023e-03;1.015160149301947143e+02;7.128782137954566347e-03;7.503821364756005607e+01;7.435489343481287670e-03;5.275800278611881566e+01;6.949289462271576907e-03;9.031457698065597128e+01;7.078331243015099569e-03;7.813455383911686170e+01;6.930970789840220844e-03;8.757580368338120991e+01;7.059521134560710690e-03;7.997677997301137509e+01;7.262270231215656353e-03;6.574122551400729719e+01;6.694451120146934636e-03;1.250727438077133513e+02;6.942322041109583522e-03;1.002303090299945438e+02;7.320715185705031422e-03;6.158110924005902831e+01;6.692694355701181951e-03;1.262693505301605086e+02;7.002480497906134888e-03;9.327848735442771044e+01;7.019885166275181138e-03;8.957413112041118097e+01;6.842867332603700531e-03;1.116347660188770448e+02
7.539764661202437435e-03;4.569584139806999445e+01;6.894853481571934506e-03;9.492360685973054046e+01;7.201376966641671873e-03;6.943403342599964390e+01;7.512822425869456616e-03;4.754040461223421943e+01;7.020543772462021180e-03;8.374870420181093778e+01;7.149892415205574489e-03;7.224676417280468854e+01;7.002317878681522598e-03;8.187945557629693383e+01;7.130996407806051637e-03;7.378561815122424150e+01;7.332738823096797420e-03;6.004869797787127794e+01;6.758156062116172855e-03;1.174971159409808763e+02;7.009050270807557978e-03;9.276070499140655556e+01;7.391836485597511573e-03;5.698262192214028943e+01;6.757164521883123921e-03;1.182069520484585041e+02;7.070550579906371286e-03;8.617639243620971001e+01;7.088984496180762707e-03;8.264285971023464583e+01;6.909229032819964866e-03;1.035960830726413633e+02
7.616462679800256944e-03;4.220346885092772027e+01;6.964279700499583989e-03;8.866734170051392994e+01;7.273971795328777398e-03;6.381277342556166587e+01;7.590155508257625562e-03;4.314228533246284769e+01;7.091798082652465453e-03;7.768867464026011760e+01;7.221453587396049409e-03;6.702475377166464909e+01;7.073664967522822616e-03;7.689659844899686902e+01;7.202471681051392585e-03;6.819825220073455796e+01;7.403207414977938487e-03;5.519043686198804011e+01;6.821861004085410206e-03;1.112768962798713659e+02;7.075778500505532434e-03;8.553763160375467578e+01;7.462957785489990857e-03;5.270829923041450371e+01;6.821634688065065892e-03;1.105273891867053351e+02;7.138620661906607684e-03;7.965187179943228557e+01;7.158083826086344276e-03;7.606870177142903344e+01;6.975590733036228334e-03;9.612337660763125768e+01
7.693160698398076452e-03;3.924583577613942253e+01;7.033705919427233472e-03;8.239362772151623915e+01;7.346566624015882924e-03;5.842006212925443265e+01;7.667488590645794508e-03;3.966767813746697158e+01;7.163052392842910593e-03;7.223348619381316382e+01;7.293014759586524329e-03;6.206162132934971254e+01;7.145012056364124370e-03;7.199455311611104946e+01;7.273946954296733533e-03;6.302318959314183644e+01;7.473676006859079554e-03;5.091985817939188763e+01;6.885565946054648424e-03;1.049991940941210089e+02;7.142506730203506890e-03;7.854456210177843900e+01;7.534079085382471008e-03;4.834930567351666042e+01;6.886104854247007863e-03;1.035235486931305644e+02;7.206690743906844082e-03;7.346118801894549222e+01;7.227183155991925845e-03;6.985130895541998086e+01;7.041952433252491803e-03;8.928029510016502002e+01
7.769858716995895961e-03;3.573942809153540168e+01;7.103132138354882955e-03;7.636255030810056610e+01;7.419161452702989316e-03;5.360046282262068473e+01;7.744821673033963454e-03;3.683899103077709469e+01;7.234306703033354866e-03;6.696886039173676863e+01;7.364575931776997514e-03;5.728610377576482904e+01;7.216359145205426123e-03;6.684184681643448300e+01;7.345422227542073614e-03;5.822886936626014887e+01;7.544144598740219754e-03;4.720545305557276095e+01;6.949270888023885775e-03;9.809317929604964093e+01;7.209234959901479611e-03;7.220138887651205550e+01;7.605200385274951159e-03;4.372002437965770838e+01;6.950575020428949834e-03;9.710675632174167049e+01;7.274760825907080480e-03;6.736624283846087735e+01;7.296282485897507414e-03;6.428206500556647995e+01;7.108314133468756138e-03;8.262789586725139657e+01
7.846556735593715470e-03;3.218723625660195609e+01;7.172558357282532437e-03;7.088313617262602406e+01;7.491756281390094842e-03;4.944092961714153489e+01;7.822154755422132399e-03;3.413998360283311939e+01;7.305561013223799138e-03;6.163944428663062070e+01;7.436137103967472434e-03;5.309806386625164265e+01;7.287706234046727877e-03;6.190640580234463641e+01;7.416897500787414561e-03;5.396830977230354165e+01;7.614613190621360821e-03;4.395168319335343199e+01;7.012975829993123994e-03;9.109416054351750347e+01;7.275963189599454067e-03;6.668918419215522420e+01;7.676321685167431311e-03;3.936046995983506491e+01;7.015045186610891804e-03;9.090778752871459290e+01;7.342830907907316879e-03;6.173937463403594705e+01;7.365381815803088983e-03;5.948619468024884327e+01;7.174675833685019606e-03;7.611203960628330378e+01
7.923254754191534979e-03;2.940984491264693546e+01;7.241984576210181920e-03;6.570675571484275679e+01;7.564351110077200367e-03;4.571334812254558955e+01;7.899487837810302213e-03;3.121704074745351321e+01;7.376815323414243411e-03;5.642944313645813992e+01;7.507698276157947354e-03;4.954620482294379968e+01;7.359053322888029630e-03;5.769786896741446469e+01;7.488372774032755509e-03;5.027973853949681171e+01;7.685081782502501888e-03;4.040321160443583182e+01;7.076680771962361345e-03;8.444259046423857740e+01;7.342691419297428523e-03;6.185878720247238505e+01;7.747442985059911462e-03;3.579546695084076902e+01;7.079515352792833775e-03;8.461130572327168409e+01;7.410900989907553277e-03;5.707574222303527733e+01;7.434481145708670552e-03;5.485369091868870584e+01;7.241037533901283074e-03;7.020477123300720734e+01
7.999952772789354488e-03;2.709802325687067182e+01;7.311410795137831403e-03;6.059298276753504808e+01;7.636945938764306760e-03;4.228319029077297841e+01;7.976820920198470291e-03;2.824510389906484065e+01;7.448069633604687684e-03;5.180244946405318274e+01;7.579259448348422273e-03;4.619130454110760553e+01;7.430400411729329649e-03;5.395006332255727699e+01;7.559848047278096457e-03;4.697077237078017475e+01;7.755550374383642087e-03;3.630546658594797549e+01;7.140385713931599564e-03;7.807986660064554485e+01;7.409419648995402979e-03;5.756235985895724383e+01;7.818564284952391613e-03;3.276604067943238618e+01;7.143985518974775746e-03;7.818384496390150673e+01;7.478971071907789675e-03;5.322559107337069406e+01;7.503580475614252121e-03;4.998847298471471134e+01;7.307399234117547410e-03;6.481511362077162630e+01
8.076650791387173997e-03;2.484592334547505743e+01;7.380837014065480886e-03;5.591788717739891013e+01;7.709540767451412285e-03;3.923259488426229069e+01;8.054154002586638370e-03;2.548002512907375916e+01;7.519323943795132824e-03;4.787150074367035302e+01;7.650820620538895458e-03;4.274822398717445537e+01;7.501747500570631402e-03;5.012265374532683637e+01;7.631323320523437405e-03;4.375822313685803522e+01;7.826018966264784021e-03;3.241540006387106843e+01;7.204090655900836915e-03;7.208564358670150796e+01;7.476147878693375701e-03;5.357737269277623682e+01;7.889685584844870897e-03;2.978158184585831236e+01;7.208455685156717717e-03;7.190926007070942205e+01;7.547041153908026073e-03;4.957835067888126446e+01;7.572679805519833690e-03;4.533026226331170250e+01;7.373760934333810878e-03;5.965067378956454291e+01
8.153348809984993506e-03;2.279152049777692213e+01;7.450263232993130369e-03;5.197790715519940363e+01;7.782135596138517811e-03;3.660365528718018879e+01;8.131487084974808183e-03;2.299986881458730181e+01;7.590578253985577097e-03;4.417515438524797133e+01;7.722381792729370378e-03;3.942386432753568926e+01;7.573094589411933156e-03;4.619696259756315726e+01;7.702798593768778353e-03;4.050236792158262489e+01;7.896487558145924221e-03;2.930515831432590090e+01;7.267795597870075133e-03;6.688264647477478775e+01;7.542876108391350157e-03;4.957589773165776847e+01;7.960806884737351916e-03;2.689284228316709147e+01;7.272925851338659688e-03;6.610711800871781918e+01;7.615111235908262471e-03;4.566887885921113366e+01;7.641779135425415259e-03;4.131826820342776330e+01;7.440122634550074346e-03;5.511376619342769345e+01
8.230046828582813015e-03;2.108015096826447987e+01;7.519689451920779852e-03;4.837327515368446740e+01;7.854730424825623336e-03;3.411811113019622610e+01;8.208820167362976261e-03;2.099337736976118052e+01;7.661832564176021369e-03;4.052825475645447284e+01;7.793942964919845298e-03;3.653369142646182155e+01;7.644441678253234909e-03;4.249905004002764741e+01;7.774273867014118433e-03;3.729585762227019785e+01;7.966956150027066155e-03;2.677271260976941036e+01;7.331500539839312484e-03;6.240833377992234432e+01;7.609604338089324613e-03;4.551885929975170342e+01;8.031928184629831199e-03;2.435904370979210753e+01;7.337396017520601658e-03;6.088660689230209755e+01;7.683181317908498870e-03;4.151724496640814266e+01;7.710878465330996828e-03;3.772857638429767491e+01;7.506484334766338681e-03;5.140802644043304781e+01
8.306744847180632524e-03;1.952018437914780336e+01;7.589115670848429335e-03;4.475079512492659006e+01;7.927325253512728861e-03;3.151453623107778768e+01;8.286153249751146074e-03;1.952930138729317378e+01;7.733086874366465642e-03;3.734964286599799976e+01;7.865504137110320218e-03;3.390726310753519357e+01;7.715788767094536663e-03;3.920809213427525464e+01;7.845749140259459381e-03;3.429599823575857442e+01;8.037424741908206355e-03;2.435712990236208242e+01;7.395205481808550703e-03;5.801697127170417900e+01;7.676332567787299069e-03;4.175340128220127411e+01;8.103049484522312218e-03;2.210686728414488655e+01;7.401866183702543629e-03;5.620767818788711168e+01;7.751251399908735268e-03;3.763627026263440456e+01;7.779977795236578397e-03;3.428224786642051214e+01;7.572846034982602149e-03;4.792896722503018481e+01
8.383442865778452033e-03;1.787457783557345437e+01;7.658541889776078818e-03;4.120748983118718911e+01;7.999920082199834387e-03;2.898976850020871510e+01;8.363486332139314153e-03;1.825690475740761798e+01;7.804341184556909915e-03;3.471006984529517325e+01;7.937065309300795138e-03;3.110636612918996136e+01;7.787135855935836681e-03;3.617603627904863117e+01;7.917224413504800329e-03;3.156259735462027649e+01;8.107893333789346554e-03;2.205855929928004855e+01;7.458910423777788054e-03;5.345566419604756447e+01;7.743060797485273525e-03;3.849113252233522786e+01;8.174170784414791502e-03;2.003287459047584562e+01;7.466336349884485600e-03;5.207326158488980639e+01;7.819321481908971666e-03;3.445517689293034636e+01;7.849077125142159966e-03;3.114905733491099227e+01;7.639207735198865618e-03;4.426528986671044663e+01
8.460140884376271542e-03;1.620265471033330229e+01;7.727968108703728300e-03;3.786330739996326855e+01;8.072514910886939912e-03;2.681685241802183839e+01;8.440819414527483966e-03;1.683176597516739648e+01;7.875595494747355055e-03;3.218852046509262266e+01;8.008626481491268323e-03;2.824376946587112869e+01;7.858482944777138435e-03;3.305301537571686765e+01;7.988699686750141277e-03;2.904060140043730343e+01;8.178361925670488489e-03;1.999394679110776707e+01;7.522615365747026273e-03;4.912658931559239051e+01;7.809789027183246246e-03;3.544053314191718584e+01;8.245292084307272520e-03;1.821484579708806706e+01;7.530806516066427571e-03;4.849654866038338241e+01;7.887391563909208064e-03;3.165451562225646143e+01;7.918176455047741535e-03;2.845893337249972532e+01;7.705569435415129953e-03;4.055947891387533133e+01
8.536838902974091051e-03;1.458106887414544417e+01;7.797394327631377783e-03;3.469953703332845407e+01;8.145109739574047172e-03;2.496318107842839851e+01;8.518152496915652044e-03;1.525644186843965144e+01;7.946849804937799328e-03;2.959415110673145932e+01;8.080187653681743243e-03;2.580316331926731621e+01;7.929830033618440188e-03;2.974265460003993056e+01;8.060174959995482225e-03;2.662706886799212924e+01;8.248830517551628688e-03;1.794225706121720876e+01;7.586320307716263624e-03;4.540939088505057697e+01;7.876517256881220702e-03;3.229762183656072949e+01;8.316413384199751804e-03;1.660720015926976956e+01;7.595276682248369542e-03;4.512832784085049553e+01;7.955461645909444462e-03;2.875644731492828754e+01;7.987275784953323104e-03;2.610730741058840465e+01;7.771931135631393421e-03;3.689029333890131568e+01
8.613536921571908825e-03;1.299398375470478229e+01;7.866820546559027266e-03;3.171027811874303737e+01;8.217704568261152698e-03;2.320745654621781284e+01;8.595485579303821858e-03;1.366107059669556456e+01;8.018104115128243600e-03;2.709434054899923794e+01;8.151748825872218163e-03;2.387711792051159065e+01;8.001177122459741942e-03;2.673789116306043923e+01;8.131650233240823172e-03;2.439107453425799221e+01;8.319299109432768888e-03;1.604716923208220081e+01;7.650025249685501842e-03;4.211169954983025576e+01;7.943245486579195158e-03;2.926532693676713848e+01;8.387534684092231088e-03;1.503524714746001933e+01;7.659746848430311512e-03;4.145907119532676433e+01;8.023531727909680861e-03;2.592944571047110003e+01;8.056375114858904674e-03;2.393316313775540038e+01;7.838292835847656889e-03;3.341491302550383580e+01
8.690234940169728334e-03;1.156285548323339896e+01;7.936246765486676749e-03;2.901049695255857586e+01;8.290299396948258223e-03;2.132032664985013071e+01;8.672818661691989936e-03;1.216379616301670552e+01;8.089358425318687873e-03;2.486201444344810341e+01;8.223309998062693082e-03;2.221033021183946232e+01;8.072524211301041960e-03;2.461746947438982858e+01;8.203125506486164120e-03;2.250083997647244161e+01;8.389767701313910822e-03;1.475576078340864505e+01;7.713730191654739193e-03;3.880937449669685435e+01;8.009973716277169614e-03;2.667311350284404270e+01;8.458655983984712107e-03;1.353764764701142376e+01;7.724217014612253483e-03;3.754640193435544404e+01;8.091601809909917259e-03;2.347478377608535993e+01;8.125474444764486243e-03;2.174956209776307858e+01;7.904654536063921225e-03;3.055886218684679889e+01
8.766932958767547843e-03;1.040547445667930937e+01;8.005672984414326232e-03;2.679210861874292604e+01;8.362894225635363749e-03;1.927590545023569035e+01;8.750151744080159749e-03;1.093265945726994914e+01;8.160612735509133880e-03;2.287716250960250619e+01;8.294871170253168002e-03;2.061605402514890883e+01;8.143871300142343714e-03;2.318724738099085059e+01;8.274600779731505068e-03;2.092507141358506928e+01;8.460236293195051022e-03;1.380694158803062344e+01;7.777435133623977412e-03;3.541053267320655351e+01;8.076701945975144070e-03;2.450289967078615661e+01;8.529777283877191391e-03;1.228842850826107025e+01;7.788687180794195454e-03;3.387318263821460818e+01;8.159671891910153657e-03;2.134267996595038497e+01;8.194573774670067812e-03;1.957969096870757042e+01;7.971016236280183825e-03;2.830192385440938452e+01
8.843630977365367352e-03;9.526322363489684975e+00;8.075099203341975715e-03;2.508089497786249922e+01;8.435489054322469274e-03;1.727419715521840615e+01;8.827484826468327828e-03;9.955045939600150717e+00;8.231867045699578153e-03;2.104931469380028020e+01;8.366432342443641187e-03;1.903371199591250118e+01;8.215218388983645467e-03;2.172480199641082876e+01;8.346076052976846016e-03;1.951137369244046837e+01;8.530704885076191221e-03;1.260832439693197848e+01;7.841140075593213896e-03;3.202792685429471931e+01;8.143430175673116792e-03;2.253868209068389916e+01;8.600898583769672409e-03;1.123984661706659161e+01;7.853157346976138292e-03;3.069109680579482458e+01;8.227741973910390055e-03;1.941063198570626014e+01;8.263673104575649381e-03;1.774679858521307807e+01;8.037377936496448161e-03;2.611213718592752997e+01
8.920328995963186861e-03;8.819883118036823788e+00;8.144525422269625198e-03;2.353329653912189556e+01;8.508083883009574799e-03;1.551240480444684700e+01;8.904817908856495906e-03;9.050933069235743034e+00;8.303121355890022426e-03;1.924530712749568551e+01;8.437993514634116107e-03;1.741728854286549932e+01;8.286565477824947221e-03;1.994191053889721132e+01;8.417551326222186964e-03;1.811241668763776502e+01;8.601173476957333155e-03;1.120068854430795291e+01;7.904845017562452114e-03;2.880126029239438878e+01;8.210158405371091248e-03;2.069434918719261773e+01;8.672019883662151693e-03;1.024706083604154827e+01;7.917627513158078528e-03;2.790856016125926331e+01;8.295812055910626454e-03;1.772107590088595686e+01;8.332772434481229215e-03;1.630786611639206285e+01;8.103739636712712496e-03;2.372364774466189630e+01
8.997027014561006369e-03;8.118720797858529181e+00;8.213951641197274681e-03;2.174593564037661864e+01;8.580678711696680325e-03;1.407185767927123088e+01;8.982150991244665719e-03;8.223678760132347776e+00;8.374375666080466699e-03;1.733903509345596916e+01;8.509554686824591027e-03;1.582158708202886466e+01;8.357912566666248974e-03;1.809729036370955413e+01;8.489026599467527912e-03;1.655697200173175432e+01;8.671642068838473355e-03;9.965580275813257671e+00;7.968549959531690333e-03;2.590977946628120065e+01;8.276886635069065704e-03;1.901600799242589801e+01;8.743141183554630977e-03;9.250509458558083153e+00;7.982097679340020499e-03;2.542792095659376983e+01;8.363882137910862852e-03;1.633928133585127185e+01;8.401871764386810784e-03;1.497096573740849124e+01;8.170101336928976832e-03;2.133103378757560620e+01
9.073725033158825878e-03;7.386767526799171257e+00;8.283377860124924164e-03;1.977977733110110137e+01;8.653273540383787585e-03;1.290169152240916617e+01;9.059484073632833798e-03;7.597568185051207124e+00;8.445629976270910971e-03;1.545489926926554070e+01;8.581115859015065947e-03;1.436785882337442466e+01;8.429259655507548993e-03;1.649344360766399120e+01;8.560501872712868859e-03;1.485573778260924271e+01;8.742110660719613555e-03;8.986120579480997961e+00;8.032254901500926816e-03;2.347453736402645319e+01;8.343614864767040160e-03;1.745522845705671955e+01;8.814262483447111995e-03;8.266599300676070072e+00;8.046567845521962470e-03;2.333545984913550342e+01;8.431952219911099250e-03;1.515079504648061715e+01;8.470971094292392353e-03;1.358583726651527890e+01;8.236463037145239433e-03;1.926391357533465154e+01
9.150423051756645387e-03;6.675156153359702138e+00;8.352804079052573646e-03;1.802249293435908939e+01;8.725868369070893110e-03;1.193693019333805871e+01;9.136817156021003611e-03;7.086657595111756969e+00;8.516884286461355244e-03;1.390203256009631971e+01;8.652677031205540867e-03;1.308654922173636415e+01;8.500606744348850746e-03;1.521543947517367457e+01;8.631977145958209807e-03;1.335382849777818670e+01;8.812579252600755489e-03;8.138712854967819155e+00;8.095959843470165035e-03;2.156254999816407647e+01;8.410343094465014616e-03;1.583400998546276561e+01;8.885383783339591279e-03;7.399874375893657152e+00;8.111038011703904441e-03;2.163682671597343088e+01;8.500022301911335648e-03;1.393584540759694335e+01;8.540070424197973922e-03;1.217025683444908779e+01;8.302824737361502033e-03;1.762167684159864223e+01
9.227121070354464896e-03;6.015363020488677215e+00;8.422230297980223129e-03;1.658388647537898919e+01;8.798463197757998636e-03;1.114232070604801983e+01;9.214150238409171689e-03;6.435808437678591787e+00;8.588138596651799517e-03;1.277482307535543526e+01;8.724238203396014052e-03;1.204496108351886541e+01;8.571953833190152500e-03;1.411637475872497838e+01;8.703452419203549020e-03;1.233858586858718809e+01;8.883047844481895688e-03;7.328737471705586870e+00;8.159664785439403253e-03;2.004453237636131746e+01;8.477071324162987337e-03;1.414254563323859948e+01;8.956505083232072298e-03;6.664558556373995302e+00;8.175508177885846411e-03;2.011472091701715215e+01;8.568092383911572046e-03;1.259653734206278486e+01;8.609169754103555491e-03;1.086853106912880840e+01;8.369186437577766369e-03;1.618829246794338772e+01
9.303819088952284405e-03;5.449641621740321185e+00;8.491656516907872612e-03;1.521998395351157818e+01;8.871058026445104161e-03;1.035334207337446344e+01;9.291483320797341502e-03;5.666706790566058416e+00;8.659392906842243789e-03;1.179801669515225981e+01;8.795799375586488972e-03;1.127310706117084749e+01;8.643300922031454253e-03;1.300494175400462460e+01;8.774927692448889968e-03;1.163030526100651585e+01;8.953516436363037623e-03;6.515446685802253945e+00;8.223369727408641472e-03;1.851792346553391155e+01;8.543799553860961793e-03;1.261831783128627293e+01;9.027626383124551582e-03;5.976546365877162259e+00;8.239978344067788382e-03;1.852215420321128647e+01;8.636162465911808445e-03;1.132719554377673177e+01;8.678269084009137060e-03;9.881592703945562661e+00;8.435548137794030704e-03;1.480877691073385805e+01
9.380517107550103914e-03;4.990748773293780971e+00;8.561082735835522095e-03;1.377013360070797887e+01;8.943652855132209686e-03;9.415009506204681244e+00;9.368816403185509581e-03;5.026847959398387466e+00;8.730647217032688062e-03;1.073789895741103351e+01;8.867360547776963892e-03;1.053602827403807929e+01;8.714648010872754272e-03;1.180423780952765078e+01;8.846402965694230916e-03;1.080500542339891901e+01;9.023985028244177822e-03;5.756722334270850894e+00;8.287074669377877956e-03;1.680837357767990525e+01;8.610527783558936249e-03;1.136958156011739263e+01;9.098747683017030866e-03;5.329607516806175838e+00;8.304448510249730353e-03;1.680421647524536510e+01;8.704232547912044843e-03;1.032921849327956387e+01;8.747368413914718629e-03;9.154216229494357648e+00;8.501909838010295040e-03;1.360525110068113896e+01
9.457215126147923423e-03;4.507406584250820636e+00;8.630508954763171578e-03;1.240670721387332875e+01;9.016247683819315212e-03;8.395711043387155570e+00;9.446149485573677659e-03;4.509353618979998757e+00;8.801901527223134070e-03;9.736081162100525432e+00;8.938921719967438811e-03;9.615719004743315423e+00;8.785995099714056025e-03;1.057999786611802939e+01;8.917878238939571864e-03;9.684908960702605540e+00;9.094453620125318022e-03;5.117913486545314861e+00;8.350779611347116174e-03;1.518063182135326983e+01;8.677256013256910705e-03;1.027516674060494672e+01;9.169868982909511884e-03;4.761388745316923909e+00;8.368918676431672324e-03;1.516313327982983772e+01;8.772302629912281241e-03;9.424128954198454977e+00;8.816467743820300199e-03;8.444220566614298207e+00;8.568271538226559375e-03;1.260364092451254869e+01
9.533913144745742932e-03;3.892524322064053965e+00;8.699935173690821061e-03;1.136060293921979181e+01;9.088842512506420737e-03;7.423431448666979904e+00;9.523482567961847473e-03;4.025201836332280791e+00;8.873155837413578342e-03;9.008744580912152244e+00;9.010482892157913731e-03;8.576653961266414328e+00;8.857342188555357779e-03;9.481039857566502249e+00;8.989353512184912812e-03;8.495983802022372799e+00;9.164922212006459956e-03;4.643087468476551294e+00;8.414484553316354393e-03;1.387171723131844558e+01;8.743984242954885161e-03;9.295043224102542467e+00;9.240990282801991168e-03;4.336606669589382790e+00;8.433388842613614295e-03;1.377415657965863360e+01;8.840372711912517639e-03;8.391478245858049689e+00;8.885567073725881768e-03;7.635232594946154805e+00;8.634633238442821976e-03;1.159683722697131181e+01
9.610611163343560706e-03;3.310951702475296798e+00;8.769361392618470544e-03;1.051884295958756610e+01;9.161437341193527997e-03;6.543157486733837125e+00;9.600815650350015551e-03;3.608199517534011136e+00;8.944410147604022615e-03;8.520516757939226693e+00;9.082044064348386916e-03;7.555581938381670248e+00;8.928689277396659532e-03;8.589159076792384440e+00;9.060828785430253760e-03;7.541918711329090641e+00;9.235390803887600156e-03;4.378819740327887899e+00;8.478189495285592611e-03;1.289145178265123803e+01;8.810712472652857882e-03;8.527186614191426983e+00;9.312111582694472187e-03;4.056226309270841490e+00;8.497859008795556265e-03;1.257373457455829069e+01;8.908442793912754037e-03;7.370740396541012096e+00;8.954666403631463337e-03;6.771467020764899480e+00;8.700994938659084577e-03;1.051263585540208290e+01
9.687309181941380215e-03;2.953798811983934680e+00;8.838787611546120027e-03;9.586862956043855633e+00;9.234032169880633523e-03;5.818258566435202006e+00;9.678148732738185364e-03;3.257355966333811192e+00;9.015664457794466888e-03;8.054233474021625483e+00;9.153605236538861836e-03;6.637973492236871387e+00;9.000036366237961286e-03;7.857711198320808776e+00;9.132304058675592973e-03;6.867266248564985354e+00;9.305859395768740355e-03;4.224357419627488675e+00;8.541894437254829095e-03;1.213551494878413095e+01;8.877440702350832338e-03;7.941379068539926145e+00;9.383232882586951470e-03;3.743336906871689518e+00;8.562329174977498236e-03;1.146921854033836041e+01;8.976512875912990436e-03;6.600421200649939202e+00;9.023765733537044906e-03;5.894658088060221957e+00;8.767356638875348912e-03;9.439953777525811773e+00
9.764007200539199724e-03;2.726124835658680468e+00;8.908213830473769509e-03;8.576596166550039868e+00;9.306626998567739048e-03;5.303128097765036131e+00;9.755481815126353443e-03;2.937874747527387420e+00;9.086918767984911161e-03;7.403285504872125777e+00;9.225166408729336756e-03;5.927441980255956366e+00;9.071383455079261304e-03;7.184021917587729789e+00;9.203779331920933920e-03;6.316766550627251675e+00;9.376327987649882290e-03;3.953982573180493176e+00;8.605599379224067313e-03;1.140262939289303823e+01;8.944168932048806794e-03;7.295231298808640297e+00;9.454354182479432489e-03;3.328525035125021958e+00;8.626799341159440207e-03;1.047695216885955638e+01;9.044582957913226834e-03;6.123616175252926119e+00;9.092865063442626475e-03;5.115584059438116782e+00;8.833718339091613247e-03;8.451124052324814784e+00
9.840705219137019233e-03;2.456989404427747825e+00;8.977640049401418992e-03;7.716082686667054880e+00;9.379221827254844573e-03;4.912191887533198020e+00;9.832814897514523256e-03;2.657829597226129881e+00;9.158173078175355433e-03;6.552544850630893869e+00;9.296727580919811676e-03;5.479763128221422974e+00;9.142730543920563058e-03;6.509679685466565502e+00;9.275254605166274868e-03;5.775370263804950000e+00;9.446796579531022489e-03;3.488083263202334194e+00;8.669304321193305532e-03;1.050545679514384467e+01;9.010897161746781250e-03;6.422657228288481512e+00;9.525475482371911773e-03;2.961456046027490796e+00;8.691269507341382178e-03;9.608477058447254748e+00;9.112653039913463232e-03;5.731160923432538468e+00;9.161964393348208044e-03;4.543789618752967385e+00;8.900080039307877583e-03;7.577948846646413550e+00
9.917403237734838742e-03;2.195614433561811740e+00;9.047066268329068475e-03;7.033677704241434903e+00;9.451816655941950099e-03;4.554070682415177984e+00;9.910147979902691334e-03;2.364855549447133054e+00;9.229427388365799706e-03;5.701077855550150453e+00;9.368288753110286596e-03;5.197614409968573490e+00;9.214077632761864811e-03;5.885581843867770502e+00;9.346729878411615816e-03;5.268897663860405700e+00;9.517265171412162689e-03;2.971846411477962580e+00;8.733009263162543750e-03;9.468411000752382733e+00;9.077625391444755706e-03;5.485931762038591231e+00;9.596596782264391057e-03;2.668275323362146345e+00;8.755739673523324149e-03;8.824598343153676083e+00;9.180723121913699630e-03;5.187922573548537919e+00;9.231063723253789613e-03;4.109758749131255939e+00;8.966441739524141918e-03;6.805027679124286522e+00
9.994101256332658251e-03;2.067582021363556954e+00;9.116492487256717958e-03;6.418227461494574015e+00;9.524411484629055624e-03;4.243472708146524219e+00;9.987481062290861147e-03;1.980395891153658106e+00;9.300681698556243979e-03;5.064216416463037440e+00;9.439849925300761516e-03;4.899103907920886236e+00;9.285424721603166565e-03;5.396887512103790030e+00;9.418205151656956764e-03;4.867679200498872483e+00;9.587733763293304623e-03;2.537100233483744027e+00;8.796714205131780234e-03;8.514384651995818842e+00;9.144353621142728428e-03;4.791215877141282498e+00;9.667718082156872075e-03;2.343713481706476642e+00;8.820209839705266119e-03;8.103839639134026385e+00;9.248793203913936029e-03;4.536645949799908983e+00;9.300163053159371182e-03;3.744929518074739505e+00;9.032803439740404519e-03;6.124016183345920794e+00
1.007079927493047776e-02;1.992130371712014236e+00;9.185918706184367441e-03;5.854817685506366054e+00;9.597006313316162884e-03;3.959833787276532568e+00;1.006481414467902923e-02;1.621987354326987818e+00;9.371936008746688251e-03;4.670548875682301038e+00;9.511411097491234701e-03;4.504149458668952555e+00;9.356771810444468318e-03;5.001233708538429745e+00;9.489680424902297712e-03;4.540218165510292891e+00;9.658202355174444823e-03;2.155388938822501821e+00;8.860419147101018453e-03;7.759433122396117710e+00;9.211081850840702884e-03;4.424097371061880501e+00;9.738839382049351359e-03;2.003953640724029928e+00;8.884680005887208090e-03;7.461412842113964494e+00;9.316863285914172427e-03;3.922951753387132534e+00;9.369262383064952751e-03;3.409986863732727524e+00;9.099165139956667120e-03;5.533871114229847343e+00
1.014749729352829727e-02;1.769190090159895146e+00;9.255344925112016924e-03;5.361213031487979563e+00;9.669601142003268410e-03;3.672624887332148091e+00;1.014214722706719904e-02;1.433779853442280317e+00;9.443190318937132524e-03;4.335707826681240107e+00;9.582972269681709621e-03;4.099933448967385097e+00;9.428118899285770071e-03;4.607057857509318843e+00;9.561155698147638660e-03;4.172238980931599173e+00;9.728670947055585022e-03;1.781652487798361939e+00;8.924124089070256671e-03;7.098878537594385918e+00;9.277810080538677340e-03;4.186692490900250085e+00;9.809960681941830643e-03;1.698096471720063505e+00;8.949150172069150061e-03;6.882304581366375018e+00;9.384933367914408825e-03;3.388414309551918357e+00;9.438361712970534320e-03;3.010230225637674728e+00;9.165526840172931455e-03;5.000328457182371622e+00
1.022419531212611678e-02;1.403663583700392348e+00;9.324771144039666407e-03;4.904236950262187200e+00;9.742195970690373935e-03;3.400539824809072353e+00;1.021948030945536712e-02;1.344651924579453039e+00;9.514444629127576797e-03;3.914764670846208272e+00;9.654533441872184540e-03;3.785274840839591093e+00;9.499465988127070090e-03;4.253825298711678471e+00;9.632630971392979607e-03;3.730290506718330068e+00;9.799139538936726956e-03;1.478803309895893481e+00;8.987829031039494890e-03;6.428773509514186912e+00;9.344538310236651796e-03;3.880517029479684243e+00;9.881081981834311662e-03;1.456968936063422815e+00;9.013620338251092032e-03;6.330748375276827211e+00;9.453003449914645223e-03;2.939186936308621156e+00;9.507461042876115889e-03;2.577187168815906482e+00;9.231888540389195791e-03;4.542083994445558659e+00
1.030089333072393629e-02;1.082190439624332701e+00;9.394197362967315890e-03;4.501821892129993508e+00;9.814790799377479460e-03;3.118450377802459705e+00;1.029681339184353693e-02;1.268797494227805522e+00;9.585698939318021070e-03;3.501188792785237425e+00;9.726094614062659460e-03;3.512516618917163935e+00;9.570813076968371844e-03;4.006426006413156493e+00;9.704106244638320555e-03;3.299783684531475192e+00;9.869608130817867156e-03;1.279361661251877669e+00;9.051533973008731374e-03;5.734899963111109500e+00;9.411266539934626252e-03;3.538317084175000904e+00;9.952203281726790945e-03;1.329464735423318444e+00;9.078090504433034003e-03;5.813299460004039076e+00;9.521073531914881621e-03;2.582304899021801603e+00;9.576560372781697458e-03;2.292935605139789779e+00;9.298250240605460126e-03;4.189271711935973030e+00
1.037759134932175580e-02;9.214699758339249813e-01;9.463623581894965373e-03;4.206903695757743478e+00;9.887385628064584986e-03;2.821268582776701894e+00;1.037414647423170501e-02;1.192784778209721175e+00;9.656953249508467077e-03;3.249065524181400377e+00;9.797655786253134380e-03;3.203005779345769799e+00;9.642160165809673597e-03;3.792984162479998034e+00;9.775581517883661503e-03;2.980759302046185333e+00;9.940076722699007356e-03;1.148687616016202950e+00;9.115238914977969592e-03;5.098987211441865952e+00;9.477994769632598973e-03;3.286078816479422571e+00;1.002332458161927196e-02;1.268497658401574357e+00;9.142560670614975973e-03;5.323667142073469805e+00;9.589143613915118020e-03;2.349951935751903420e+00;9.645659702687279027e-03;2.224165121027827485e+00;9.364611940821724462e-03;3.849470833687112403e+00
1.045428936791957530e-02;8.924260251524638310e-01;9.533049800822614855e-03;3.983432434269920108e+00;9.959980456751690511e-03;2.547898147528625756e+00;1.045147955661987309e-02;1.091447273117013728e+00;9.728207559698911350e-03;3.139086988114237808e+00;9.869216958443607565e-03;2.896111260188405812e+00;9.713507254650975350e-03;3.506574767109527535e+00;9.847056791129002451e-03;2.794470295129903636e+00;1.001054531458014929e-02;1.068416305956257029e+00;9.178943856947207811e-03;4.654960580496720013e+00;9.544722999330573429e-03;3.087187322148153168e+00;1.009444588151175125e-02;1.175430313574244989e+00;9.207030836796917944e-03;4.828186766985050227e+00;9.657213695915354418e-03;2.234132385163446699e+00;9.714759032592860596e-03;2.184807881078641767e+00;9.430973641037987062e-03;3.422283169082033005e+00
1.053098738651739481e-02;8.706707999069455139e-01;9.602476019750264338e-03;3.731561205526546132e+00;1.003257528543879604e-02;2.277693755079769566e+00;1.052881263900804290e-02;9.711137386136839966e-01;9.799461869889355622e-03;3.040500284186817392e+00;9.940778130634082485e-03;2.637451317170409482e+00;9.784854343492275369e-03;3.159226576435340217e+00;9.918532064374343399e-03;2.664752543661646378e+00;1.008101390646128949e-02;1.017015773006598067e+00;9.242648798916446029e-03;4.367377976757484959e+00;9.611451229028547885e-03;2.814295313409448607e+00;1.016556718140423053e-02;1.048839694543009404e+00;9.271501002978859915e-03;4.356983062878497570e+00;9.725283777915590816e-03;2.147936661199220776e+00;9.783858362498442166e-03;1.977065196835169347e+00;9.497335341254249663e-03;2.950756587965714939e+00
1.060768540511521432e-02;7.954556849915939143e-01;9.671902238677913821e-03;3.387871103436239650e+00;1.010517011412590330e-02;2.007195925657673463e+00;1.060614572139621098e-02;8.575878124504613398e-01;9.870716180079799895e-03;2.881106493997088513e+00;1.001233930282455740e-02;2.393955201273698652e+00;9.856201432333577123e-03;2.819305895817199037e+00;9.990007337619684347e-03;2.487546731146472734e+00;1.015148249834242969e-02;9.840196658091087123e-01;9.306353740885682513e-03;4.046141745115786392e+00;9.678179458726522341e-03;2.464314752194617153e+00;1.023668848129671155e-02;9.402418532514085214e-01;9.335971169160801886e-03;3.967685186953628040e+00;9.793353859915827214e-03;2.033168260257264492e+00;9.852957692404023735e-03;1.652092509187167213e+00;9.563697041470513999e-03;2.570989431511609524e+00
1.068438342371303383e-02;7.224541207477089833e-01;9.741328457605563304e-03;3.024032627606835000e+00;1.017776494281300882e-02;1.765083328737742097e+00;1.068347880378438079e-02;7.597891744180139684e-01;9.941970490270244168e-03;2.642226719907531773e+00;1.008390047501503232e-02;2.131342510990752892e+00;9.927548521174878876e-03;2.499571589951631978e+00;1.006148261086502529e-02;2.242644388903262342e+00;1.022195109022357162e-02;9.714034313373157703e-01;9.370058682854920731e-03;3.643101714200158270e+00;9.744907688424496797e-03;2.141101570140447663e+00;1.030780978118919083e-02;8.376785664034692713e-01;9.400441335342743857e-03;3.634195247754510749e+00;9.861423941916063612e-03;1.879137430217299842e+00;9.922057022309605304e-03;1.385047908876449352e+00;9.630058741686778334e-03;2.375253511203015311e+00
1.076108144231085161e-02;6.741252484412411095e-01;9.810754676533212787e-03;2.791830239349760934e+00;1.025035977150011435e-02;1.524368479924314013e+00;1.076081188617254887e-02;6.712227597566384762e-01;1.001322480046068844e-02;2.349770990972788187e+00;1.015546164720550724e-02;1.850236794183904854e+00;9.998895610016180630e-03;2.207455646948178085e+00;1.013295788411036624e-02;1.990556573393374995e+00;1.029241968210471182e-02;9.516891460543892567e-01;9.433763624824158950e-03;3.274101271353392129e+00;9.811635918122471253e-03;1.881140520323969056e+00;1.037893108108167185e-02;7.129493977804080007e-01;9.464911501524685827e-03;3.269308256450897066e+00;9.929494023916300011e-03;1.689172250004124187e+00;9.991156352215186873e-03;1.239662917741429782e+00;9.696420441903042670e-03;2.283537407792806562e+00
1.083777946090867111e-02;6.262402476885197133e-01;9.880180895460862270e-03;2.715527131080523571e+00;1.032295460018721987e-02;1.274559187976131103e+00;1.083814496856071868e-02;5.786973264156223262e-01;1.008447911065113271e-02;2.094108060519733083e+00;1.022702281939598043e-02;1.584258908742374183e+00;1.007024269885748238e-02;1.979203664133079688e+00;1.020443315735570719e-02;1.744707538192567853e+00;1.036288827398585202e-02;8.788417271872156489e-01;9.497468566793397168e-03;3.004849193129401907e+00;9.878364147820443975e-03;1.644592506170512225e+00;1.045005238097415114e-02;5.821845107436527389e-01;9.529381667706627798e-03;2.863642387668992928e+00;9.997564105916536409e-03;1.488513453945538245e+00;1.006025568212076844e-02;1.159102058848924255e+00;9.762782142119305270e-03;2.150645028092864841e+00
1.091447747950649062e-02;5.547950586835748155e-01;9.949607114388511753e-03;2.660646742277523735e+00;1.039554942887432540e-02;1.073691029907046346e+00;1.091547805094888676e-02;5.065181992723720716e-01;1.015573342084157699e-02;1.908734073013992116e+00;1.029858399158645535e-02;1.369322473430137022e+00;1.014158978769878240e-02;1.810444781609003462e+00;1.027590843060104640e-02;1.483560477820716095e+00;1.043335686586699396e-02;7.470764283857136423e-01;9.561173508762633652e-03;2.828024655027923551e+00;9.945092377518418431e-03;1.420239232444024280e+00;1.052117368086663216e-02;4.589985656567134309e-01;9.593851833888569769e-03;2.514206873050658597e+00;1.006563418791677281e-02;1.312855742145701665e+00;1.012935501202635001e-02;1.092977276874154802e+00;9.829143842335569606e-03;1.968433966973681448e+00
1.099117549810431013e-02;4.557191623008423620e-01;1.001903333331616124e-02;2.491442656336787742e+00;1.046814425756143092e-02;9.689028203691877339e-01;1.099281113333705658e-02;4.850771866189459436e-01;1.022698773103202126e-02;1.732393485655540966e+00;1.037014516377693027e-02;1.211811447417084908e+00;1.021293687654008416e-02;1.672179406894358067e+00;1.034738370384638735e-02;1.260748636627080366e+00;1.050382545774813416e-02;5.932217075567383091e-01;9.624878450731871871e-03;2.713215647710319978e+00;1.001182060721639289e-02;1.229814625944299245e+00;1.059229498075911144e-02;3.627957370380838764e-01;9.658322000070511740e-03;2.285112458846969563e+00;1.013370426991700921e-02;1.184032280359349931e+00;1.019845434193193158e-02;1.016590925834682801e+00;9.895505542551833941e-03;1.784916719465567292e+00
1.106787351670212964e-02;3.833319508654244867e-01;1.008845955224381072e-02;2.221327830828465633e+00;1.054073908624853645e-02;9.199868095215537611e-01;1.107014421572522465e-02;4.856120746441343616e-01;1.029824204122246727e-02;1.540390969835532475e+00;1.044170633596740519e-02;1.100419925710922397e+00;1.028428396538138591e-02;1.552558879914013312e+00;1.041885897709172830e-02;1.140257380103889773e+00;1.057429404962927609e-02;4.542728139841318291e-01;9.688583392701110089e-03;2.566493309795936373e+00;1.007854883691436734e-02;1.106752252714443552e+00;1.066341628065159072e-02;3.220755050167102285e-01;9.722792166252453711e-03;2.121117713711724306e+00;1.020177435191724560e-02;1.084043121266588638e+00;1.026755367183751315e-02;9.003546515541743789e-01;9.961867242768096542e-03;1.592441286668019762e+00
1.114457153529994915e-02;3.687580505926107977e-01;1.015788577117146020e-02;1.983124228201300854e+00;1.061333391493564371e-02;8.529235943055152314e-01;1.114747729811339447e-02;4.651242162708478234e-01;1.036949635141291154e-02;1.383085051266221388e+00;1.051326750815788011e-02;1.002843151312524661e+00;1.035563105422268766e-02;1.434602137318918391e+00;1.049033425033706925e-02;1.073260198733026360e+00;1.064476264151041629e-02;3.609382897106707677e-01;9.752288334670348308e-03;2.306268104523209850e+00;1.014527706661234180e-02;1.042008792986855781e+00;1.073453758054407174e-02;3.179288912721927596e-01;9.787262332434395681e-03;1.943173882006973052e+00;1.026984443391748200e-02;9.783316543514464225e-01;1.033665300174309472e-02;7.543664650169383812e-01;1.002822894298436088e-02;1.383798846834413565e+00
1.122126955389776866e-02;3.792935651545015774e-01;1.022731199009910968e-02;1.833300641224460348e+00;1.068592874362274923e-02;7.580714761441581517e-01;1.122481038050156255e-02;4.142943794561873561e-01;1.044075066160335581e-02;1.275332258681220576e+00;1.058482868034835329e-02;8.943221568953557687e-01;1.042697814306398768e-02;1.292044636965911764e+00;1.056180952358241019e-02;9.729976371246905620e-01;1.071523123339155649e-02;3.165573771409739279e-01;9.815993276639586526e-03;1.968598011830987149e+00;1.021200529631031452e-02;9.627584121352603663e-01;1.080565888043655103e-02;3.091399557503353157e-01;9.851732498616337652e-03;1.745736367577810366e+00;1.033791451591771840e-02;8.535895670396005386e-01;1.040575233164867629e-02;6.238321428488418086e-01;1.009459064320062521e-02;1.185173482553610214e+00
1.129796757249558817e-02;3.839636305555330642e-01;1.029673820902675917e-02;1.679715545884710393e+00;1.075852357230985476e-02;6.746154644196820094e-01;1.130214346288973236e-02;3.430154578200750870e-01;1.051200497179380008e-02;1.164142000541254829e+00;1.065638985253882821e-02;7.966518138064975219e-01;1.049832523190528943e-02;1.137523954687561734e+00;1.063328479682775114e-02;8.527703829775092892e-01;1.078569982527269842e-02;2.881336034318334183e-01;9.879698218608823010e-03;1.652420981231518482e+00;1.027873352600828898e-02;8.395831949237279046e-01;1.087678018032903204e-02;2.881212395893716915e-01;9.916202664798279623e-03;1.554343448940954664e+00;1.040598459791795480e-02;7.172461454893852562e-01;1.047485166155425786e-02;5.526999380113402083e-01;1.016095234341688781e-02;1.030348780085041493e+00
1.137466559109340768e-02;3.655889794484389888e-01;1.036616442795440865e-02;1.443231987586407250e+00;1.083111840099696029e-02;6.347579657777734363e-01;1.137947654527790044e-02;2.655907811544003239e-01;1.058325928198424436e-02;1.016264771552100266e+00;1.072795102472930313e-02;7.495990605614846203e-01;1.056967232074659119e-02;1.025798620595429922e+00;1.070476007007309209e-02;7.629105739221808680e-01;1.085616841715383862e-02;2.552166970099318255e-01;9.943403160578061228e-03;1.435974486543110329e+00;1.034546175570626343e-02;7.289837330640336344e-01;1.094790148022151133e-02;2.611587635957526299e-01;9.980672830980221594e-03;1.385381135526116969e+00;1.047405467991819120e-02;5.974187658003515811e-01;1.054395099145983943e-02;5.439389762069669620e-01;1.022731404363315215e-02;9.304409274553714360e-01
1.145136360969122719e-02;3.165036108926090885e-01;1.043559064688205813e-02;1.176880623121389080e+00;1.090371322968406581e-02;6.302413782220988026e-01;1.145680962766606852e-02;2.033532395549129956e-01;1.065451359217468863e-02;8.727848543777302348e-01;1.079951219691977805e-02;7.407044307870720434e-01;1.064101940958789294e-02;9.661429327247285093e-01;1.077623534331843304e-02;6.918815947306982128e-01;1.092663700903497882e-02;2.227530631233593239e-01;1.000710810254729945e-02;1.318908538032357969e+00;1.041218998540423789e-02;6.604859992063893959e-01;1.101902278011399061e-02;2.256767132886387806e-01;1.004514299716216356e-02;1.246621814189939892e+00;1.054212476191842759e-02;5.145467225368952624e-01;1.061305032136542099e-02;5.234803888187774534e-01;1.029367574384941648e-02;8.593726203781129058e-01
1.152806162828904669e-02;2.496657702799436329e-01;1.050501686580970762e-02;9.889440616081915936e-01;1.097630805837117134e-02;6.065433905271704340e-01;1.153414271005423833e-02;1.744162798100499789e-01;1.072576790236513290e-02;7.796646249402479079e-01;1.087107336911025297e-02;6.980182826400510576e-01;1.071236649842919469e-02;9.075287530708217032e-01;1.084771061656377399e-02;6.261244314307036207e-01;1.099710560091612076e-02;1.940932941006622003e-01;1.007081304451653593e-02;1.228397757276422197e+00;1.047891821510221234e-02;6.014556827934081085e-01;1.109014408000647163e-02;1.848163826152792732e-01;1.010961316334410554e-02;1.128105693103949925e+00;1.061019484391866399e-02;4.526191048648827708e-01;1.068214965127100256e-02;4.337441648520140580e-01;1.036003744406567909e-02;7.802403064508636188e-01
1.160475964688686620e-02;1.889837997624636001e-01;1.057444308473735710e-02;9.285884516106008846e-01;1.104890288705827686e-02;5.380314361295958081e-01;1.161147579244240641e-02;1.706388101876085972e-01;1.079702221255557718e-02;7.125124014150899798e-01;1.094263454130072616e-02;5.938284407789055086e-01;1.078371358727049471e-02;8.112152029222831073e-01;1.091918588980911493e-02;5.837306102417231246e-01;1.106757419279726096e-02;1.699821122000606810e-01;1.013451798648577415e-02;1.115393856136995598e+00;1.054564644480018507e-02;5.495098138473057947e-01;1.116126537989895091e-02;1.534742977011455678e-01;1.017408332952604751e-02;1.035012520667637936e+00;1.067826492591890039e-02;4.070882729511172138e-01;1.075124898117658413e-02;3.266733967238272252e-01;1.042639914428194342e-02;6.872072450173695168e-01
1.168145766548468571e-02;1.511434614875989402e-01;1.064386930366500658e-02;9.339062293202876619e-01;1.112149771574538412e-02;4.738924702958247637e-01;1.168880887483057622e-02;1.648294961520883617e-01;1.086827652274602145e-02;6.541567648637699461e-01;1.101419571349120108e-02;4.823919763661721483e-01;1.085506067611179647e-02;6.875773391551087688e-01;1.099066116305445588e-02;5.570335003908435390e-01;1.113804278467840116e-02;1.474272323867158729e-01;1.019822292845501237e-02;1.008194369318802464e+00;1.061237467449815952e-02;5.213183029580588101e-01;1.123238667979143193e-02;1.341465021392769241e-01;1.023855349570798948e-02;9.862217897370525455e-01;1.074633500791913679e-02;3.862152363640192765e-01;1.082034831108216570e-02;2.854402260245662015e-01;1.049276084449820776e-02;5.953879560935857462e-01
1.175815568408250522e-02;1.264370906887690160e-01;1.071329552259265606e-02;9.121704434858793897e-01;1.119409254443248965e-02;4.427728169994363250e-01;1.176614195721874430e-02;1.415174913205827778e-01;1.093953083293646746e-02;6.252666613244045601e-01;1.108575688568167600e-02;4.049851284559188302e-01;1.092640776495309822e-02;5.825576046998141022e-01;1.106213643629979683e-02;5.083619503995040478e-01;1.120851137655954309e-02;1.266103188501509214e-01;1.026192787042425059e-02;9.513329888406629742e-01;1.067910290419613398e-02;4.966138080202649463e-01;1.130350797968391122e-02;1.124841907882775244e-01;1.030302366188993145e-02;9.503502732500941352e-01;1.081440508991937319e-02;3.602652568944801903e-01;1.088944764098774727e-02;3.081364356487635847e-01;1.055912254471447036e-02;5.303845051911632025e-01
1.183485370268032473e-02;9.736125597422398692e-02;1.078272174152030555e-02;8.475054470141192287e-01;1.126668737311959517e-02;4.110071243904023230e-01;1.184347503960691411e-02;1.114443415456070480e-01;1.101078514312691173e-02;5.992937284013050148e-01;1.115731805787215092e-02;3.516838956554567130e-01;1.099775485379439997e-02;5.170508094698484935e-01;1.113361170954513778e-02;4.307306676425540215e-01;1.127897996844068329e-02;1.167187160498749099e-01;1.032563281239348707e-02;9.171248411377455056e-01;1.074583113389410843e-02;4.651622614463685745e-01;1.137462927957639050e-02;9.296624836159669836e-02;1.036749382807187342e-02;8.656548894667607241e-01;1.088247517191960959e-02;3.055608469693377738e-01;1.095854697089332884e-02;3.285550930463154717e-01;1.062548424493073469e-02;5.034779584830123556e-01
1.191155172127814424e-02;7.125785356365846313e-02;1.085214796044795503e-02;7.531203427547769058e-01;1.133928220180670070e-02;3.694983987359907185e-01;1.192080812199508219e-02;9.050901607331175713e-02;1.108203945331735600e-02;5.265144547336788605e-01;1.122887923006262584e-02;3.237733854604317729e-01;1.106910194263569999e-02;4.762081560993940976e-01;1.120508698279047699e-02;3.676575499413560766e-01;1.134944856032182522e-02;1.094358768570649482e-01;1.038933775436272529e-02;8.369446894904634116e-01;1.081255936359208289e-02;4.351647075485323701e-01;1.144575057946887152e-02;9.042096622398942962e-02;1.043196399425381539e-02;7.370047088054988427e-01;1.095054525391984598e-02;2.495563729846171086e-01;1.102764630079891041e-02;3.276248223497725820e-01;1.069184594514699903e-02;4.665648707719594612e-01
1.198824973987596375e-02;6.033254441847990535e-02;1.092157417937560451e-02;6.305971070558724634e-01;1.141187703049380622e-02;3.355985922299967728e-01;1.199814120438325200e-02;8.013172722352250588e-02;1.115329376350780027e-02;4.218336580006835090e-01;1.130044040225309902e-02;3.420531015928531815e-01;1.114044903147700175e-02;4.517045486637538687e-01;1.127656225603581794e-02;3.484736716663855427e-01;1.141991715220296542e-02;9.468461555949286845e-02;1.045304269633196351e-02;7.099822692482373743e-01;1.087928759329005561e-02;3.938925477699050659e-01;1.151687187936135080e-02;9.376472520272859101e-02;1.049643416043575736e-02;6.292502912052099218e-01;1.101861533592008238e-02;2.184463066231903949e-01;1.109674563070449198e-02;3.201968060350005585e-01;1.075820764536326163e-02;3.748607301310815654e-01
1.206494775847378152e-02;5.772387710169089164e-02;1.099100039830325400e-02;5.239854181001890598e-01;1.148447185918091175e-02;2.940773164299511078e-01;1.207547428677142008e-02;7.775081797825132701e-02;1.122454807369824455e-02;3.365719268731616753e-01;1.137200157444357394e-02;3.839256477600089257e-01;1.121179612031830350e-02;4.384793550108607718e-01;1.134803752928115889e-02;3.430399764069129720e-01;1.149038574408410562e-02;8.670454303294927723e-02;1.051674763830120173e-02;6.031247619338437893e-01;1.094601582298803007e-02;3.325052343297587032e-01;1.158799317925383182e-02;8.104647838711333263e-02;1.056090432661769933e-02;5.658818644671163023e-01;1.108668541792031878e-02;1.962771303005204637e-01;1.116584496061007355e-02;2.918446658158909135e-01;1.082456934557952596e-02;2.694458339880662634e-01
1.214164577707160103e-02;5.444795448778762259e-02;1.106042661723090348e-02;4.722142960718417326e-01;1.155706668786801727e-02;2.374017517762388729e-01;1.215280736915958990e-02;8.016269173399370729e-02;1.129580238388868882e-02;2.878806334035365899e-01;1.144356274663404886e-02;3.829117648081113434e-01;1.128314320915960525e-02;4.349991384134271333e-01;1.141951280252649983e-02;3.147377141796711686e-01;1.156085433596524756e-02;9.170909368232509074e-02;1.058045258027043821e-02;5.564858927517282172e-01;1.101274405268600452e-02;2.691192402697015762e-01;1.165911447914631111e-02;5.885236268407675886e-02;1.062537449279964130e-02;5.206964652264449711e-01;1.115475549992055518e-02;1.632702880147184343e-01;1.123494429051565512e-02;2.380660510170148070e-01;1.089093104579579030e-02;2.251315696570279357e-01
1.221834379566942054e-02;5.031669101858489423e-02;1.112985283615855296e-02;4.410420312778907115e-01;1.162966151655512453e-02;1.918447705833114802e-01;1.223014045154775797e-02;7.987265164833405595e-02;1.136705669407913309e-02;2.594079861910081886e-01;1.151512391882452378e-02;3.115800608474535438e-01;1.135449029800090701e-02;4.427369900617931786e-01;1.149098807577184078e-02;2.699322046034111633e-01;1.163132292784638776e-02;9.467838265676516152e-02;1.064415752223967643e-02;5.371271358779319272e-01;1.107947228238397898e-02;2.234066171762650321e-01;1.173023577903879212e-02;4.762834224947744971e-02;1.068984465898158327e-02;4.753311087693276038e-01;1.122282558192079158e-02;1.339969477350850258e-01;1.130404362042123668e-02;1.820465065264684767e-01;1.095729274601205290e-02;2.514657580516200253e-01
1.229504181426724005e-02;5.052663386221654257e-02;1.119927905508620244e-02;3.942303846764662612e-01;1.170225634524223006e-02;1.706213443159114440e-01;1.230747353393592779e-02;7.313525771308408696e-02;1.143831100426957736e-02;2.445484111048419618e-01;1.158668509101499870e-02;2.193926397261537209e-01;1.142583738684220702e-02;4.394737319662812003e-01;1.156246334901718173e-02;2.305392922456560856e-01;1.170179151972752796e-02;8.998244295999885400e-02;1.070786246420891465e-02;4.910707289508118856e-01;1.114620051208195343e-02;1.880087685588261726e-01;1.180135707893127141e-02;4.651213150554957959e-02;1.075431482516352524e-02;4.257810542679655863e-01;1.129089566392102797e-02;1.206138544963137604e-01;1.137314295032681825e-02;1.367010477282188941e-01;1.102365444622831724e-02;2.873936527696208665e-01
1.237173983286505956e-02;5.897004176379244678e-02;1.126870527401385193e-02;3.417025178396027041e-01;1.177485117392933558e-02;1.558415815398050130e-01;1.238480661632409587e-02;5.949659230905737783e-02;1.150956531446002164e-02;2.462150591581504788e-01;1.165824626320547189e-02;1.636690585580607427e-01;1.149718447568350878e-02;3.909346613096874590e-01;1.163393862226252268e-02;1.964901978282496964e-01;1.177226011160866989e-02;7.659221493709626738e-02;1.077156740617815286e-02;4.160897521534272503e-01;1.121292874177992616e-02;1.414771128665347766e-01;1.187247837882375069e-02;4.705767866827356705e-02;1.081878499134546721e-02;3.796232289688727390e-01;1.135896574592126437e-02;1.087427763757130572e-01;1.144224228023239982e-02;9.896809334468707753e-02;1.109001614644458157e-02;2.799655598893707187e-01
1.244843785146287907e-02;6.574696934725991759e-02;1.133813149294150141e-02;2.980821926180541315e-01;1.184744600261644111e-02;1.283260297184678767e-01;1.246213969871226394e-02;4.147808963661123866e-02;1.158081962465046764e-02;2.393905768405677204e-01;1.172980743539594681e-02;1.471471211689453495e-01;1.156853156452481053e-02;2.961364089208706196e-01;1.170541389550786363e-02;1.596921455416508984e-01;1.184272870348981009e-02;5.462767827072740473e-02;1.083527234814738935e-02;3.451474431577735147e-01;1.127965697147790061e-02;9.007907953678867541e-02;1.194359967871623171e-02;4.500841921206225060e-02;1.088325515752740918e-02;3.428090877595611485e-01;1.142703582792150077e-02;9.098180032403892226e-02;1.151134161013798139e-02;6.905337320011162294e-02;1.115637784666084417e-02;2.302045853241450890e-01
1.252513587006069858e-02;6.137687830297667430e-02;1.140755771186915089e-02;2.650719101148316104e-01;1.192004083130354664e-02;1.019354998053104006e-01;1.253947278110043376e-02;3.017856665661686200e-02;1.165207393484091192e-02;1.946421268094459534e-01;1.180136860758642173e-02;1.388318644395544199e-01;1.163987865336611228e-02;1.968188697624730643e-01;1.177688916875320457e-02;1.352741214110069756e-01;1.191319729537095029e-02;4.199655809769289178e-02;1.089897729011662757e-02;2.913731146773113623e-01;1.134638520117587507e-02;5.785588379499355394e-02;1.201472097860871099e-02;3.977043831917093791e-02;1.094772532370935116e-02;2.924698859675455842e-01;1.149510590992173717e-02;7.965721283591072066e-02;1.158044094004356296e-02;5.533177541275666883e-02;1.122273954687710851e-02;1.682741752095728849e-01
1.260183388865851808e-02;4.737371938814899375e-02;1.147698393079680038e-02;2.366094013564767062e-01;1.199263565999065216e-02;1.005642017703544111e-01;1.261680586348860184e-02;3.079423486805259527e-02;1.172332824503135619e-02;1.329278041706777047e-01;1.187292977977689665e-02;1.232607676156256271e-01;1.171122574220741230e-02;1.384651946695697189e-01;1.184836444199854552e-02;1.382905965828441774e-01;1.198366588725209222e-02;4.747744118545034475e-02;1.096268223208586579e-02;2.510460268552193730e-01;1.141311343087384952e-02;4.746488195127298443e-02;1.208584227850119201e-02;3.766810077508106480e-02;1.101219548989129313e-02;2.186880530226649744e-01;1.156317599192197357e-02;8.240726106343847224e-02;1.164954026994914453e-02;5.842748914913543229e-02;1.128910124709337284e-02;1.241033034673152263e-01
1.267853190725633759e-02;3.045835808608985187e-02;1.154641014972444986e-02;2.050729054821126551e-01;1.206523048867775769e-02;1.113668227909272862e-01;1.269413894587677165e-02;3.318006231237633635e-02;1.179458255522180046e-02;9.342198219356476208e-02;1.194449095196737157e-02;1.130700139538960702e-01;1.178257283104871406e-02;1.313569271141031003e-01;1.191983971524388647e-02;1.499178293532901773e-01;1.205413447913323242e-02;5.352766770944055591e-02;1.102638717405510400e-02;2.218889869261956305e-01;1.147984166057182398e-02;4.549339467586292068e-02;1.215696357839367130e-02;4.142699049239609299e-02;1.107666565607323510e-02;1.561816019423897250e-01;1.163124607392220997e-02;8.915563866468667609e-02;1.171863959985472610e-02;6.266617564683917008e-02;1.135546294730963544e-02;1.098410885745954163e-01
1.275522992585415710e-02;2.285722076901312155e-02;1.161583636865209934e-02;1.738086960271340853e-01;1.213782531736486495e-02;1.021475774761262528e-01;1.277147202826493973e-02;3.336484011795289029e-02;1.186583686541224474e-02;8.094435529589597000e-02;1.201605212415784475e-02;1.148464850579867524e-01;1.185391991989001581e-02;1.484452845704358481e-01;1.199131498848922742e-02;1.439272087859406468e-01;1.212460307101437262e-02;4.626383009790624445e-02;1.109009211602434049e-02;1.999282640351073004e-01;1.154656989026979670e-02;4.718883671248952361e-02;1.222808487828615058e-02;4.410400785390664047e-02;1.114113582225517707e-02;1.316585171122870435e-01;1.169931615592244636e-02;8.643702951515780386e-02;1.178773892976030767e-02;5.585878204933784896e-02;1.142182464752589978e-02;1.081066702177666816e-01
1.283192794445197661e-02;2.754201976213830824e-02;1.168526258757974882e-02;1.513005583075268667e-01;1.221042014605197047e-02;7.421141595703342753e-02;1.284880511065310954e-02;3.687134018887645165e-02;1.193709117560268901e-02;8.227798957280378633e-02;1.208761329634831967e-02;1.078966159773757372e-01;1.192526700873131756e-02;1.564332178249831229e-01;1.206279026173456836e-02;1.160630254056559535e-01;1.219507166289551456e-02;2.840674053069842594e-02;1.115379705799357871e-02;1.803707200054755211e-01;1.161329811996777116e-02;5.309316149293648313e-02;1.229920617817863160e-02;3.731417963646763147e-02;1.120560598843711904e-02;1.308833417779208530e-01;1.176738623792268276e-02;7.813708126102507368e-02;1.185683825966588924e-02;4.548773156990303101e-02;1.148818634774216411e-02;9.912500614978747571e-02
1.290862596304979612e-02;2.973581385594216767e-02;1.175468880650739831e-02;1.369984558719831713e-01;1.228301497473907600e-02;5.791942650490056188e-02;1.292613819304127762e-02;3.801077236708449991e-02;1.200834548579313328e-02;9.163723782921169569e-02;1.215917446853879459e-02;7.946479143859627725e-02;1.199661409757261932e-02;1.493724822605281000e-01;1.213426553497990758e-02;8.166306272459449012e-02;1.226554025477665476e-02;1.142007363793425337e-02;1.121750199996281692e-02;1.613568820832141371e-01;1.168002634966574561e-02;5.925052128150222475e-02;1.237032747807111088e-02;2.248690520480910518e-02;1.127007615461906101e-02;1.260106656750161480e-01;1.183545631992291916e-02;7.990137716674040880e-02;1.192593758957147081e-02;4.021880247128174074e-02;1.155454804795842672e-02;8.690808180039467923e-02
1.298532398164761563e-02;2.233157312761768418e-02;1.182411502543504779e-02;1.261635104593485102e-01;1.235560980342618152e-02;6.270810799700789195e-02;1.300347127542944743e-02;3.088071906898163382e-02;1.207959979598357755e-02;1.004254396931631432e-01;1.223073564072926951e-02;5.293086409123517327e-02;1.206796118641391934e-02;1.403620080313552898e-01;1.220574080822524853e-02;6.326356839299734913e-02;1.233600884665779669e-02;3.148229060003602565e-03;1.128120694193205514e-02;1.427430475082356320e-01;1.174675457936372007e-02;6.493008138790887229e-02;1.244144877796359190e-02;9.082895901655051521e-03;1.133454632080100298e-02;1.087928727344480567e-01;1.190352640192315556e-02;8.723503814117550270e-02;1.199503691947705238e-02;3.452842463954015201e-02;1.162090974817469105e-02;8.191182733002655425e-02
1.306202200024543514e-02;1.664395266876451257e-02;1.189354124436269727e-02;1.149546950071941021e-01;1.242820463211328705e-02;6.803148229709637951e-02;1.308080435781761551e-02;1.951876233826220497e-02;1.215085410617402183e-02;9.177219096475486282e-02;1.230229681291974443e-02;5.123714123515135666e-02;1.213930827525522109e-02;1.313134332569267371e-01;1.227721608147058947e-02;6.696139399185821461e-02;1.240647743853893689e-02;3.158656946177780794e-03;1.134491188390129163e-02;1.225184038800951752e-01;1.181348280906169453e-02;7.301870635308266300e-02;1.251257007785607119e-02;3.711970025016442243e-03;1.139901648698294495e-02;9.191480929606683781e-02;1.197159648392339196e-02;7.796929933764279452e-02;1.206413624938263394e-02;2.687433444113151992e-02;1.168727144839095539e-02;8.554684287515858243e-02
1.313872001884325465e-02;1.742698516649450122e-02;1.196296746329034676e-02;1.010393032831899407e-01;1.250079946080039257e-02;5.952681090401629183e-02;1.315813744020578532e-02;9.012034760472058953e-03;1.222210841636446783e-02;6.563610706369750469e-02;1.237385798511021762e-02;6.537172185357223442e-02;1.221065536409652284e-02;1.198644116770525014e-01;1.234869135471593042e-02;7.776635078486000829e-02;1.247694603042007709e-02;1.143772361382922736e-02;1.140861682587052985e-02;9.720792806158864985e-02;1.188021103875966725e-02;7.901939550778683263e-02;1.258369137774855220e-02;6.994440971262787417e-03;1.146348665316488692e-02;8.070072902692085326e-02;1.203966656592362836e-02;5.315531103094742887e-02;1.213323557928821551e-02;3.054543651058299475e-02;1.175363314860721799e-02;8.751334625439313730e-02
1.321541803744107242e-02;1.783055005699961046e-02;1.203239368221799624e-02;9.155471730236439121e-02;1.257339428948749810e-02;4.717537956226205281e-02;1.323547052259395340e-02;4.086512148674383178e-03;1.229336272655491211e-02;4.261248888382265093e-02;1.244541915730069254e-02;7.443400856245034614e-02;1.228200245293782460e-02;1.126060191919588810e-01;1.242016662796127137e-02;8.305592509554582392e-02;1.254741462230121903e-02;2.609192266092091525e-02;1.147232176783976806e-02;6.890871311218825512e-02;1.194693926845764170e-02;7.058418952987435824e-02;1.265481267764103149e-02;1.683431302982708877e-02;1.152795681934682889e-02;6.341486237235878509e-02;1.210773664792386475e-02;3.028755043261626909e-02;1.220233490919379708e-02;4.895979421417140376e-02;1.181999484882348232e-02;7.562442102928614018e-02
1.329211605603889193e-02;1.752563624801008885e-02;1.210181990114564572e-02;8.927493328420929575e-02;1.264598911817460536e-02;4.252192258321300239e-02;1.331280360498212322e-02;6.764608563141067711e-03;1.236461703674535638e-02;3.466222233615805920e-02;1.251698032949116746e-02;6.935410527461473296e-02;1.235334954177912635e-02;1.097377591829469534e-01;1.249164190120661232e-02;8.334461690096217623e-02;1.261788321418235922e-02;3.308346369355498473e-02;1.153602670980900628e-02;4.446006434088643766e-02;1.201366749815561616e-02;4.566604967696320794e-02;1.272593397753351077e-02;2.631751615956649804e-02;1.159242698552877086e-02;3.841195179762909445e-02;1.217580672992410115e-02;1.596145015833018779e-02;1.227143423909937865e-02;6.088473372408133993e-02;1.188635654903974666e-02;5.946385904978349068e-02
1.336881407463671144e-02;1.708257586939737616e-02;1.217124612007329520e-02;8.074304897220507815e-02;1.271858394686171088e-02;4.003019087969417883e-02;1.339013668737029129e-02;1.450049729327657945e-02;1.243587134693580065e-02;3.590061139468928020e-02;1.258854150168164238e-02;5.725880349945876302e-02;1.242469663062042637e-02;9.784869187766162546e-02;1.256311717445195326e-02;8.104440446756722150e-02;1.268835180606349942e-02;2.325453895626179018e-02;1.159973165177824277e-02;3.016540527972805252e-02;1.208039572785359062e-02;1.991982361879621188e-02;1.279705527742599179e-02;2.708302011360694608e-02;1.165689715171071283e-02;2.125372737296360448e-02;1.224387681192433755e-02;1.219541778566763345e-02;1.234053356900496022e-02;4.882704215236696038e-02;1.195271824925600926e-02;5.343804627135227692e-02
1.344551209323453095e-02;1.206390715381733952e-02;1.224067233900094469e-02;6.401118769125800634e-02;1.279117877554881641e-02;3.126409425509733137e-02;1.346746976975845937e-02;2.086084705848781362e-02;1.250712565712624492e-02;3.383567687859637130e-02;1.266010267387211730e-02;4.911398899514531763e-02;1.249604371946172812e-02;7.165468695695166590e-02;1.263459244769729421e-02;7.124778879204045345e-02;1.275882039794464136e-02;9.060939833684859487e-03;1.166343659374748098e-02;2.897880383396431170e-02;1.214712395755156507e-02;5.944839684752906660e-03;1.286817657731847107e-02;1.840425615576508564e-02;1.172136731789265481e-02;2.045030016375445556e-02;1.231194689392457395e-02;1.960878322814094826e-02;1.240963289891054179e-02;2.449522590684769657e-02;1.201907994947227359e-02;4.792809653395552205e-02
1.352221011183235046e-02;5.040630948681800588e-03;1.231009855792859417e-02;5.287200107471072552e-02;1.286377360423592194e-02;1.800472871801418046e-02;1.354480285214662919e-02;2.218212017262733565e-02;1.257837996731668920e-02;2.477553544087928925e-02;1.273166384606259048e-02;4.705379815607269034e-02;1.256739080830302988e-02;4.420113147265641862e-02;1.270606772094263516e-02;4.973235626008926102e-02;1.282928898982578156e-02;1.957075510430181589e-03;1.172714153571671920e-02;3.607434379077014558e-02;1.221385218724953779e-02;3.166290235991233055e-03;1.293929787721095209e-02;7.864118707635122177e-03;1.178583748407459678e-02;2.963262441910891748e-02;1.238001697592481035e-02;2.935290025303360917e-02;1.247873222881612336e-02;8.295514990530876431e-03;1.208544164968853793e-02;3.229606084089048368e-02
1.359890813043016997e-02;1.178641226572668416e-03;1.237952477685624365e-02;4.660407448324790231e-02;1.293636843292302746e-02;7.131922898098410485e-03;1.362213593453479726e-02;1.832366678179253930e-02;1.264963427750713347e-02;1.791736566259197541e-02;1.280322501825306540e-02;4.873933816985345086e-02;1.263873789714433163e-02;2.668444155162795484e-02;1.277754299418797611e-02;2.544946967225669709e-02;1.289975758170692176e-02;2.345176286922544024e-04;1.179084647768595742e-02;4.243792613681120901e-02;1.228058041694751225e-02;9.096542798685637587e-03;1.301041917710343138e-02;1.993530123796871494e-03;1.185030765025653875e-02;3.870792387481884755e-02;1.244808705792504674e-02;2.902691435974094972e-02;1.254783155872170493e-02;5.365064084232433646e-03;1.215180334990480053e-02;1.578680397004046665e-02
1.367560614902798947e-02;1.524385619227851783e-04;1.244895099578389314e-02;3.492169101918336099e-02;1.300896326161013299e-02;1.835250115798241731e-03;1.369946901692296708e-02;1.053422402283512790e-02;1.272088858769757774e-02;1.680282325081710465e-02;1.287478619044354032e-02;4.733775722021189153e-02;1.271008498598563165e-02;1.604313109578863611e-02;1.284901826743331706e-02;1.139822503477054549e-02;1.297022617358806369e-02;2.128514508856793708e-05;1.185455141965519391e-02;4.397109230301722571e-02;1.234730864664548670e-02;2.353860973523294944e-02;1.308154047699591066e-02;2.944902132328744535e-04;1.191477781643848072e-02;3.901648925549901226e-02;1.251615713992528314e-02;1.933744020948638051e-02;1.261693088862728650e-02;1.081606766236528280e-02;1.221816505012106487e-02;1.092879380580359487e-02
1.375230416762580898e-02;1.092577025930434346e-05;1.251837721471154262e-02;2.076203453672924304e-02;1.308155809029723851e-02;2.946877607627665504e-04;1.377680209931113516e-02;4.878148746362066454e-03;1.279214289788802202e-02;1.423896391336222297e-02;1.294634736263401524e-02;3.592791131974864410e-02;1.278143207482693340e-02;7.733977926061945396e-03;1.292049354067865800e-02;1.019647687596099764e-02;1.304069476546920389e-02;9.232409773603621607e-05;1.191825636162443212e-02;3.944471539679939021e-02;1.241403687634346116e-02;4.077135244577360235e-02;1.315266177688839168e-02;1.232200062813317400e-04;1.197924798262042269e-02;2.826438917023890024e-02;1.258422722192551954e-02;1.276251483986637347e-02;1.268603021853286807e-02;1.622426899630475400e-02;1.228452675033732920e-02;2.052390195908223788e-02
1.382900218622362849e-02;2.109698077506830645e-06;1.258780343363919210e-02;1.404833229136947387e-02;1.315415291898434404e-02;2.883655942703453233e-05;1.385413518169930497e-02;6.232254373430334837e-03;1.286339720807846802e-02;8.039466763942607411e-03;1.301790853482449016e-02;2.084249059975455676e-02;1.285277916366823515e-02;2.676275173660637181e-03;1.299196881392399895e-02;1.431078796969051901e-02;1.311116335735034583e-02;8.135435197356455936e-04;1.198196130359367034e-02;2.865690911023477741e-02;1.248076510604143562e-02;5.062370584498315784e-02;1.322378307678087096e-02;8.777765998681209218e-04;1.204371814880236466e-02;1.704974917485744743e-02;1.265229730392575594e-02;1.455732580965366646e-02;1.275512954843844964e-02;1.411220613681703033e-02;1.235088845055359180e-02;3.828170259137059911e-02
1.390570020482144800e-02;3.387596825180963207e-05;1.265722965256684159e-02;1.505675186049902463e-02;1.322674774767145130e-02;1.698249152444162794e-06;1.393146826408747305e-02;1.246741281484382673e-02;1.293465151826891230e-02;3.407766871724413147e-03;1.308946970701496335e-02;1.371371681391960265e-02;1.292412625250953691e-02;1.663673876728633547e-03;1.306344408716933816e-02;1.435770723284764995e-02;1.318163194923148603e-02;3.996684667746577130e-03;1.204566624556290683e-02;1.861848615714013083e-02;1.254749333573940834e-02;4.772651850648775007e-02;1.329490437667335198e-02;4.233326605529471980e-03;1.210818831498430663e-02;1.765658098824413741e-02;1.272036738592599234e-02;1.661022882961890254e-02;1.282422887834403120e-02;7.447072949289756938e-03;1.241725015076985614e-02;5.203104626573741565e-02
1.398239822341926751e-02;3.791838875978294416e-04;1.272665587149449107e-02;1.515204800288947641e-02;1.329934257635855682e-02;6.024600757798766980e-08;1.400880134647564286e-02;1.514685860205739615e-02;1.300590582845935657e-02;4.337628856777292832e-03;1.316103087920543827e-02;1.483154737971666311e-02;1.299547334135083866e-02;4.539558938927737604e-03;1.313491936041467911e-02;8.843612249834391717e-03;1.325210054111262623e-02;1.087905627922958543e-02;1.210937118753214504e-02;1.906868820804746151e-02;1.261422156543738279e-02;3.319135151585164700e-02;1.336602567656583126e-02;1.124813979865445929e-02;1.217265848116624860e-02;2.789123456299141129e-02;1.278843746792622874e-02;1.209418827976557580e-02;1.289332820824961277e-02;4.642029348573023517e-03;1.248361185098612047e-02;5.154466537147932986e-02
1.405909624201708702e-02;2.384687922841247348e-03;1.279608209042214055e-02;1.021093595520621705e-02;1.337193740504566235e-02;2.487068534111070978e-08;1.408613442886381094e-02;1.018630349858138870e-02;1.307716013864980084e-02;1.265887416260684691e-02;1.323259205139591319e-02;1.491970518128642176e-02;1.306682043019213868e-02;1.082870327319268924e-02;1.320639463366002006e-02;3.296051616937513591e-03;1.332256913299376816e-02;1.640773454059457973e-02;1.217307612950138326e-02;2.845494125464421986e-02;1.268094979513535725e-02;1.567559045716072214e-02;1.343714697645831055e-02;1.644644318594594076e-02;1.223712864734819057e-02;3.291348646517269771e-02;1.285650754992646513e-02;5.193331339115297290e-03;1.296242753815519434e-02;8.744319290456277483e-03;1.254997355120238307e-02;3.630862400159269587e-02
1.413579426061490653e-02;8.615504273970892371e-03;1.286550830934979003e-02;4.685486411745687016e-03;1.344453223373276787e-02;7.595713077654829390e-07;1.416346751125198075e-02;4.288200756637597019e-03;1.314841444884024511e-02;2.572281508526612359e-02;1.330415322358638811e-02;9.767096047975922998e-03;1.313816751903344043e-02;1.753414766147497542e-02;1.327786990690536101e-02;7.423563689529286526e-04;1.339303772487490836e-02;1.371109256747479917e-02;1.223678107147062148e-02;3.281086049551844297e-02;1.274767802483333171e-02;4.708094580399299275e-03;1.350826827635079157e-02;1.323283877036929637e-02;1.230159881353013254e-02;2.531908796633088390e-02;1.292457763192670153e-02;1.302937189637332419e-03;1.303152686806077591e-02;1.518973867971848933e-02;1.261633525141864741e-02;1.718725078786915647e-02
1.421249227921272604e-02;1.865134628124543587e-02;1.293493452827743952e-02;3.379763121857677199e-03;1.351712706241987340e-02;1.452282612130938248e-05;1.424080059364014883e-02;3.857618065326068497e-03;1.321966875903068939e-02;3.345137829707516691e-02;1.337571439577686129e-02;3.901123384019061172e-03;1.320951460787474219e-02;2.282878094608541478e-02;1.334934518015070196e-02;1.010259765326443012e-04;1.346350631675604856e-02;6.348360036910444260e-03;1.230048601343985797e-02;2.430540525061503088e-02;1.281440625453130443e-02;9.415131244249490185e-04;1.357938957624327085e-02;5.859003910655117935e-03;1.236606897971207451e-02;1.545434259978959932e-02;1.299264771392693793e-02;1.908969820720806906e-04;1.310062619796635748e-02;1.557218415766432017e-02;1.268269695163491174e-02;5.196026413052429356e-03
1.428919029781054555e-02;2.565922804723573536e-02;1.300436074720508900e-02;7.761789001469026998e-03;1.358972189110697892e-02;1.652171950672652113e-04;1.431813367602831864e-02;9.273065365615893937e-03;1.329092306922113366e-02;3.086445963715641477e-02;1.344727556796733621e-02;9.424336353893615756e-04;1.328086169671604394e-02;2.889787027486924106e-02;1.342082045339604290e-02;8.307129799702829656e-06;1.353397490863719049e-02;1.628609934204212515e-03;1.236419095540909618e-02;1.127915187674144969e-02;1.288113448422927888e-02;7.182813863945658418e-04;1.365051087613575187e-02;1.427526863043091995e-03;1.243053914589401648e-02;1.380948885192534621e-02;1.306071779592717433e-02;1.938323723202631788e-05;1.316972552787193905e-02;9.129393250829464374e-03;1.274905865185117435e-02;9.722260974767053896e-04
1.436588831640836506e-02;2.339915286632390790e-02;1.307378696613273848e-02;1.655116495583563302e-02;1.366231671979408445e-02;1.121380654557938179e-03;1.439546675841648672e-02;1.486916917616075418e-02;1.336217737941157793e-02;2.414318336602058052e-02;1.351883674015781113e-02;1.375452926205683591e-04;1.335220878555734396e-02;3.209633559091050470e-02;1.349229572664138385e-02;4.127449936116998600e-07;1.360444350051833069e-02;2.314934217492624813e-04;1.242789589737833440e-02;3.268915370134072972e-03;1.294786271392725334e-02;3.036048093588098167e-03;1.372163217602823115e-02;1.913967354226705781e-04;1.249500931207595845e-02;1.657070130487400816e-02;1.312878787792741073e-02;5.003029801699103598e-05;1.323882485777752062e-02;3.055712032029719947e-03;1.281542035206743868e-02;1.107736620492067348e-04
1.444258633500618456e-02;1.394949978069371169e-02;1.314321318506038797e-02;2.455169037875727309e-02;1.373491154848119171e-02;4.577729812825345225e-03;1.447279984080465480e-02;1.316690207972147537e-02;1.343343168960202220e-02;1.676931868692698932e-02;1.359039791234828605e-02;1.212569743279244486e-05;1.342355587439864571e-02;2.516277201677552880e-02;1.356377099988672480e-02;1.359396391093219193e-08;1.367491209239947089e-02;1.823166253190320224e-05;1.249160083934757262e-02;5.914754294522738161e-04;1.301459094362522780e-02;8.785936563694356216e-03;1.379275347592071217e-02;1.412129407040386752e-05;1.255947947825790043e-02;1.484767528388124952e-02;1.319685795992764712e-02;4.590720078211582567e-04;1.330792418768310219e-02;5.838873206614120844e-04;1.288178205228370302e-02;7.697127621797926738e-06
1.451928435360400234e-02;5.141884728757278693e-03;1.321263940398803745e-02;2.567710544502184444e-02;1.380750637716829723e-02;1.150046626347607341e-02;1.455013292319282461e-02;6.388210857696755701e-03;1.350468599979246648e-02;8.792289089691894544e-03;1.366195908453876097e-02;6.463863619428540138e-07;1.349490296323994747e-02;1.255672100776387967e-02;1.363524627313206575e-02;5.792870464329091814e-08;1.374538068428061283e-02;7.955728189031743187e-07;1.255530578131680911e-02;6.834723130204022599e-05;1.308131917332320225e-02;1.516952800104974693e-02;1.386387477581319146e-02;5.733293873670898510e-07;1.262394964443984240e-02;8.482912906435657874e-03;1.326492804192788352e-02;2.503282493013444642e-03;1.337702351758868376e-02;6.396878436932427407e-05;1.294814375249996562e-02;2.256685662172567511e-06
1.459598237220182185e-02;1.111126626843268739e-03;1.328206562291568693e-02;1.900539371860046275e-02;1.388010120585540276e-02;1.883908083134129899e-02;1.462746600558099269e-02;1.697638156366586357e-03;1.357594030998291249e-02;3.012087777604991780e-03;1.373352025672923415e-02;5.437291676501624211e-08;1.356625005208124922e-02;3.998562752291794607e-03;1.370672154637740670e-02;1.679596940259185196e-06;1.381584927616175303e-02;1.923533013715697052e-08;1.261901072328604732e-02;2.866751795042821546e-05;1.314804740302117497e-02;1.559472350592775065e-02;1.393499607570567074e-02;1.280924829037035753e-08;1.268841981062178437e-02;3.637642473464901792e-03;1.333299812392811992e-02;8.029740908322972881e-03;1.344612284749426533e-02;1.099627328810633879e-05;1.301450545271622995e-02;3.144109658254986591e-05
1.467268039079964136e-02;1.362602492937261243e-04;1.335149184184333641e-02;9.683912009021465248e-03;1.395269603454250829e-02;2.237888747410383267e-02;1.470479908796916250e-02;2.471021234879073117e-04;1.364719462017335676e-02;6.356350724276443485e-04;1.380508142891970907e-02;9.793562455686611678e-07;1.363759714092255097e-02;1.814405555402593979e-03;1.377819681962274764e-02;2.969887703661869624e-05;1.388631786804289323e-02;2.576827795909865466e-10;1.268271566525528554e-02;2.284777527951058348e-04;1.321477563271914943e-02;9.545368608915178951e-03;1.400611737559815176e-02;1.574826882224653751e-10;1.275288997680372634e-02;3.845772479756320514e-03;1.340106820592835632e-02;1.552562830732683204e-02;1.351522217739984690e-02;1.015946587401058560e-04;1.308086715293249429e-02;3.055484946955277017e-04
1.474937840939746087e-02;9.331920399159808387e-06;1.342091806077098590e-02;3.277394225464554892e-03;1.402529086322961381e-02;2.108762532623853839e-02;1.478213217035733058e-02;1.970031241165116283e-05;1.371844893036380103e-02;8.114245521527170373e-05;1.387664260111018399e-02;1.725388458230163295e-05;1.370894422976385099e-02;5.247538987097131839e-03;1.384967209286808859e-02;3.191500477591181447e-04;1.395678645992403516e-02;1.912657434024271264e-12;1.274642060722452376e-02;1.352141777087085281e-03;1.328150386241712388e-02;3.478699970692480849e-03;1.407723867549063104e-02;1.065446703398294218e-12;1.281736014298566831e-02;8.983690348979654974e-03;1.346913828792859272e-02;1.974606466651560380e-02;1.358432150730542846e-02;8.358190926328072558e-04;1.314722885314875689e-02;1.785174241954185902e-03
1.482607642799528037e-02;3.543621270178947269e-07;1.349034427969863538e-02;8.340964659840251205e-04;1.409788569191671934e-02;1.518031510963285813e-02;1.485946525274550040e-02;8.602704963393626510e-07;1.378970324055424530e-02;6.234016648841253837e-06;1.394820377330065891e-02;1.844042125401546841e-04;1.378029131860515274e-02;1.501277159769695731e-02;1.392114736611342780e-02;2.085136495166591778e-03;1.402725505180517536e-02;7.866019765986142409e-15;1.281012554919376024e-02;4.979892998221721948e-03;1.334823209211509834e-02;7.548323167258347809e-04;1.414835997538311206e-02;3.966617971358884029e-15;1.288183030916761028e-02;1.513471360675795740e-02;1.353720836992882912e-02;2.032176020045982356e-02;1.365342083721101003e-02;3.930912220368783933e-03;1.321359055336502122e-02;6.303244984489892767e-03
1.490277444659309988e-02;7.438025975412359220e-09;1.355977049862628486e-02;9.572170095714630953e-04;1.417048052060382486e-02;7.450268926265169941e-03;1.493679833513366847e-02;2.057606026792940639e-08;1.386095755074468958e-02;2.878421545974703003e-07;1.401976494549113383e-02;1.201594311971340744e-03;1.385163840744645450e-02;2.670847807637764110e-02;1.399262263935876875e-02;8.285139775222563618e-03;1.409772364368631729e-02;1.792416438635041958e-17;1.287383049116299846e-02;1.140391754808460847e-02;1.341496032181307280e-02;9.751989826394589069e-05;1.421948127527559134e-02;8.126410473089534427e-18;1.294630047534955225e-02;1.580610763608432043e-02;1.360527845192906551e-02;1.966468672303885168e-02;1.372252016711659160e-02;1.055395815946233613e-02;1.327995225358128556e-02;1.371653856078543406e-02
1.497947246519091939e-02;8.618607183277439751e-11;1.362919671755393435e-02;3.589796917303858005e-03;1.424307534929093212e-02;2.298140288019391488e-03;1.501413141752183829e-02;2.695595341884794616e-10;1.393221186093513385e-02;7.984334758548144563e-09;1.409132611768160702e-02;4.832871869623686298e-03;1.392298549628775625e-02;2.911139329946922649e-02;1.406409791260410970e-02;2.002631393255899922e-02;1.416819223556745749e-02;2.263022372435099232e-20;1.293753543313223668e-02;1.624041731231511479e-02;1.348168855151104552e-02;7.501450295369169032e-06;1.429060257516807063e-02;9.161505992251397419e-21;1.301077064153149422e-02;1.015195313719095306e-02;1.367334853392930191e-02;1.523763841979696755e-02;1.379161949702217317e-02;1.617621380402659015e-02;1.334631395379754816e-02;1.960573514910278481e-02
1.505617048378873890e-02;5.509967426485104769e-13;1.369862293648158383e-02;9.185810178405180368e-03;1.431567017797803765e-02;4.297401751942568496e-04;1.509146449991000637e-02;1.934249309149558011e-12;1.400346617112557812e-02;1.330376049913811082e-10;1.416288728987208194e-02;1.231659366122864890e-02;1.399433258512905801e-02;1.943329979568152177e-02;1.413557318584945065e-02;2.945177318230001590e-02;1.423866082744859769e-02;1.583087139827583548e-23;1.300124037510147490e-02;1.442058641554406530e-02;1.354841678120901997e-02;3.435630750568314884e-07;1.436172387506055165e-02;5.683615887793079226e-24;1.307524080771343619e-02;4.008506877738151480e-03;1.374141861592953831e-02;7.719580615943225435e-03;1.386071882692775474e-02;1.415395704359997259e-02;1.341267565401381250e-02;2.141936301809230919e-02
1.513286850238655841e-02;1.943098867369308395e-15;1.376804915540923331e-02;1.452376466997730604e-02;1.438826500666514317e-02;4.807380758482284589e-05;1.516879758229817618e-02;7.602133342004675150e-15;1.407472048131602239e-02;1.331522603259374595e-12;1.423444846206255686e-02;2.085198139517909291e-02;1.406567967397035802e-02;7.944886431872891577e-03;1.420704845909479160e-02;2.635505794118814943e-02;1.430912941932973963e-02;6.136021020217250825e-27;1.306494531707071138e-02;8.298718778630129189e-03;1.361514501090699443e-02;9.369590119841095525e-09;1.443284517495303093e-02;1.940315281050868846e-27;1.313971097389537816e-02;9.730073687183755102e-04;1.380948869792977471e-02;2.352972064723166546e-03;1.392981815683333631e-02;7.069982721819788665e-03;1.347903735423007683e-02;2.087815388616194243e-02
1.520956652098437792e-02;3.779493536577769844e-18;1.383747537433688279e-02;1.415883659775625525e-02;1.446085983535224870e-02;3.202714171239674014e-06;1.524613066468634426e-02;1.636529335590383168e-17;1.414597479150646667e-02;8.004929813242825475e-15;1.430600963425303178e-02;2.492779606942924914e-02;1.413702676281165978e-02;1.989152701225419418e-03;1.427852373234013254e-02;1.434990720722098545e-02;1.437959801121087983e-02;1.317755692489193108e-30;1.312865025903994960e-02;4.721280460630692885e-03;1.368187324060496889e-02;2.541765107157635811e-10;1.450396647484551195e-02;3.645101478051074399e-31;1.320418114007732013e-02;1.451943499689578045e-04;1.387755877993001111e-02;4.216723962118433880e-04;1.399891748673891788e-02;2.016036153824293711e-03;1.354539905444633943e-02;1.698658551979621151e-02
1.528626453958219743e-02;4.054600351679412098e-21;1.390690159326453228e-02;8.510275083395352561e-03;1.453345466403935422e-02;1.268758163099196922e-07;1.532346374707451407e-02;1.929644854368305961e-20;1.421722910169691267e-02;2.890682368034304868e-17;1.437757080644350670e-02;2.197389149462312952e-02;1.420837385165296153e-02;3.049721904171289843e-04;1.434999900558547349e-02;4.753521330543033184e-03;1.445006660309202003e-02;1.668460011079221999e-34;1.319235520100918782e-02;7.099894105030492807e-03;1.374860147030294334e-02;6.590315705828581279e-09;1.457508777473799123e-02;4.100157252445605112e-35;1.326865130625926210e-02;1.331936062285948475e-05;1.394562886193024751e-02;4.417692440934256935e-05;1.406801681664449945e-02;3.281842721879158972e-04;1.361176075466260377e-02;9.636477116454158012e-03
1.536296255818001694e-02;2.399004866783210033e-24;1.397632781219218176e-02;3.153781714403356817e-03;1.460604949272645975e-02;2.987262125637777073e-09;1.540079682946268215e-02;1.246224418748837395e-23;1.428848341188735695e-02;6.270134537952318011e-20;1.444913197863397988e-02;1.510652283834641035e-02;1.427972094049426328e-02;2.863042291360043618e-05;1.442147427883081444e-02;9.577951583215355696e-04;1.452053519497316196e-02;1.002893247579470277e-31;1.325606014297842604e-02;1.321970929513578176e-02;1.381532970000091606e-02;2.532462284423698354e-07;1.464620907463047225e-02;3.737691654784764722e-32;1.333312147244120408e-02;7.511334644839373942e-07;1.401369894393048390e-02;2.701993839939993880e-06;1.413711614655008102e-02;3.049837476604079335e-05;1.367812245487886810e-02;3.442671591114989001e-03
1.543966057677783645e-02;1.067855369077116848e-27;1.404575403111983124e-02;7.215283260785004989e-04;1.467864432141356527e-02;4.179553822840506883e-11;1.547812991185085023e-02;4.526614660080131440e-27;1.435973772207780122e-02;9.460114899838757792e-23;1.452069315082445480e-02;1.139766199903363177e-02;1.435106802933556330e-02;1.645609019396965767e-06;1.449294955207615539e-02;1.173535407957401657e-04;1.459100378685430216e-02;5.547894270469871449e-28;1.331976508494766252e-02;1.647120692238738734e-02;1.388205792969889052e-02;5.795432830731935044e-06;1.471733037452295154e-02;2.316036921130757149e-28;1.339759163862314605e-02;2.604059583202770697e-08;1.408176902593072030e-02;9.644961214926065408e-08;1.420621547645566259e-02;1.617987319940737092e-06;1.374448415509513070e-02;7.479867566257904134e-04
1.551635859537565595e-02;9.384938521840196571e-25;1.411518025004748073e-02;1.175150591926570173e-04;1.475123915010067253e-02;3.474761811495500788e-13;1.555546299423902004e-02;4.334433584438887056e-25;1.443099203226824549e-02;1.133923261625707209e-20;1.459225432301492972e-02;1.355623681757029721e-02;1.442241511817686506e-02;5.790368303233525951e-08;1.456442482532149633e-02;8.744589619116534610e-06;1.466147237873544236e-02;1.700465141413014025e-24;1.338347002691690074e-02;1.282479286027305397e-02;1.394878615939686498e-02;7.896561534885990718e-05;1.478845167441543082e-02;7.897274714822735322e-25;1.346206180480508802e-02;5.549895370391272443e-10;1.414983910793095670e-02;2.009140314916678313e-09;1.427531480636124415e-02;4.900191077511819112e-08;1.381084585531139504e-02;9.784839882857791305e-05
1.559305661397347546e-02;1.704420610077475993e-21;1.418460646897513021e-02;1.739863487346005207e-04;1.482383397878777806e-02;1.747029224573082335e-15;1.563279607662718812e-02;8.704323148213844306e-22;1.450224634245868977e-02;5.983342043469962819e-18;1.466381549520540464e-02;1.532175518054185344e-02;1.449376220701816681e-02;1.247138208789109725e-09;1.463590009856683728e-02;5.556663040171233915e-07;1.473194097061658429e-02;2.887841382853619450e-21;1.344717496888613896e-02;6.210819858815349800e-03;1.401551438909483943e-02;6.406184076513447801e-04;1.485957297430791184e-02;1.481831244572837661e-21;1.352653197098702999e-02;7.271468977728340673e-12;1.421790918993119310e-02;2.442337757048474122e-11;1.434441413626682572e-02;8.472086886802047636e-10;1.387720755552765937e-02;7.685690838156723930e-06
1.566975463257129497e-02;1.707205232317301661e-18;1.425403268790277969e-02;1.051186890085422645e-03;1.489642880747488358e-02;9.109046409434597980e-15;1.571012915901535967e-02;9.574228628930974733e-19;1.457350065264913404e-02;1.896443530405900355e-15;1.473537666739587956e-02;1.138265164044023614e-02;1.456510929585946856e-02;1.834858654969995952e-11;1.470737537181217823e-02;3.730532350322109625e-06;1.480240956249772449e-02;2.717346257423115184e-18;1.351087991085537718e-02;1.870192110695069118e-03;1.408224261879281389e-02;3.094354350324421930e-03;1.493069427420039112e-02;1.530065365261553728e-18;1.359100213716897196e-02;7.183595291813136164e-14;1.428597927193142950e-02;1.734487211082776139e-13;1.441351346617240729e-02;8.361976390453273706e-12;1.394356925574392198e-02;3.622096994214936850e-07
1.574645265116911275e-02;9.431010641397109808e-16;1.432345890683042917e-02;4.121040774933903798e-03;1.496902363616198911e-02;1.620889849577810011e-12;1.578746224140352775e-02;5.768167477617847409e-16;1.464475496283957831e-02;3.610517638566951209e-13;1.480693783958635275e-02;5.168023725870722791e-03;1.463645638470077032e-02;1.718960543399100259e-10;1.477885064505751918e-02;5.221398606868016918e-05;1.487287815437886469e-02;1.416715588021523911e-15;1.357458485282461366e-02;3.501493823953214738e-04;1.414897084849078661e-02;8.899178535289650055e-03;1.500181557409287214e-02;8.693826245569004376e-16;1.365547230335091393e-02;1.896548205292050540e-12;1.435404935393166589e-02;5.362708427846158449e-14;1.448261279607798886e-02;5.861753656691480974e-14;1.400993095596018631e-02;1.024032789623957375e-08
1.582315066976693399e-02;2.873388057412411940e-13;1.439288512575807866e-02;9.965358726220922489e-03;1.504161846484909464e-02;1.722768049220388566e-10;1.586479532379169582e-02;1.903431307715083677e-13;1.471600927303002258e-02;4.128882245910635135e-11;1.487849901177682767e-02;1.419504938703781841e-03;1.470780347354207034e-02;9.448467351767493609e-09;1.485032591830285839e-02;4.428578272433624126e-04;1.494334674626000663e-02;4.092478507780716295e-13;1.363828979479385188e-02;4.076177938821275956e-05;1.421569907818876106e-02;1.523838833324931558e-02;1.507293687398535142e-02;2.718326773223711066e-13;1.371994246953285590e-02;1.665932691467739037e-10;1.442211943593190229e-02;8.418293433127359334e-12;1.455171212598357043e-02;2.355154868951938597e-12;1.407629265617645065e-02;2.146517442843298699e-10
1.589984868836475176e-02;4.828295875875184610e-11;1.446231134468572814e-02;1.485757953661257132e-02;1.511421329353620016e-02;1.094030257454019092e-08;1.594212840617986390e-02;3.440343719099058047e-11;1.478726358322046686e-02;2.836148677544648651e-09;1.495006018396730259e-02;2.355594465081299615e-04;1.477915056238337209e-02;3.182863492707796688e-07;1.492180119154819934e-02;2.269554994164363262e-03;1.501381533814114683e-02;6.550224521480416488e-11;1.370199473676309010e-02;2.965537597368755512e-06;1.428242730788673552e-02;1.553593699696685648e-02;1.514405817387783071e-02;4.677158674846926065e-11;1.378441263571479787e-02;8.997409655020794563e-09;1.449018951793213869e-02;7.816177293974026003e-10;1.462081145588915200e-02;2.752625049840473886e-10;1.414265435639271325e-02;2.859152711108483513e-09
1.597654670696257301e-02;4.474628810707027829e-09;1.453173756361337762e-02;1.365776610177791769e-02;1.518680812222330569e-02;4.155052049562147128e-07;1.601946148856803545e-02;3.405898801372853904e-09;1.485851789341091286e-02;1.170196948012686836e-07;1.502162135615777751e-02;2.375385472044968109e-05;1.485049765122467384e-02;6.581556703125672556e-06;1.499327646479354029e-02;7.027833665932166872e-03;1.508428393002228876e-02;5.808874718146990892e-09;1.376569967873232832e-02;5.859516782606851112e-07;1.434915553758470998e-02;9.430813749708213609e-03;1.521517947377031173e-02;4.428455447686812191e-09;1.384888280189673984e-02;2.987291568832027210e-07;1.455825959993237509e-02;4.234947287775879856e-08;1.468991078579473357e-02;1.836716281695762002e-08;1.420901605660897758e-02;1.194460279367412422e-07
1.605324472556039078e-02;2.287092339780015901e-07;1.460116378254102711e-02;7.746458874931114874e-03;1.525940295091041295e-02;9.447408901495204638e-06;1.609679457095620353e-02;1.846830015840837883e-07;1.492977220360135714e-02;2.900162942226889450e-06;1.509318252834825243e-02;4.804153656486060661e-06;1.492184474006597560e-02;8.386892658028517267e-05;1.506475173803888123e-02;1.315208131909386194e-02;1.515475252190342896e-02;2.854262277272021446e-07;1.382940462070156480e-02;8.418249586115444892e-06;1.441588376728268443e-02;3.410906430235467052e-03;1.528630077366279101e-02;2.307343164310792749e-07;1.391335296807868181e-02;6.097303377307726135e-06;1.462632968193261149e-02;1.339012994873024079e-06;1.475901011570031514e-02;6.996431376604479284e-07;1.427537775682524192e-02;2.995052218609750664e-06
1.612994274415821203e-02;6.447241373576288101e-06;1.467059000146867659e-02;2.780012050328896974e-03;1.533199777959751847e-02;1.287349018935890314e-04;1.617412765334437161e-02;5.485135851125561555e-06;1.500102651379180141e-02;4.317370376265428761e-05;1.516474370053872561e-02;4.826022837092431900e-05;1.499319182890727561e-02;6.627961286640570576e-04;1.513622701128422218e-02;1.491301231526047724e-02;1.522522111378456916e-02;7.770729473188558496e-06;1.389310956267080302e-02;9.714628738376239817e-05;1.448261199698065715e-02;7.718998012612578001e-04;1.535742207355527203e-02;6.615487242643921761e-06;1.397782313426062378e-02;7.650645306194190146e-05;1.469439976393284789e-02;2.470613158132981999e-05;1.482810944560589671e-02;1.521425062609422438e-05;1.434173945704150452e-02;4.504713122122224692e-05
1.620664076275602980e-02;1.002369182458422446e-04;1.474001622039632607e-02;1.153124522694353024e-03;1.540459260828462400e-02;1.052392661433915102e-03;1.625146073573253969e-02;8.923045991996989056e-05;1.507228082398224568e-02;3.860554485565853241e-04;1.523630487272920053e-02;4.159774936635070915e-04;1.506453891774857737e-02;3.279694359496802217e-03;1.520770228452956313e-02;1.057178859926378306e-02;1.529568970566571109e-02;1.172183884445033577e-04;1.395681450464004124e-02;6.973502988940772501e-04;1.454934022667863161e-02;4.574718414123838707e-04;1.542854337344775131e-02;1.043761363472837830e-04;1.404229330044256575e-02;5.901445546195846536e-04;1.476246984593308428e-02;2.660160766469927846e-04;1.489720877551147828e-02;1.888704599677992811e-04;1.440810115725776885e-02;4.064057958096002751e-04
1.628333878135385104e-02;8.594983115337411763e-04;1.480944243932397555e-02;2.740511559802992752e-03;1.547718743697172952e-02;5.166227968977862156e-03;1.632879381812070776e-02;7.950677797377591650e-04;1.514353513417268995e-02;2.073545338272688495e-03;1.530786604491967545e-02;2.168070784730247603e-03;1.513588600658987912e-02;1.029726613164326510e-02;1.527917755777490408e-02;6.367417330341436713e-03;1.536615829754685129e-02;9.797059529704698830e-04;1.402051944660927772e-02;3.112470840250815534e-03;1.461606845637660607e-02;2.054759414904459933e-03;1.549966467334023233e-02;9.062130915966956201e-04;1.410676346662450599e-02;2.798458126064900468e-03;1.483053992793332068e-02;1.671453093664955611e-03;1.496630810541705811e-02;1.338495742913382814e-03;1.447446285747403319e-02;2.199290819819377761e-03
1.636003679995166882e-02;4.064675647409218481e-03;1.487886865825162504e-02;7.671878141166928872e-03;1.554978226565883505e-02;1.524180360408251486e-02;1.640612690050887931e-02;3.880256684286862746e-03;1.521478944436313423e-02;6.689764903395042754e-03;1.537942721711015037e-02;6.825478928323898062e-03;1.520723309543118087e-02;2.083801349633007671e-02;1.535065283102024503e-02;7.888387448171116714e-03;1.543662688942799149e-02;4.536927005152548154e-03;1.408422438857851594e-02;8.637515110824445230e-03;1.468279668607458052e-02;6.867807705121956562e-03;1.557078597323271162e-02;4.329614026976329015e-03;1.417123363280644796e-02;8.157917218489818892e-03;1.489861000993355708e-02;6.128633890252366268e-03;1.503540743532263968e-02;5.415136831029417237e-03;1.454082455769029579e-02;7.138968148560468491e-03
1.643673481854949006e-02;1.060157301901217854e-02;1.494829487717927452e-02;1.360420730444204633e-02;1.562237709434594057e-02;2.704126457527716507e-02;1.648345998289704739e-02;1.037246640223493145e-02;1.528604375455357850e-02;1.296407832812261282e-02;1.545098838930062529e-02;1.297919198259680357e-02;1.527858018427248263e-02;2.756708368445798599e-02;1.542212810426558597e-02;1.315626103679051230e-02;1.550709548130913343e-02;1.164109628137663215e-02;1.414792933054775416e-02;1.490395660393641769e-02;1.474952491577255498e-02;1.371391757783939000e-02;1.564190727312519263e-02;1.138302702032010713e-02;1.423570379898838993e-02;1.461974668692269524e-02;1.496668009193379348e-02;1.311343110852575440e-02;1.510450676522822125e-02;1.250666047883830338e-02;1.460718625790656013e-02;1.390011014093855794e-02
1.651343283714730784e-02;1.525029582010812429e-02;1.501772109610692400e-02;1.488506826200470569e-02;1.569497192303304436e-02;2.885965682469034468e-02;1.656079306528521547e-02;1.518689174060849391e-02;1.535729806474402277e-02;1.509057914839820845e-02;1.552254956149109848e-02;1.490791928136663003e-02;1.534992727311378265e-02;2.400918851872968496e-02;1.549360337751092692e-02;1.493312931521980323e-02;1.557756407319027363e-02;1.654977199083178946e-02;1.421163427251699238e-02;1.598981956128268239e-02;1.481625314547052770e-02;1.630550386099582916e-02;1.571302857301767192e-02;1.646857744180200631e-02;1.430017396517033190e-02;1.610647393031581359e-02;1.503475017393402988e-02;1.637390156431660360e-02;1.517360609513380282e-02;1.648970057676635986e-02;1.467354795812282273e-02;1.623420601844522207e-02
1.659013085574512908e-02;1.209900825215901726e-02;1.508714731503457349e-02;1.004165480850302029e-02;1.576756675172015162e-02;1.852873362336783861e-02;1.663812614767338355e-02;1.217926378389702982e-02;1.542855237493446705e-02;1.055124334204904542e-02;1.559411073368157340e-02;1.034287459343545545e-02;1.542127436195508440e-02;1.371697383078436527e-02;1.556507865075626787e-02;1.034651583062825078e-02;1.564803266507141383e-02;1.303635542683774171e-02;1.427533921448622886e-02;1.066632412886969229e-02;1.488298137516850216e-02;1.154293967263025911e-02;1.578414987291015120e-02;1.311125127886134459e-02;1.436464413135227387e-02;1.090840296437963972e-02;1.510282025593426627e-02;1.193084454260063577e-02;1.524270542503938439e-02;1.241148262812196042e-02;1.473990965833908706e-02;1.137296961583980290e-02
1.666682887434294685e-02;5.294010807415790512e-03;1.515657353396222297e-02;4.176641925647419859e-03;1.584016158040725888e-02;7.154465185492495105e-03;1.671545923006155510e-02;5.349811199951128027e-03;1.549980668512491305e-02;4.431337637135257350e-03;1.566567190587204658e-02;4.334313647545643203e-03;1.549262145079638615e-02;5.077600488355006429e-03;1.563655392400160882e-02;4.334986802427485443e-03;1.571850125695255576e-02;5.689661310787494201e-03;1.433904415645546708e-02;4.424001028726213570e-03;1.494970960486647661e-02;4.865280390871065154e-03;1.585527117280263396e-02;5.744099179790402090e-03;1.442911429753421584e-02;4.541736604714996170e-03;1.517089033793450267e-02;5.073099429095190988e-03;1.531180475494496596e-02;5.333030190323231889e-03;1.480627135855535140e-02;4.779106614294572654e-03
1.674352689294076810e-02;1.277566219293433617e-03;1.522599975288987245e-02;1.071066487777239899e-03;1.591275640909436268e-02;1.660551181142101013e-03;1.679279231244972317e-02;1.287126268620868803e-03;1.557106099531535733e-02;1.117891140637144055e-03;1.573723307806252150e-02;1.097120327660771168e-03;1.556396853963768791e-02;1.198778656379951213e-03;1.570802919724694977e-02;1.097504466971029350e-03;1.578896984883369770e-02;1.375886727782752459e-03;1.440274909842470530e-02;1.140892933122992624e-03;1.501643783456445107e-02;1.220980041025984675e-03;1.592639247269511324e-02;1.384807649949210606e-03;1.449358446371615781e-02;1.162472767440886345e-03;1.523896041993473907e-02;1.258805805443762461e-03;1.538090408485054753e-02;1.308169156104999021e-03;1.487263305877161400e-02;1.204618624684531715e-03
1.682022491153858587e-02;1.700378331607483987e-04;1.529542597181752193e-02;1.693451809781239519e-04;1.598535123778146994e-02;2.314937166912394372e-04;1.687012539483789125e-02;1.696169037875149173e-04;1.564231530550580160e-02;1.693938573842975609e-04;1.580879425025299642e-02;1.677424718188748440e-04;1.563531562847898793e-02;1.779387317103851428e-04;1.577950447049229071e-02;1.678896187922452861e-04;1.585943844071483616e-02;1.843507853664071703e-04;1.446645404039394352e-02;1.829379420501474308e-04;1.508316606426242379e-02;1.824393421649684027e-04;1.599751377258759252e-02;1.837158865205499887e-04;1.455805462989810152e-02;1.829126340941962308e-04;1.530703050193497547e-02;1.822750708101091857e-04;1.545000341475612909e-02;1.831864103748206637e-04;1.493899475898787833e-02;1.821304003978747605e-04


==> plots/surface_data_0p003.txt <==
target_areas n_1_order_6_IG_0_oos_non_qs n_1_order_6_IG_0_is_non_qs n_1_order_6_IG_1_oos_non_qs n_1_order_6_IG_1_is_non_qs n_1_order_6_IG_2_oos_non_qs n_1_order_6_IG_2_is_non_qs n_1_order_6_IG_3_oos_non_qs n_1_order_6_IG_3_is_non_qs n_1_order_6_IG_4_oos_non_qs n_1_order_6_IG_4_is_non_qs n_1_order_6_IG_5_oos_non_qs n_1_order_6_IG_5_is_non_qs n_1_order_6_IG_6_oos_non_qs n_1_order_6_IG_6_is_non_qs n_1_order_6_IG_7_oos_non_qs n_1_order_6_IG_7_is_non_qs n_1024_order_6_IG_0_oos_non_qs n_1024_order_6_IG_0_is_non_qs n_1024_order_6_IG_1_oos_non_qs n_1024_order_6_IG_1_is_non_qs n_1024_order_6_IG_2_oos_non_qs n_1024_order_6_IG_2_is_non_qs n_1024_order_6_IG_3_oos_non_qs n_1024_order_6_IG_3_is_non_qs n_1024_order_6_IG_4_oos_non_qs n_1024_order_6_IG_4_is_non_qs n_1024_order_6_IG_5_oos_non_qs n_1024_order_6_IG_5_is_non_qs n_1024_order_6_IG_6_oos_non_qs n_1024_order_6_IG_6_is_non_qs n_1024_order_6_IG_7_oos_non_qs n_1024_order_6_IG_7_is_non_qs
0.000000000000000000e+00 1.700544509923747338e-03 3.787033905061475932e-06 1.696269312073471697e-03 8.069674098399528354e-06 1.774164852217445651e-03 6.429915347427197603e-06 1.543744662737286163e-03 3.744513884078596893e-06 1.577942267627522504e-03 5.764916307692072113e-06 2.173923242533134549e-03 1.438980606576523089e-05 1.530358273829052857e-03 8.478509725671865506e-06 1.698373101406712654e-03 1.372608621697251129e-05 1.531337677995205137e-03 4.504453636459736048e-05 1.548403601000534991e-03 2.600106138764738366e-05 1.666589258503991438e-03 2.135277975886981007e-05 1.515712372714492088e-03 2.699737697643666198e-05 1.562072820437009632e-03 3.918271900387097317e-05 1.520996813057254706e-03 2.827874089970460034e-05 1.482888983505936545e-03 2.742377088648440244e-05 1.498056774034514215e-03 1.825918829615214101e-05
5.999999999999999778e-01 1.712632761587791269e-03 6.205216813972984932e-05 1.708028338228604085e-03 4.899529117309544879e-05 1.714960780029525962e-03 5.161285128560082197e-05 1.502790947188832301e-03 4.175926786106020744e-05 1.615747212783683528e-03 4.715942206035327402e-05 2.149618974455185655e-03 9.904061202554501737e-05 1.461537002223878366e-03 5.877238254297963968e-05 1.741735935567476036e-03 5.266597789378986118e-05 1.534081616435377209e-03 7.207936529667154557e-05 1.581266682223307152e-03 5.763565811560876181e-05 1.676894392566998177e-03 5.194971770773440295e-05 1.479181613253455164e-03 5.735283850484421478e-05 1.672044688937824241e-03 5.796429712486941594e-05 1.481485231180404514e-03 5.999375319369571954e-05 1.481981119306113870e-03 5.566923950692731694e-05 1.537931461055792480e-03 5.590752976448797273e-05
1.799999999999999822e+00 1.824383551607092202e-03 5.569652497357917027e-04 1.778499797086407304e-03 4.388109615327630600e-04 1.763586575791839701e-03 4.632483599775246027e-04 1.619515029296407504e-03 3.738798093337690866e-04 1.670076886434624427e-03 4.209620177155676594e-04 2.434416296178650192e-03 8.779449160050643028e-04 1.641001535139546179e-03 5.204223482570685677e-04 1.797764516737907978e-03 4.599507175536180176e-04 1.637254016910407199e-03 4.916986765799119356e-04 1.648749237099552366e-03 4.593905714536870551e-04 1.814407354921287975e-03 4.326754043961915418e-04 1.611594360163899186e-03 4.490026400226972700e-04 1.656683793584584922e-03 4.476863934015902578e-04 1.615680411529450255e-03 4.884093086837663520e-04 1.542320899410800413e-03 4.539415420881598114e-04 1.629192087928461397e-03 4.783238176179805973e-04
3.000000000000000000e+00 2.401873266075702385e-03 1.544111787562907822e-03 2.125813490676666234e-03 1.221479411178162623e-03 2.252469518378293414e-03 1.288235589312483132e-03 2.048746111691992187e-03 1.038267908259350161e-03 2.067825798771669599e-03 1.169378689438112283e-03 3.497461621138602678e-03 2.449889570865154860e-03 2.181817886224383333e-03 1.445803851834221712e-03 2.224473617034366125e-03 1.277828431659058924e-03 2.113911338644594573e-03 1.362844685857757514e-03 2.001419524064856556e-03 1.278201466669667396e-03 2.071390227476911216e-03 1.203905883172972594e-03 1.883881227699625441e-03 1.249865511996861751e-03 2.099110968706333850e-03 1.252938606602700894e-03 2.101324780527494534e-03 1.359622099897402851e-03 1.991450629992408579e-03 1.265783485634808551e-03 2.091983228476636866e-03 1.333491034979351246e-03
4.199999999999999289e+00 3.555647660644316917e-03 3.017822193313507428e-03 3.025494704465412320e-03 2.400883907010844392e-03 3.251286841298540748e-03 2.528005698568477205e-03 2.730290595866532565e-03 2.034130891038645091e-03 2.869678096373245394e-03 2.292915962326834943e-03 5.663995005946591103e-03 4.866546839679499782e-03 3.339989279874257689e-03 2.835966309965500410e-03 3.181891258850241214e-03 2.517671848661466594e-03 3.313430605530229712e-03 2.678882945091833837e-03 3.045846801781977239e-03 2.516017812830194812e-03 3.000824577501816793e-03 2.369333904956004173e-03 2.947931847032409479e-03 2.464089092935722956e-03 3.018343124908281789e-03 2.467708454007168546e-03 3.170301779294823052e-03 2.677517192278898884e-03 2.980461482502676489e-03 2.492673804885287264e-03 3.128119304431004662e-03 2.626089395706050680e-03
5.399999999999999467e+00 5.398345814277284195e-03 4.969900262403670159e-03 4.462884073160164854e-03 3.983051598805265395e-03 4.816394764159700678e-03 4.184372962445387714e-03 3.851578120725779233e-03 3.359774510740977990e-03 4.199711567462359289e-03 3.793519606709905376e-03 8.527822631900860637e-03 8.045729184793020891e-03 5.065604091005799711e-03 4.692980366401262871e-03 4.688602654912442901e-03 4.312457811293719280e-03 4.821546024481913363e-03 4.447370953748939169e-03 4.564679200716477599e-03 4.182337784977940669e-03 4.346729082382225738e-03 3.939034362556164889e-03 4.478163311080301558e-03 4.106056041920017226e-03 4.496420125164998262e-03 4.097760498269288447e-03 4.815427310922785510e-03 4.453563851491092705e-03 4.512590057770734728e-03 4.143790000686614454e-03 4.731023293859500968e-03 4.366556368363676104e-03
6.599999999999999645e+00 7.692872568357715830e-03 7.389808740250373466e-03 6.358823559795919247e-03 5.975994187828299019e-03 6.589450166790590188e-03 6.258106989091048906e-03 5.366705938376024713e-03 5.011874160538106610e-03 5.983493392245711057e-03 5.670696250473514569e-03 1.248389523090497576e-02 1.208721654086676763e-02 7.323307458771302451e-03 7.019131715010201722e-03 6.700482792337916424e-03 6.240498893089216001e-03 6.970299877612193967e-03 6.678052859585489019e-03 6.598842162264063026e-03 6.288598945050843415e-03 6.291723831816990221e-03 5.923907371431607650e-03 6.501814832963758589e-03 6.195273169130745272e-03 6.504562517753892902e-03 6.151060085410873547e-03 7.013790615812201361e-03 6.701818393293951237e-03 6.539463732012270811e-03 6.230501326579665489e-03 6.911836693674164311e-03 6.567574798121309995e-03
7.799999999999998934e+00 1.051771052779506936e-02 1.026497184802707859e-02 8.700914271311834675e-03 8.386372516395734777e-03 9.029625322090940182e-03 8.748993830398421948e-03 7.283139295837993965e-03 6.985014994780065940e-03 8.185321790391348468e-03 7.929242117513682353e-03 1.732975345966661709e-02 1.695592868228137928e-02 1.008504906410792254e-02 9.816533023032441088e-03 9.034583874860455457e-03 8.746710592643279492e-03 9.626701686115592821e-03 9.381413360402114307e-03 9.296887169327800252e-03 8.847197679003710249e-03 8.645136196529852601e-03 8.340270300785223440e-03 9.004178874459818627e-03 8.755928986839149955e-03 8.918447694354758939e-03 8.634997934534977340e-03 9.691080947055182027e-03 9.445792495727054622e-03 9.040234671032799929e-03 8.765362106433789366e-03 9.521011684756764543e-03 9.242814918265776156e-03
9.000000000000000000e+00 1.380285245905242715e-02 1.358110771218114590e-02 1.143680744027349670e-02 1.122437059821297309e-02 1.185610889879483432e-02 1.165467745387858273e-02 9.562605465510510411e-03 9.271538954520743003e-03 1.079228885431145028e-02 1.057177436382367337e-02 2.297491929215927930e-02 2.262747187598162374e-02 1.333939505923226881e-02 1.308672152041095299e-02 1.195107261843049440e-02 1.174227489289577167e-02 1.278963757236968070e-02 1.256690571836582837e-02 1.215552630629594504e-02 1.186777200373472646e-02 1.148279366099757247e-02 1.120459145021089099e-02 1.205181000138605754e-02 1.181628551845853928e-02 1.180772704394298864e-02 1.155900671541450382e-02 1.296564158720399200e-02 1.267309354923726664e-02 1.204134118963865775e-02 1.175951810449175731e-02 1.265227804154441145e-02 1.240497533928426252e-02


==> plots/surface_data_0p003_0p0003.txt <==
target_areas n_1_order_6_IG_0_oos_non_qs n_1_order_6_IG_0_is_non_qs n_1_order_6_IG_1_oos_non_qs n_1_order_6_IG_1_is_non_qs n_1_order_6_IG_2_oos_non_qs n_1_order_6_IG_2_is_non_qs n_1_order_6_IG_3_oos_non_qs n_1_order_6_IG_3_is_non_qs n_1_order_6_IG_4_oos_non_qs n_1_order_6_IG_4_is_non_qs n_1_order_6_IG_5_oos_non_qs n_1_order_6_IG_5_is_non_qs n_1_order_6_IG_6_oos_non_qs n_1_order_6_IG_6_is_non_qs n_1_order_6_IG_7_oos_non_qs n_1_order_6_IG_7_is_non_qs n_1024_order_6_IG_0_oos_non_qs n_1024_order_6_IG_0_is_non_qs n_1024_order_6_IG_1_oos_non_qs n_1024_order_6_IG_1_is_non_qs n_1024_order_6_IG_2_oos_non_qs n_1024_order_6_IG_2_is_non_qs n_1024_order_6_IG_3_oos_non_qs n_1024_order_6_IG_3_is_non_qs n_1024_order_6_IG_4_oos_non_qs n_1024_order_6_IG_4_is_non_qs n_1024_order_6_IG_5_oos_non_qs n_1024_order_6_IG_5_is_non_qs n_1024_order_6_IG_6_oos_non_qs n_1024_order_6_IG_6_is_non_qs n_1024_order_6_IG_7_oos_non_qs n_1024_order_6_IG_7_is_non_qs
0.000000000000000000e+00 1.700505568684367930e-04 3.787033905061475932e-06 1.697445158727251186e-04 8.069674098399528354e-06 1.776602004886695333e-04 6.429915347427197603e-06 1.547192532894728042e-04 3.744513884078596893e-06 1.572691140531408752e-04 5.764916307692072113e-06 2.177188580509363384e-04 1.438980606576523089e-05 1.532113756133502314e-04 8.478509725671865506e-06 1.691661227112535928e-04 1.372608621697251129e-05 1.594614414423926874e-04 4.504453636459736048e-05 1.572752114377787584e-04 2.600106138764738366e-05 1.683566230600405580e-04 2.135277975886981007e-05 1.545234728681133972e-04 2.699737697643666198e-05 1.597462970092906681e-04 3.918271900387097317e-05 1.543795692722008377e-04 2.827874089970460034e-05 1.504510128793366895e-04 2.742377088648440244e-05 1.499752816453246837e-04 1.825918829615214101e-05
5.999999999999999778e-01 1.828728383698658192e-04 6.205216813972984932e-05 1.770710288913752127e-04 4.899529117309544879e-05 2.557064566827188978e-04 5.161285128560082197e-05 1.624457658630607622e-04 4.175926786106020744e-05 1.660289812027514579e-04 4.715942206035327402e-05 2.405368336044855313e-04 9.904061202554501737e-05 1.661911331148688677e-04 5.877238254297963968e-05 1.917814132665055155e-04 5.266597789378986118e-05 1.696325907980070246e-04 7.207936529667154557e-05 2.194446163972488435e-04 5.763565811560876181e-05 1.780206045256654812e-04 5.194971770773440295e-05 1.627475288355381916e-04 5.735283850484421478e-05 1.900189150280699930e-04 5.796429712486941594e-05 1.648201068751132083e-04 5.999375319369571954e-05 1.595202759183552658e-04 5.566923950692731694e-05 1.605868752161699882e-04 5.590752976448797273e-05
1.799999999999999822e+00 5.874528112534740379e-04 5.569652497357917027e-04 4.733625069773168023e-04 4.388109615327630600e-04 5.160354219227393426e-04 4.632483599775246027e-04 4.117689760709438698e-04 3.738798093337690866e-04 4.565328712862880712e-04 4.209620177155676594e-04 9.081101197569058396e-04 8.779449160050643028e-04 5.499404123302025979e-04 5.204223482570685677e-04 5.253560590364294344e-04 4.599507175536180176e-04 5.174612354416579076e-04 4.916986765799119356e-04 4.863156362653675634e-04 4.593905714536870551e-04 4.770587080586405132e-04 4.326754043961915418e-04 4.759030445410100001e-04 4.490026400226972700e-04 4.958462979705403678e-04 4.476863934015902578e-04 5.157203308993346278e-04 4.884093086837663520e-04 4.814812177220334022e-04 4.539415420881598114e-04 5.047484180265438946e-04 4.783238176179805973e-04
3.000000000000000000e+00 1.558798872983762447e-03 1.544111787562907822e-03 1.235865929636406537e-03 1.221479411178162623e-03 1.325372051779959235e-03 1.288235589312483132e-03 1.056486663616417387e-03 1.038267908259350161e-03 1.184531065877949532e-03 1.169378689438112283e-03 2.470735771997378729e-03 2.449889570865154860e-03 1.461639122892043367e-03 1.445803851834221712e-03 1.335396301880548533e-03 1.277828431659058924e-03 1.373838509316223149e-03 1.362844685857757514e-03 1.287613659840816053e-03 1.278201466669667396e-03 1.217761869931448639e-03 1.203905883172972594e-03 1.260455516504167079e-03 1.249865511996861751e-03 1.267552527690220428e-03 1.252938606602700894e-03 1.372324577652496219e-03 1.359622099897402851e-03 1.278066563289250107e-03 1.265783485634808551e-03 1.345554255530374962e-03 1.333491034979351246e-03
4.199999999999999289e+00 3.028085478022211462e-03 3.017822193313507428e-03 2.409553608469857007e-03 2.400883907010844392e-03 2.544177096444539751e-03 2.528005698568477205e-03 2.125485120273930446e-03 2.034130891038645091e-03 2.302802690840784379e-03 2.292915962326834943e-03 4.890780402460147627e-03 4.866546839679499782e-03 2.848216144330106229e-03 2.835966309965500410e-03 2.600480873025508288e-03 2.517671848661466594e-03 2.685994049670802335e-03 2.678882945091833837e-03 2.521602767098259437e-03 2.516017812830194812e-03 2.377225438674976724e-03 2.369333904956004173e-03 2.470218135614455149e-03 2.464089092935722956e-03 2.477469623058754268e-03 2.467708454007168546e-03 2.686527995690570977e-03 2.677517192278898884e-03 2.500879620264385116e-03 2.492673804885287264e-03 2.634485817248792289e-03 2.626089395706050680e-03
5.399999999999999467e+00 4.978131578334463875e-03 4.969900262403670159e-03 3.991374416003619363e-03 3.983051598805265395e-03 4.194888647638669171e-03 4.184372962445387714e-03 3.389139344210225641e-03 3.359774510740977990e-03 3.805358476936658140e-03 3.793519606709905376e-03 8.054480658454583539e-03 8.045729184793020891e-03 4.704122657061256783e-03 4.692980366401262871e-03 4.346988054634544699e-03 4.312457811293719280e-03 4.462430443039999521e-03 4.447370953748939169e-03 4.186974878643453558e-03 4.182337784977940669e-03 3.945419099285644299e-03 3.939034362556164889e-03 4.111256327204135079e-03 4.106056041920017226e-03 4.105835958440376063e-03 4.097760498269288447e-03 4.461597287800162480e-03 4.453563851491092705e-03 4.150664584699701939e-03 4.143790000686614454e-03 4.373920770200530848e-03 4.366556368363676104e-03
6.599999999999999645e+00 7.397003828636100793e-03 7.389808740250373466e-03 6.004195182057507456e-03 5.975994187828299019e-03 6.260760148954892454e-03 6.258106989091048906e-03 5.020511868728648984e-03 5.011874160538106610e-03 5.677807295299643238e-03 5.670696250473514569e-03 1.209491698676726235e-02 1.208721654086676763e-02 7.030100478964898189e-03 7.019131715010201722e-03 6.239573766543629781e-03 6.240498893089216001e-03 6.683764604995226684e-03 6.678052859585489019e-03 6.293538323797167461e-03 6.288598945050843415e-03 5.930236268674522054e-03 5.923907371431607650e-03 6.200478662541220390e-03 6.195273169130745272e-03 6.159559883928418522e-03 6.151060085410873547e-03 6.709949046521302210e-03 6.701818393293951237e-03 6.237144416850668588e-03 6.230501326579665489e-03 6.574941684602141415e-03 6.567574798121309995e-03
7.799999999999998934e+00 1.027153827382997625e-02 1.026497184802707859e-02 8.389235419786228443e-03 8.386372516395734777e-03 8.750662796397523646e-03 8.748993830398421948e-03 6.992458138968475623e-03 6.985014994780065940e-03 7.936107448374876694e-03 7.929242117513682353e-03 1.696337210760549830e-02 1.695592868228137928e-02 9.827785590700049978e-03 9.816533023032441088e-03 8.744522163790907285e-03 8.746710592643279492e-03 9.387301974748761546e-03 9.381413360402114307e-03 8.896816651009822538e-03 8.847197679003710249e-03 8.347375477256982826e-03 8.340270300785223440e-03 8.761995688541851859e-03 8.755928986839149955e-03 8.642465616432518094e-03 8.634997934534977340e-03 9.464207976622583673e-03 9.445792495727054622e-03 8.778698795411439548e-03 8.765362106433789366e-03 9.250983032715981783e-03 9.242814918265776156e-03
9.000000000000000000e+00 1.358723975532259362e-02 1.358110771218114590e-02 1.122614164625777844e-02 1.122437059821297309e-02 1.165569870072975626e-02 1.165467745387858273e-02 9.278540999776893269e-03 9.271538954520743003e-03 1.057872112181820409e-02 1.057177436382367337e-02 2.263431540708751161e-02 2.262747187598162374e-02 1.309852173394041724e-02 1.308672152041095299e-02 1.173830576642751963e-02 1.174227489289577167e-02 1.257331201573852475e-02 1.256690571836582837e-02 1.187510827104856954e-02 1.186777200373472646e-02 1.121305116144621743e-02 1.120459145021089099e-02 1.182374312373201362e-02 1.181628551845853928e-02 1.156660413540151582e-02 1.155900671541450382e-02 1.268290845784966411e-02 1.267309354923726664e-02 1.176682361952958999e-02 1.175951810449175731e-02 1.241777146429766387e-02 1.240497533928426252e-02


==> plots/surface_data_0p003_0p003.txt <==
target_areas n_1_order_6_IG_0_oos_non_qs n_1_order_6_IG_0_is_non_qs n_1_order_6_IG_1_oos_non_qs n_1_order_6_IG_1_is_non_qs n_1_order_6_IG_2_oos_non_qs n_1_order_6_IG_2_is_non_qs n_1_order_6_IG_3_oos_non_qs n_1_order_6_IG_3_is_non_qs n_1_order_6_IG_4_oos_non_qs n_1_order_6_IG_4_is_non_qs n_1_order_6_IG_5_oos_non_qs n_1_order_6_IG_5_is_non_qs n_1_order_6_IG_6_oos_non_qs n_1_order_6_IG_6_is_non_qs n_1_order_6_IG_7_oos_non_qs n_1_order_6_IG_7_is_non_qs n_1024_order_6_IG_0_oos_non_qs n_1024_order_6_IG_0_is_non_qs n_1024_order_6_IG_1_oos_non_qs n_1024_order_6_IG_1_is_non_qs n_1024_order_6_IG_2_oos_non_qs n_1024_order_6_IG_2_is_non_qs n_1024_order_6_IG_3_oos_non_qs n_1024_order_6_IG_3_is_non_qs n_1024_order_6_IG_4_oos_non_qs n_1024_order_6_IG_4_is_non_qs n_1024_order_6_IG_5_oos_non_qs n_1024_order_6_IG_5_is_non_qs n_1024_order_6_IG_6_oos_non_qs n_1024_order_6_IG_6_is_non_qs n_1024_order_6_IG_7_oos_non_qs n_1024_order_6_IG_7_is_non_qs
0.000000000000000000e+00 1.700544509923747338e-03 3.787033905061475932e-06 1.696269312073471697e-03 8.069674098399528354e-06 1.774164852217445651e-03 6.429915347427197603e-06 1.543744662737286163e-03 3.744513884078596893e-06 1.577942267627522504e-03 5.764916307692072113e-06 2.173923242533134549e-03 1.438980606576523089e-05 1.530358273829052857e-03 8.478509725671865506e-06 1.698373101406712654e-03 1.372608621697251129e-05 1.531337677995205137e-03 4.504453636459736048e-05 1.548403601000534991e-03 2.600106138764738366e-05 1.666589258503991438e-03 2.135277975886981007e-05 1.515712372714492088e-03 2.699737697643666198e-05 1.562072820437009632e-03 3.918271900387097317e-05 1.520996813057254706e-03 2.827874089970460034e-05 1.482888983505936545e-03 2.742377088648440244e-05 1.498056774034514215e-03 1.825918829615214101e-05
5.999999999999999778e-01 1.712632761587791269e-03 6.205216813972984932e-05 1.708028338228604085e-03 4.899529117309544879e-05 1.714960780029525962e-03 5.161285128560082197e-05 1.502790947188832301e-03 4.175926786106020744e-05 1.615747212783683528e-03 4.715942206035327402e-05 2.149618974455185655e-03 9.904061202554501737e-05 1.461537002223878366e-03 5.877238254297963968e-05 1.741735935567476036e-03 5.266597789378986118e-05 1.534081616435377209e-03 7.207936529667154557e-05 1.581266682223307152e-03 5.763565811560876181e-05 1.676894392566998177e-03 5.194971770773440295e-05 1.479181613253455164e-03 5.735283850484421478e-05 1.672044688937824241e-03 5.796429712486941594e-05 1.481485231180404514e-03 5.999375319369571954e-05 1.481981119306113870e-03 5.566923950692731694e-05 1.537931461055792480e-03 5.590752976448797273e-05
1.799999999999999822e+00 1.824383551607092202e-03 5.569652497357917027e-04 1.778499797086407304e-03 4.388109615327630600e-04 1.763586575791839701e-03 4.632483599775246027e-04 1.619515029296407504e-03 3.738798093337690866e-04 1.670076886434624427e-03 4.209620177155676594e-04 2.434416296178650192e-03 8.779449160050643028e-04 1.641001535139546179e-03 5.204223482570685677e-04 1.797764516737907978e-03 4.599507175536180176e-04 1.637254016910407199e-03 4.916986765799119356e-04 1.648749237099552366e-03 4.593905714536870551e-04 1.814407354921287975e-03 4.326754043961915418e-04 1.611594360163899186e-03 4.490026400226972700e-04 1.656683793584584922e-03 4.476863934015902578e-04 1.615680411529450255e-03 4.884093086837663520e-04 1.542320899410800413e-03 4.539415420881598114e-04 1.629192087928461397e-03 4.783238176179805973e-04
3.000000000000000000e+00 2.401873266075702385e-03 1.544111787562907822e-03 2.125813490676666234e-03 1.221479411178162623e-03 2.252469518378293414e-03 1.288235589312483132e-03 2.048746111691992187e-03 1.038267908259350161e-03 2.067825798771669599e-03 1.169378689438112283e-03 3.497461621138602678e-03 2.449889570865154860e-03 2.181817886224383333e-03 1.445803851834221712e-03 2.224473617034366125e-03 1.277828431659058924e-03 2.113911338644594573e-03 1.362844685857757514e-03 2.001419524064856556e-03 1.278201466669667396e-03 2.071390227476911216e-03 1.203905883172972594e-03 1.883881227699625441e-03 1.249865511996861751e-03 2.099110968706333850e-03 1.252938606602700894e-03 2.101324780527494534e-03 1.359622099897402851e-03 1.991450629992408579e-03 1.265783485634808551e-03 2.091983228476636866e-03 1.333491034979351246e-03
4.199999999999999289e+00 3.555647660644316917e-03 3.017822193313507428e-03 3.025494704465412320e-03 2.400883907010844392e-03 3.251286841298540748e-03 2.528005698568477205e-03 2.730290595866532565e-03 2.034130891038645091e-03 2.869678096373245394e-03 2.292915962326834943e-03 5.663995005946591103e-03 4.866546839679499782e-03 3.339989279874257689e-03 2.835966309965500410e-03 3.181891258850241214e-03 2.517671848661466594e-03 3.313430605530229712e-03 2.678882945091833837e-03 3.045846801781977239e-03 2.516017812830194812e-03 3.000824577501816793e-03 2.369333904956004173e-03 2.947931847032409479e-03 2.464089092935722956e-03 3.018343124908281789e-03 2.467708454007168546e-03 3.170301779294823052e-03 2.677517192278898884e-03 2.980461482502676489e-03 2.492673804885287264e-03 3.128119304431004662e-03 2.626089395706050680e-03
5.399999999999999467e+00 5.398345814277284195e-03 4.969900262403670159e-03 4.462884073160164854e-03 3.983051598805265395e-03 4.816394764159700678e-03 4.184372962445387714e-03 3.851578120725779233e-03 3.359774510740977990e-03 4.199711567462359289e-03 3.793519606709905376e-03 8.527822631900860637e-03 8.045729184793020891e-03 5.065604091005799711e-03 4.692980366401262871e-03 4.688602654912442901e-03 4.312457811293719280e-03 4.821546024481913363e-03 4.447370953748939169e-03 4.564679200716477599e-03 4.182337784977940669e-03 4.346729082382225738e-03 3.939034362556164889e-03 4.478163311080301558e-03 4.106056041920017226e-03 4.496420125164998262e-03 4.097760498269288447e-03 4.815427310922785510e-03 4.453563851491092705e-03 4.512590057770734728e-03 4.143790000686614454e-03 4.731023293859500968e-03 4.366556368363676104e-03
6.599999999999999645e+00 7.692872568357715830e-03 7.389808740250373466e-03 6.358823559795919247e-03 5.975994187828299019e-03 6.589450166790590188e-03 6.258106989091048906e-03 5.366705938376024713e-03 5.011874160538106610e-03 5.983493392245711057e-03 5.670696250473514569e-03 1.248389523090497576e-02 1.208721654086676763e-02 7.323307458771302451e-03 7.019131715010201722e-03 6.700482792337916424e-03 6.240498893089216001e-03 6.970299877612193967e-03 6.678052859585489019e-03 6.598842162264063026e-03 6.288598945050843415e-03 6.291723831816990221e-03 5.923907371431607650e-03 6.501814832963758589e-03 6.195273169130745272e-03 6.504562517753892902e-03 6.151060085410873547e-03 7.013790615812201361e-03 6.701818393293951237e-03 6.539463732012270811e-03 6.230501326579665489e-03 6.911836693674164311e-03 6.567574798121309995e-03
7.799999999999998934e+00 1.051771052779506936e-02 1.026497184802707859e-02 8.700914271311834675e-03 8.386372516395734777e-03 9.029625322090940182e-03 8.748993830398421948e-03 7.283139295837993965e-03 6.985014994780065940e-03 8.185321790391348468e-03 7.929242117513682353e-03 1.732975345966661709e-02 1.695592868228137928e-02 1.008504906410792254e-02 9.816533023032441088e-03 9.034583874860455457e-03 8.746710592643279492e-03 9.626701686115592821e-03 9.381413360402114307e-03 9.296887169327800252e-03 8.847197679003710249e-03 8.645136196529852601e-03 8.340270300785223440e-03 9.004178874459818627e-03 8.755928986839149955e-03 8.918447694354758939e-03 8.634997934534977340e-03 9.691080947055182027e-03 9.445792495727054622e-03 9.040234671032799929e-03 8.765362106433789366e-03 9.521011684756764543e-03 9.242814918265776156e-03
9.000000000000000000e+00 1.380285245905242715e-02 1.358110771218114590e-02 1.143680744027349670e-02 1.122437059821297309e-02 1.185610889879483432e-02 1.165467745387858273e-02 9.562605465510510411e-03 9.271538954520743003e-03 1.079228885431145028e-02 1.057177436382367337e-02 2.297491929215927930e-02 2.262747187598162374e-02 1.333939505923226881e-02 1.308672152041095299e-02 1.195107261843049440e-02 1.174227489289577167e-02 1.278963757236968070e-02 1.256690571836582837e-02 1.215552630629594504e-02 1.186777200373472646e-02 1.148279366099757247e-02 1.120459145021089099e-02 1.205181000138605754e-02 1.181628551845853928e-02 1.180772704394298864e-02 1.155900671541450382e-02 1.296564158720399200e-02 1.267309354923726664e-02 1.204134118963865775e-02 1.175951810449175731e-02 1.265227804154441145e-02 1.240497533928426252e-02


==> plots/surface_data_0p01.txt <==
target_areas n_1_order_6_IG_0_oos_non_qs n_1_order_6_IG_0_is_non_qs n_1_order_6_IG_1_oos_non_qs n_1_order_6_IG_1_is_non_qs n_1_order_6_IG_2_oos_non_qs n_1_order_6_IG_2_is_non_qs n_1_order_6_IG_3_oos_non_qs n_1_order_6_IG_3_is_non_qs n_1_order_6_IG_4_oos_non_qs n_1_order_6_IG_4_is_non_qs n_1_order_6_IG_5_oos_non_qs n_1_order_6_IG_5_is_non_qs n_1_order_6_IG_6_oos_non_qs n_1_order_6_IG_6_is_non_qs n_1_order_6_IG_7_oos_non_qs n_1_order_6_IG_7_is_non_qs n_1024_order_6_IG_0_oos_non_qs n_1024_order_6_IG_0_is_non_qs n_1024_order_6_IG_1_oos_non_qs n_1024_order_6_IG_1_is_non_qs n_1024_order_6_IG_2_oos_non_qs n_1024_order_6_IG_2_is_non_qs n_1024_order_6_IG_3_oos_non_qs n_1024_order_6_IG_3_is_non_qs n_1024_order_6_IG_4_oos_non_qs n_1024_order_6_IG_4_is_non_qs n_1024_order_6_IG_5_oos_non_qs n_1024_order_6_IG_5_is_non_qs n_1024_order_6_IG_6_oos_non_qs n_1024_order_6_IG_6_is_non_qs n_1024_order_6_IG_7_oos_non_qs n_1024_order_6_IG_7_is_non_qs
0.000000000000000000e+00 5.683636640099648356e-03 3.787033905061475932e-06 5.679548945708133741e-03 8.069674098399528354e-06 5.926680681009626438e-03 6.429915347427197603e-06 5.130812875513639237e-03 3.744513884078596893e-06 5.290730072830770493e-03 5.764916307692072113e-06 7.242298179177368567e-03 1.438980606576523089e-05 5.096847210340384703e-03 8.478509725671865506e-06 5.709483989303622102e-03 1.372608621697251129e-05 4.925553216568223473e-03 1.150674717756739617e-04 4.912260569824743704e-03 1.168729418960309395e-04 5.008067494073529212e-03 1.245073889293122509e-04 4.950002250783639736e-03 1.192835712986586248e-04 4.904206083341985586e-03 1.197751502320933782e-04 5.012053600083933753e-03 1.147162965519501961e-04 4.893045249802916580e-03 8.762609327488205804e-05 5.024668634852508600e-03 1.143870871741294070e-04
5.999999999999999778e-01 5.953243622127124546e-03 6.205216813972984932e-05 5.691169282994316611e-03 4.899529117309544879e-05 5.475672928065427464e-03 5.161285128560082197e-05 4.832131640967795259e-03 4.175926786106020744e-05 5.518175917869129823e-03 4.715942206035327402e-05 6.745290913506484139e-03 9.904061202554501737e-05 4.725626162894829702e-03 5.877238254297963968e-05 5.345131009784676035e-03 5.266597789378986118e-05 4.289926052969432989e-03 1.175114428812268569e-04 4.590853470361107476e-03 1.190032741365745777e-04 4.547914666983070460e-03 1.280202463506836515e-04 4.378937981321637946e-03 1.212950529844231199e-04 4.601685811052523209e-03 1.215596059656124246e-04 4.534599777930325461e-03 1.178306257987439629e-04 4.276190440496248878e-03 9.049705193346256008e-05 4.549354018007426524e-03 1.173942458927815946e-04
1.799999999999999822e+00 5.812176219566855644e-03 5.569652497357917027e-04 5.569639075784627198e-03 4.388109615327630600e-04 5.637671626775206737e-03 4.632483599775246027e-04 5.210160203137361237e-03 3.738798093337690866e-04 5.332093752768982120e-03 4.209620177155676594e-04 7.207811174233733943e-03 8.779449160050643028e-04 5.126832321486733506e-03 5.204223482570685677e-04 5.425014166812200042e-03 4.599507175536180176e-04 4.527169346557439154e-03 4.441318863799109369e-04 5.052857398881037583e-03 4.413917498812160579e-04 4.443888774737142500e-03 4.500120534708521632e-04 4.525265484330648173e-03 4.444737711162410898e-04 4.829045671705434889e-03 4.411136967722883344e-04 4.506214560989462055e-03 4.476626440273432663e-04 4.642697669102244414e-03 4.355830183243303007e-04 4.518928768139371735e-03 4.482416731806260365e-04
3.000000000000000000e+00 6.108466235133525393e-03 1.544111787562907822e-03 5.882988278672227241e-03 1.221479411178162623e-03 5.687179893895593502e-03 1.288235589312483132e-03 5.439262132507465333e-03 1.038267908259350161e-03 5.528768458690652178e-03 1.169378689438112283e-03 8.438931833907989746e-03 2.449889570865154860e-03 5.503156173420879586e-03 1.445803851834221712e-03 5.663545069369863016e-03 1.277828431659058924e-03 5.044091879275585180e-03 1.212266166781861146e-03 5.253414615973271175e-03 1.202593486242976503e-03 5.081741960337361579e-03 1.229352501031170507e-03 5.009365286233688659e-03 1.211934221409570380e-03 5.224804052534781640e-03 1.201583790421175768e-03 4.288852780784775491e-03 1.230460862178820803e-03 4.986120204815177107e-03 1.209216899674819823e-03 4.694608954958689670e-03 1.231936583653555056e-03
4.199999999999999289e+00 6.847491109838702190e-03 3.017822193313507428e-03 6.518849367930117100e-03 2.400883907010844392e-03 6.289596189258193915e-03 2.528005698568477205e-03 5.846034075855176260e-03 2.034130891038645091e-03 5.979851483440440027e-03 2.292915962326834943e-03 9.970906993662511514e-03 4.866546839679499782e-03 6.252237940170515991e-03 2.835966309965500410e-03 6.536346843548556697e-03 2.517671848661466594e-03 5.796003306160380127e-03 2.383015724294633864e-03 5.804797717116959126e-03 2.362996453494462922e-03 5.732476779795245107e-03 2.420432640665137400e-03 5.801364148150177716e-03 2.382486317248211707e-03 5.775857425985451467e-03 2.361576677319736969e-03 5.537002474434605387e-03 2.424730447496328996e-03 5.529874452674823568e-03 2.384124913502617352e-03 5.699730497769537468e-03 2.427437825153826948e-03
5.399999999999999467e+00 8.051578687606149309e-03 4.969900262403670159e-03 7.344509059581816844e-03 3.983051598805265395e-03 7.395426780995131497e-03 4.184372962445387714e-03 6.758805917657914608e-03 3.359774510740977990e-03 6.906530133876682444e-03 3.793519606709905376e-03 1.228692515759159838e-02 8.045729184793020891e-03 7.424373126014270803e-03 4.692980366401262871e-03 7.453596540696608846e-03 4.312457811293719280e-03 6.798300141511645460e-03 3.960401224920376273e-03 6.779872525285074274e-03 3.926101313487250465e-03 6.883396722472285949e-03 4.027229321852104221e-03 6.869886919113980632e-03 3.959674042665201066e-03 6.809499259314804979e-03 3.924335466240065802e-03 6.756701650720797932e-03 4.035560544528598963e-03 6.623552129129218168e-03 3.967004479062214047e-03 6.891767193324419005e-03 4.039915157442868464e-03
6.599999999999999645e+00 9.919757804704198642e-03 7.389808740250373466e-03 8.796392568173246398e-03 5.975994187828299019e-03 9.015917571437241304e-03 6.258106989091048906e-03 7.903070297304132588e-03 5.011874160538106610e-03 8.276160988551507433e-03 5.670696250473514569e-03 1.578888831834166992e-02 1.208721654086676763e-02 9.369062431891818366e-03 7.019131715010201722e-03 9.483570403045803524e-03 6.240498893089216001e-03 8.339823026740965026e-03 5.954183210718115744e-03 8.315358764547246817e-03 5.901236349766822084e-03 8.520144332214886138e-03 6.060513324573506971e-03 8.440932753506510608e-03 5.953069105020578240e-03 8.317804279770572851e-03 5.899191024935411184e-03 8.389446552984625161e-03 6.074093558973335527e-03 8.161083981607341817e-03 5.968698192675510675e-03 8.549132335490811432e-03 6.080530905112268777e-03
7.799999999999998934e+00 1.241236252045743900e-02 1.026497184802707859e-02 1.082369009619488925e-02 8.386372516395734777e-03 1.077847770697877051e-02 8.748993830398421948e-03 9.625101880283998962e-03 6.985014994780065940e-03 1.012577938626139235e-02 7.929242117513682353e-03 2.011437557263358322e-02 1.695592868228137928e-02 1.184414604491115450e-02 9.816533023032441088e-03 1.185545719882742481e-02 8.746710592643279492e-03 1.046982003340931819e-02 8.375606451389822071e-03 1.039809722488252257e-02 8.299271612636842724e-03 1.072295068914074639e-02 8.532592691624254697e-03 1.051473883462851304e-02 8.373744825698904021e-03 1.042138219428906734e-02 8.297078560074807110e-03 1.073680381224981738e-02 8.552888687489287531e-03 1.042729870414664702e-02 8.401230577005648972e-03 1.077560804321885807e-02 8.561837119923728159e-03
9.000000000000000000e+00 1.546078582744984595e-02 1.358110771218114590e-02 1.337574136034981077e-02 1.122437059821297309e-02 1.345968385419568127e-02 1.165467745387858273e-02 1.204998888053245704e-02 9.271538954520743003e-03 1.248768305403340564e-02 1.057177436382367337e-02 2.573119201628957381e-02 2.262747187598162374e-02 1.488464785869778387e-02 1.308672152041095299e-02 1.481297779650445068e-02 1.174227489289577167e-02 1.322764481793758766e-02 1.123565000159739043e-02 1.307702923656307512e-02 1.113092560476532100e-02 1.352889862735590261e-02 1.145549208514110018e-02 1.326541133065336185e-02 1.123883104353318348e-02 1.315787658151930210e-02 1.112880789784326772e-02 1.333012613571146233e-02 1.148474109738441794e-02 1.302447703261594425e-02 1.127606783577888780e-02 1.348087010988963802e-02 1.149618600992885140e-02


==> plots/surface_data_0p01_0p001.txt <==
target_areas n_1_order_6_IG_0_oos_non_qs n_1_order_6_IG_0_is_non_qs n_1_order_6_IG_1_oos_non_qs n_1_order_6_IG_1_is_non_qs n_1_order_6_IG_2_oos_non_qs n_1_order_6_IG_2_is_non_qs n_1_order_6_IG_3_oos_non_qs n_1_order_6_IG_3_is_non_qs n_1_order_6_IG_4_oos_non_qs n_1_order_6_IG_4_is_non_qs n_1_order_6_IG_5_oos_non_qs n_1_order_6_IG_5_is_non_qs n_1_order_6_IG_6_oos_non_qs n_1_order_6_IG_6_is_non_qs n_1_order_6_IG_7_oos_non_qs n_1_order_6_IG_7_is_non_qs n_1024_order_6_IG_0_oos_non_qs n_1024_order_6_IG_0_is_non_qs n_1024_order_6_IG_1_oos_non_qs n_1024_order_6_IG_1_is_non_qs n_1024_order_6_IG_2_oos_non_qs n_1024_order_6_IG_2_is_non_qs n_1024_order_6_IG_3_oos_non_qs n_1024_order_6_IG_3_is_non_qs n_1024_order_6_IG_4_oos_non_qs n_1024_order_6_IG_4_is_non_qs n_1024_order_6_IG_5_oos_non_qs n_1024_order_6_IG_5_is_non_qs n_1024_order_6_IG_6_oos_non_qs n_1024_order_6_IG_6_is_non_qs n_1024_order_6_IG_7_oos_non_qs n_1024_order_6_IG_7_is_non_qs
0.000000000000000000e+00 5.666667944350242334e-04 3.787033905061475932e-06 5.650381832769146070e-04 8.069674098399528354e-06 5.913744663489094470e-04 6.429915347427197603e-06 5.151270304793178437e-04 3.744513884078596893e-06 5.250519141807357890e-04 5.764916307692072113e-06 7.250042949190318086e-04 1.438980606576523089e-05 5.102729935366013886e-04 8.478509725671865506e-06 5.645468806400072859e-04 1.372608621697251129e-05 5.077222922917737401e-04 1.150674717756739617e-04 5.065162003226827449e-04 1.168729418960309395e-04 5.187022917152459348e-04 1.245073889293122509e-04 5.109617728160648206e-04 1.192835712986586248e-04 5.063290660661316474e-04 1.197751502320933782e-04 5.162942684609873141e-04 1.147162965519501961e-04 4.996781183165617708e-04 8.762609327488205804e-05 5.175820110813039981e-04 1.143870871741294070e-04
5.999999999999999778e-01 5.721802555683864816e-04 6.205216813972984932e-05 5.677354301723645108e-04 4.899529117309544879e-05 5.735398186238393689e-04 5.161285128560082197e-05 5.189536288184308684e-04 4.175926786106020744e-05 5.358326546308714040e-04 4.715942206035327402e-05 7.347216557217535081e-04 9.904061202554501737e-05 5.148877292026212511e-04 5.877238254297963968e-05 5.662942693727260118e-04 5.266597789378986118e-05 5.085738728195339986e-04 1.175114428812268569e-04 5.072914267285774876e-04 1.190032741365745777e-04 5.195201279028011836e-04 1.280202463506836515e-04 5.117452323404995691e-04 1.212950529844231199e-04 5.070541034415286183e-04 1.215596059656124246e-04 5.169743025843313031e-04 1.178306257987439629e-04 5.000269936300826045e-04 9.049705193346256008e-05 5.181240655980773324e-04 1.173942458927815946e-04
1.799999999999999822e+00 8.105239180197765757e-04 5.569652497357917027e-04 7.268686202750327058e-04 4.388109615327630600e-04 7.369545996984136005e-04 4.632483599775246027e-04 9.001934663482480826e-04 3.738798093337690866e-04 6.973400099314196882e-04 4.209620177155676594e-04 1.163817719091029060e-03 8.779449160050643028e-04 7.506177026919700138e-04 5.204223482570685677e-04 7.273674289764751411e-04 4.599507175536180176e-04 6.752310320507543982e-04 4.441318863799109369e-04 6.696978280575657892e-04 4.413917498812160579e-04 6.853629787212952131e-04 4.500120534708521632e-04 6.772428019950199737e-04 4.444737711162410898e-04 6.932121362377386634e-04 4.411136967722883344e-04 6.837062189021772714e-04 4.476626440273432663e-04 6.651463202048798953e-04 4.355830183243303007e-04 6.849200189127178495e-04 4.482416731806260365e-04
3.000000000000000000e+00 1.666184080537453900e-03 1.544111787562907822e-03 1.362295840848077493e-03 1.221479411178162623e-03 1.439845331803461586e-03 1.288235589312483132e-03 1.389244735774331635e-03 1.038267908259350161e-03 1.302610654096753593e-03 1.169378689438112283e-03 2.617238312065242600e-03 2.449889570865154860e-03 1.562532613129656361e-03 1.445803851834221712e-03 1.396169762814306351e-03 1.277828431659058924e-03 1.321888420362443434e-03 1.212266166781861146e-03 1.309699692847868810e-03 1.202593486242976503e-03 1.341575829806828084e-03 1.229352501031170507e-03 1.322706631142942261e-03 1.211934221409570380e-03 1.308549388919015696e-03 1.201583790421175768e-03 1.342889955635944831e-03 1.230460862178820803e-03 1.316506574322423009e-03 1.209216899674819823e-03 1.344399177143913715e-03 1.231936583653555056e-03
4.199999999999999289e+00 3.100046594713868828e-03 3.017822193313507428e-03 2.484946916076465583e-03 2.400883907010844392e-03 2.685507467134005261e-03 2.528005698568477205e-03 2.293237782203518156e-03 2.034130891038645091e-03 2.372782187176147774e-03 2.292915962326834943e-03 4.975563977300065215e-03 4.866546839679499782e-03 2.912757166194141108e-03 2.835966309965500410e-03 2.670245103133991275e-03 2.517671848661466594e-03 2.446809356383155935e-03 2.383015724294633864e-03 2.424279820685010071e-03 2.362996453494462922e-03 2.486248191463388910e-03 2.420432640665137400e-03 2.446791944629344608e-03 2.382486317248211707e-03 2.422835534248431438e-03 2.361576677319736969e-03 2.490509652439791988e-03 2.424730447496328996e-03 2.445160044759790100e-03 2.384124913502617352e-03 2.492962341886524342e-03 2.427437825153826948e-03
5.399999999999999467e+00 5.025233571967686365e-03 4.969900262403670159e-03 4.053861292270520902e-03 3.983051598805265395e-03 4.319813393185592196e-03 4.184372962445387714e-03 3.457831062414165168e-03 3.359774510740977990e-03 3.852738119096140584e-03 3.793519606709905376e-03 8.147401714664813735e-03 8.045729184793020891e-03 4.753650028388094716e-03 4.692980366401262871e-03 4.458287831271931512e-03 4.312457811293719280e-03 4.005899436013462579e-03 3.960401224920376273e-03 3.968759564522656574e-03 3.926101313487250465e-03 4.074804088430147332e-03 4.027229321852104221e-03 4.005273805052897776e-03 3.959674042665201066e-03 3.966940955747496299e-03 3.924335466240065802e-03 4.083008703340483027e-03 4.035560544528598963e-03 4.009923966249928466e-03 3.967004479062214047e-03 4.086963060708320196e-03 4.039915157442868464e-03
6.599999999999999645e+00 7.434202310551402300e-03 7.389808740250373466e-03 6.076633594759566805e-03 5.975994187828299019e-03 6.293396897658404786e-03 6.258106989091048906e-03 5.064655212716683182e-03 5.011874160538106610e-03 5.715818497525662276e-03 5.670696250473514569e-03 1.214396253364037614e-02 1.208721654086676763e-02 7.072790203208734368e-03 7.019131715010201722e-03 6.278536230427446581e-03 6.240498893089216001e-03 5.992278838002192132e-03 5.954183210718115744e-03 5.935957435601017448e-03 5.901236349766822084e-03 6.101132200895969561e-03 6.060513324573506971e-03 5.990942344537884302e-03 5.953069105020578240e-03 5.933825444207636163e-03 5.899191024935411184e-03 6.114501174714735351e-03 6.074093558973335527e-03 6.004413263081551447e-03 5.968698192675510675e-03 6.120452973501598094e-03 6.080530905112268777e-03
7.799999999999998934e+00 1.030327591918519907e-02 1.026497184802707859e-02 8.420925156675220652e-03 8.386372516395734777e-03 8.774769604578690901e-03 8.748993830398421948e-03 7.029804138215374650e-03 6.985014994780065940e-03 7.968407678590177373e-03 7.929242117513682353e-03 1.700729525102116779e-02 1.695592868228137928e-02 9.867415854960301380e-03 9.816533023032441088e-03 8.767757616527406539e-03 8.746710592643279492e-03 8.412455132604766683e-03 8.375606451389822071e-03 8.336024423981991047e-03 8.299271612636842724e-03 8.572911486072818180e-03 8.532592691624254697e-03 8.410505442122068534e-03 8.373744825698904021e-03 8.340625910228416026e-03 8.297078560074807110e-03 8.593240287324929727e-03 8.552888687489287531e-03 8.438092464174542021e-03 8.401230577005648972e-03 8.601480314965499752e-03 8.561837119923728159e-03
9.000000000000000000e+00 1.361558938546603668e-02 1.358110771218114590e-02 1.124632930937105417e-02 1.122437059821297309e-02 1.167479370023257954e-02 1.165467745387858273e-02 9.313781215231237490e-03 9.271538954520743003e-03 1.060810575082869744e-02 1.057177436382367337e-02 2.267498383961341624e-02 2.262747187598162374e-02 1.313709963609054759e-02 1.308672152041095299e-02 1.175054825527256132e-02 1.174227489289577167e-02 1.134566768167173320e-02 1.123565000159739043e-02 1.118548040133724927e-02 1.113092560476532100e-02 1.156932793545348975e-02 1.145549208514110018e-02 1.131406530516477875e-02 1.123883104353318348e-02 1.119635893250670554e-02 1.112880789784326772e-02 1.165205412580795630e-02 1.148474109738441794e-02 1.137362318126146701e-02 1.127606783577888780e-02 1.158903287652140839e-02 1.149618600992885140e-02


==> plots/surface_data_0p01_0p01.txt <==
target_areas n_1_order_6_IG_0_oos_non_qs n_1_order_6_IG_0_is_non_qs n_1_order_6_IG_1_oos_non_qs n_1_order_6_IG_1_is_non_qs n_1_order_6_IG_2_oos_non_qs n_1_order_6_IG_2_is_non_qs n_1_order_6_IG_3_oos_non_qs n_1_order_6_IG_3_is_non_qs n_1_order_6_IG_4_oos_non_qs n_1_order_6_IG_4_is_non_qs n_1_order_6_IG_5_oos_non_qs n_1_order_6_IG_5_is_non_qs n_1_order_6_IG_6_oos_non_qs n_1_order_6_IG_6_is_non_qs n_1_order_6_IG_7_oos_non_qs n_1_order_6_IG_7_is_non_qs n_1024_order_6_IG_0_oos_non_qs n_1024_order_6_IG_0_is_non_qs n_1024_order_6_IG_1_oos_non_qs n_1024_order_6_IG_1_is_non_qs n_1024_order_6_IG_2_oos_non_qs n_1024_order_6_IG_2_is_non_qs n_1024_order_6_IG_3_oos_non_qs n_1024_order_6_IG_3_is_non_qs n_1024_order_6_IG_4_oos_non_qs n_1024_order_6_IG_4_is_non_qs n_1024_order_6_IG_5_oos_non_qs n_1024_order_6_IG_5_is_non_qs n_1024_order_6_IG_6_oos_non_qs n_1024_order_6_IG_6_is_non_qs n_1024_order_6_IG_7_oos_non_qs n_1024_order_6_IG_7_is_non_qs
0.000000000000000000e+00 5.683636640099648356e-03 3.787033905061475932e-06 5.679548945708133741e-03 8.069674098399528354e-06 5.926680681009626438e-03 6.429915347427197603e-06 5.130812875513639237e-03 3.744513884078596893e-06 5.290730072830770493e-03 5.764916307692072113e-06 7.242298179177368567e-03 1.438980606576523089e-05 5.096847210340384703e-03 8.478509725671865506e-06 5.709483989303622102e-03 1.372608621697251129e-05 4.925553216568223473e-03 1.150674717756739617e-04 4.912260569824743704e-03 1.168729418960309395e-04 5.008067494073529212e-03 1.245073889293122509e-04 4.950002250783639736e-03 1.192835712986586248e-04 4.904206083341985586e-03 1.197751502320933782e-04 5.012053600083933753e-03 1.147162965519501961e-04 4.893045249802916580e-03 8.762609327488205804e-05 5.024668634852508600e-03 1.143870871741294070e-04
5.999999999999999778e-01 5.953243622127124546e-03 6.205216813972984932e-05 5.691169282994316611e-03 4.899529117309544879e-05 5.475672928065427464e-03 5.161285128560082197e-05 4.832131640967795259e-03 4.175926786106020744e-05 5.518175917869129823e-03 4.715942206035327402e-05 6.745290913506484139e-03 9.904061202554501737e-05 4.725626162894829702e-03 5.877238254297963968e-05 5.345131009784676035e-03 5.266597789378986118e-05 4.289926052969432989e-03 1.175114428812268569e-04 4.590853470361107476e-03 1.190032741365745777e-04 4.547914666983070460e-03 1.280202463506836515e-04 4.378937981321637946e-03 1.212950529844231199e-04 4.601685811052523209e-03 1.215596059656124246e-04 4.534599777930325461e-03 1.178306257987439629e-04 4.276190440496248878e-03 9.049705193346256008e-05 4.549354018007426524e-03 1.173942458927815946e-04
1.799999999999999822e+00 5.812176219566855644e-03 5.569652497357917027e-04 5.569639075784627198e-03 4.388109615327630600e-04 5.637671626775206737e-03 4.632483599775246027e-04 5.210160203137361237e-03 3.738798093337690866e-04 5.332093752768982120e-03 4.209620177155676594e-04 7.207811174233733943e-03 8.779449160050643028e-04 5.126832321486733506e-03 5.204223482570685677e-04 5.425014166812200042e-03 4.599507175536180176e-04 4.527169346557439154e-03 4.441318863799109369e-04 5.052857398881037583e-03 4.413917498812160579e-04 4.443888774737142500e-03 4.500120534708521632e-04 4.525265484330648173e-03 4.444737711162410898e-04 4.829045671705434889e-03 4.411136967722883344e-04 4.506214560989462055e-03 4.476626440273432663e-04 4.642697669102244414e-03 4.355830183243303007e-04 4.518928768139371735e-03 4.482416731806260365e-04
3.000000000000000000e+00 6.108466235133525393e-03 1.544111787562907822e-03 5.882988278672227241e-03 1.221479411178162623e-03 5.687179893895593502e-03 1.288235589312483132e-03 5.439262132507465333e-03 1.038267908259350161e-03 5.528768458690652178e-03 1.169378689438112283e-03 8.438931833907989746e-03 2.449889570865154860e-03 5.503156173420879586e-03 1.445803851834221712e-03 5.663545069369863016e-03 1.277828431659058924e-03 5.044091879275585180e-03 1.212266166781861146e-03 5.253414615973271175e-03 1.202593486242976503e-03 5.081741960337361579e-03 1.229352501031170507e-03 5.009365286233688659e-03 1.211934221409570380e-03 5.224804052534781640e-03 1.201583790421175768e-03 4.288852780784775491e-03 1.230460862178820803e-03 4.986120204815177107e-03 1.209216899674819823e-03 4.694608954958689670e-03 1.231936583653555056e-03
4.199999999999999289e+00 6.847491109838702190e-03 3.017822193313507428e-03 6.518849367930117100e-03 2.400883907010844392e-03 6.289596189258193915e-03 2.528005698568477205e-03 5.846034075855176260e-03 2.034130891038645091e-03 5.979851483440440027e-03 2.292915962326834943e-03 9.970906993662511514e-03 4.866546839679499782e-03 6.252237940170515991e-03 2.835966309965500410e-03 6.536346843548556697e-03 2.517671848661466594e-03 5.796003306160380127e-03 2.383015724294633864e-03 5.804797717116959126e-03 2.362996453494462922e-03 5.732476779795245107e-03 2.420432640665137400e-03 5.801364148150177716e-03 2.382486317248211707e-03 5.775857425985451467e-03 2.361576677319736969e-03 5.537002474434605387e-03 2.424730447496328996e-03 5.529874452674823568e-03 2.384124913502617352e-03 5.699730497769537468e-03 2.427437825153826948e-03
5.399999999999999467e+00 8.051578687606149309e-03 4.969900262403670159e-03 7.344509059581816844e-03 3.983051598805265395e-03 7.395426780995131497e-03 4.184372962445387714e-03 6.758805917657914608e-03 3.359774510740977990e-03 6.906530133876682444e-03 3.793519606709905376e-03 1.228692515759159838e-02 8.045729184793020891e-03 7.424373126014270803e-03 4.692980366401262871e-03 7.453596540696608846e-03 4.312457811293719280e-03 6.798300141511645460e-03 3.960401224920376273e-03 6.779872525285074274e-03 3.926101313487250465e-03 6.883396722472285949e-03 4.027229321852104221e-03 6.869886919113980632e-03 3.959674042665201066e-03 6.809499259314804979e-03 3.924335466240065802e-03 6.756701650720797932e-03 4.035560544528598963e-03 6.623552129129218168e-03 3.967004479062214047e-03 6.891767193324419005e-03 4.039915157442868464e-03
6.599999999999999645e+00 9.919757804704198642e-03 7.389808740250373466e-03 8.796392568173246398e-03 5.975994187828299019e-03 9.015917571437241304e-03 6.258106989091048906e-03 7.903070297304132588e-03 5.011874160538106610e-03 8.276160988551507433e-03 5.670696250473514569e-03 1.578888831834166992e-02 1.208721654086676763e-02 9.369062431891818366e-03 7.019131715010201722e-03 9.483570403045803524e-03 6.240498893089216001e-03 8.339823026740965026e-03 5.954183210718115744e-03 8.315358764547246817e-03 5.901236349766822084e-03 8.520144332214886138e-03 6.060513324573506971e-03 8.440932753506510608e-03 5.953069105020578240e-03 8.317804279770572851e-03 5.899191024935411184e-03 8.389446552984625161e-03 6.074093558973335527e-03 8.161083981607341817e-03 5.968698192675510675e-03 8.549132335490811432e-03 6.080530905112268777e-03
7.799999999999998934e+00 1.241236252045743900e-02 1.026497184802707859e-02 1.082369009619488925e-02 8.386372516395734777e-03 1.077847770697877051e-02 8.748993830398421948e-03 9.625101880283998962e-03 6.985014994780065940e-03 1.012577938626139235e-02 7.929242117513682353e-03 2.011437557263358322e-02 1.695592868228137928e-02 1.184414604491115450e-02 9.816533023032441088e-03 1.185545719882742481e-02 8.746710592643279492e-03 1.046982003340931819e-02 8.375606451389822071e-03 1.039809722488252257e-02 8.299271612636842724e-03 1.072295068914074639e-02 8.532592691624254697e-03 1.051473883462851304e-02 8.373744825698904021e-03 1.042138219428906734e-02 8.297078560074807110e-03 1.073680381224981738e-02 8.552888687489287531e-03 1.042729870414664702e-02 8.401230577005648972e-03 1.077560804321885807e-02 8.561837119923728159e-03
9.000000000000000000e+00 1.546078582744984595e-02 1.358110771218114590e-02 1.337574136034981077e-02 1.122437059821297309e-02 1.345968385419568127e-02 1.165467745387858273e-02 1.204998888053245704e-02 9.271538954520743003e-03 1.248768305403340564e-02 1.057177436382367337e-02 2.573119201628957381e-02 2.262747187598162374e-02 1.488464785869778387e-02 1.308672152041095299e-02 1.481297779650445068e-02 1.174227489289577167e-02 1.322764481793758766e-02 1.123565000159739043e-02 1.307702923656307512e-02 1.113092560476532100e-02 1.352889862735590261e-02 1.145549208514110018e-02 1.326541133065336185e-02 1.123883104353318348e-02 1.315787658151930210e-02 1.112880789784326772e-02 1.333012613571146233e-02 1.148474109738441794e-02 1.302447703261594425e-02 1.127606783577888780e-02 1.348087010988963802e-02 1.149618600992885140e-02

